Dynamic inverse problems: Single-loop online algorithms

We study efficient online methods for dynamic inverse problems with infinite time horizon. We concentrate, in particular, on problems whose forward model arises from a PDE. Our motivating application is flow monitoring with Electrical Impedance Tomography (EIT). The idea of such online methods is to take single steps of of standard optimisation algorithms, on each time index; each data frame. A predictor, based on problem dynamics, is used to transfer iterates one from time index to the next one. If we monitor a fast flow with a correspondingly fast measurement modality, such as EIT, basic methods are unable to solve the PDE before new data arrives. Our idea, then, is to not solve it, and instead, on each iteration, each time index, take single or few steps of standard iterative solvers towards the solution of both the PDE and an adjoint PDE. This is what ``single loop'' refers to. To the overall problem, we apply standard online optimisation methods, at the outside developed for exact gradients $\nabla E_k(x^k)$ of the iteration-dependent data fidelity $E_k$ that incorporates the PDE. We replace the gradient by a single-loop estimate $\tilde\nabla E_k(x^k)$ that satisfies standard smoothness properties with summable errors. This allows standard regret proofs to go through. Our numerical experiments on dynamic EIT validate the theoretical predictions and highlight the potential of the proposed approach for the real-time solution of PDE-constrained dynamic inverse problems.

==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_NP_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.17699599266052246,0.687315,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.19022178649902344,0.7384219999999999,63.994000944480696,0.2323170541957545,0.13034579620319497,11.655097147220625
3,0.20704889297485352,0.804906,56.95386958924259,0.20675930575900603,0.12936383961623713,11.559177867401631
4,0.22472190856933594,0.8725569999999999,50.60873542052745,0.18372460161804133,0.12860412128486756,11.477931189087762
5,0.23766589164733887,0.9369099999999999,45.04212519156741,0.16351616846553518,0.12814430010156747,11.413216891807759
6,0.25061893463134766,0.9684569999999999,40.20833781637844,0.1459680979114408,0.12798944623032849,11.365634549499243
7,0.26370787620544434,1.031553,36.086528195807354,0.13100471611198822,0.12792102826703264,11.329955665546
8,0.28175783157348633,1.107167,32.60249937208135,0.11835666627738987,0.12780270632030916,11.300674701799412
9,0.2948648929595947,1.1616419999999998,29.68934559781772,0.10778106085707367,0.12774907527722829,11.276878458840331
10,0.3104689121246338,1.209174,27.384297095916097,0.09941305651546815,0.12783156141048355,11.259305056496498
11,0.313687801361084,1.222395,25.356661406355705,0.09205214231368977,0.1280040415709918,11.2477027464574
12,0.32175493240356445,1.2595779999999999,23.7092365325597,0.08607150525333249,0.1281601581235776,11.240339567355994
13,0.324908971786499,1.275571,22.307420594363684,0.08098250090167623,0.12838497574495916,11.237139592287566
14,0.32805895805358887,1.286767,21.127816429044813,0.07670019067322728,0.12863240712071314,11.237510474747094
15,0.3311738967895508,1.289882,20.31801332268289,0.07376036710583085,0.12893073492449286,11.241313161033379
16,0.3391878604888916,1.327902,19.815934054483368,0.07193767162126398,0.12931931209116534,11.2488963516066
17,0.3423910140991211,1.3311039999999998,19.48971736214692,0.07075340903610641,0.12961757311957425,11.258699874356083
18,0.3455348014831543,1.3649209999999998,19.2731279943576,0.06996712589780742,0.12988624125807466,11.270072359582658
19,0.34865593910217285,1.370252,19.098764368194875,0.0693341346268888,0.1300929332253355,11.282203478244623
20,0.3568849563598633,1.4055959999999998,18.937639526072058,0.06874920403765741,0.13015743164597396,11.293696736341083
21,0.3600587844848633,1.412358,18.73113944966726,0.06799954799594217,0.13028015323034317,11.305113261036288
22,0.3632209300994873,1.428699,18.47487356557081,0.06706922742830321,0.13044275100220423,11.316788516828009
23,0.3663787841796875,1.445091,18.232396849640505,0.06618896559868481,0.13063309859943123,11.32888495118223
24,0.37450194358825684,1.480834,18.016908886371986,0.06540668088289377,0.13084805453978912,11.341516836859007
25,0.377701997756958,1.487622,17.82271541839431,0.06470170145109091,0.1311314383361213,11.35511573007489
26,0.3808248043060303,1.507476,17.626586643341106,0.06398969628512369,0.13145636374842168,11.369867578316068
27,0.383969783782959,1.51619,17.369143327329134,0.06305510129316223,0.13169051134565388,11.385052427978732
28,0.3930659294128418,1.53178,17.12943026797924,0.06218487235015969,0.13169589000165394,11.39917543289867
29,0.3962209224700928,1.5708989999999998,16.876668458387705,0.06126727260407664,0.1316576311053818,11.412087538189917
30,0.3993349075317383,1.574012,16.593960508271536,0.060240959555988134,0.1316964047866836,11.424358638944602
31,0.402446985244751,1.5771229999999998,16.347116140819818,0.05934484186612921,0.13177890253842908,11.436309386681291
32,0.410571813583374,1.609289,16.12286463398334,0.058530742908440854,0.1318852509268843,11.448096855817166
33,0.4136979579925537,1.6224189999999998,15.95193530374657,0.057910219142303605,0.13189296849291135,11.459198589158964
34,0.41681694984436035,1.6466079999999998,15.79502891046555,0.05734060276368162,0.1319317962419478,11.469849905166734
35,0.41995882987976074,1.649751,15.639229131016489,0.05677500371889997,0.13200069817575266,11.480253245016293
36,0.42809581756591797,1.6900709999999999,15.506987305017823,0.056294926977267096,0.1320814885739795,11.490491539847088
37,0.43123483657836914,1.693209,15.362766612825267,0.055771363426469336,0.13197833622373764,11.499702067223394
38,0.43438196182250977,1.7131049999999999,15.24404279494708,0.055340361032100174,0.13186805260991422,11.507939931550988
39,0.4374868869781494,1.726213,15.170577283291431,0.05507365960695204,0.13181978483071682,11.515555420249916
40,0.4454967975616455,1.7682259999999999,15.0962124443952,0.05480369335928607,0.1318540812435153,11.522943022349237
41,0.4486258029937744,1.7725989999999998,15.04938106088269,0.05463368165661136,0.13190084055843562,11.53016982630997
42,0.4517388343811035,1.7757129999999999,14.93098419046158,0.05420386617771839,0.13200907755870323,11.537517223115906
43,0.455582857131958,1.8043099999999999,14.872174147691952,0.05399036841712019,0.13207061600752998,11.544785306839838
44,0.46368885040283203,1.822417,14.7810218231802,0.053659458656812535,0.13216641746747929,11.552124277233117
45,0.4668300151824951,1.8455599999999999,14.678297987253126,0.05328654090505374,0.13222311625656805,11.55936758431382
46,0.46994495391845703,1.8486749999999998,14.576459432754183,0.05291683698538049,0.13216782825725773,11.566069667719828
47,0.4730668067932129,1.8517979999999998,14.48447244188447,0.05258289714058592,0.1320416279604706,11.571997647516977
48,0.48108983039855957,1.889818,14.400983773658728,0.05227980870769112,0.13192231014436814,11.577235702199166
49,0.48424196243286133,1.9207489999999998,14.310341542551786,0.05195075073654216,0.13181676411277465,11.581885546384347
50,0.48736000061035156,1.9269859999999999,14.229667346385773,0.051657879665406,0.13172750338146544,11.586042286575246
51,0.49047183990478516,1.933225,14.130868970429226,0.05129921248843948,0.13169844015665283,11.589942574965454
52,0.4994678497314453,1.968194,14.059901216252594,0.0510415786579261,0.13170664626739187,11.593725170207286
53,0.5026078224182129,1.971334,14.013815441227596,0.05087427373346256,0.13174913382304362,11.597500946214392
54,0.5057168006896973,2.0044459999999997,13.956795822249088,0.05066727573807321,0.1317795910916939,11.601225755130864
55,0.508842945098877,2.007574,13.928838312183881,0.05056578174980653,0.13179457653865062,11.60484407979592
56,0.5168650150299072,2.0455989999999997,13.896003637899465,0.05044658222027797,0.13189292482587409,11.608629248634017
57,0.5199978351593018,2.048733,13.876044822757672,0.050374125848265824,0.13201302876306592,11.612643801805879
58,0.5233659744262695,2.075393,13.850238719480878,0.05028044209971043,0.13211143060233077,11.616816677005854
59,0.5265018939971924,2.084212,13.816633221468688,0.050158444253228754,0.13222288546993582,11.621190301348374
60,0.5346298217773438,2.115214,13.759816524453456,0.049952182924277576,0.13229800577530967,11.625646822950575
61,0.5378029346466064,2.130448,13.718418585008791,0.04980189622240528,0.13236003014781908,11.63013959233225
62,0.5409538745880127,2.14154,13.696100484582075,0.04972087495056953,0.13247292575576178,11.634814339166832
63,0.544090986251831,2.1568959999999997,13.682111800978783,0.04967009191280303,0.13258039891816423,11.639649005443184
64,0.552879810333252,2.1865319999999997,13.680221481311941,0.0496632294961701,0.1327481269296986,11.644803531254057
65,0.5560288429260254,2.198184,13.697150305150094,0.04972468610814988,0.13289715648896083,11.650210769229057
66,0.5591537952423096,2.2013089999999997,13.721627260973253,0.04981354466033588,0.1329614514305452,11.65562772160107
67,0.5622899532318115,2.223457,13.698648312995072,0.049730124317428424,0.1329304369060999,11.660807282678832
68,0.5710558891296387,2.268846,13.69981450577906,0.049734357940396226,0.13293540241002072,11.665860318186105
69,0.57417893409729,2.279428,13.664519823428877,0.049606227857711085,0.1329946502481628,11.67092836505665
70,0.5771739482879639,2.282423,13.652224598594813,0.04956159257359122,0.13303511604475718,11.675961466527133
71,0.5801730155944824,2.285422,13.658679006775136,0.04958502397454911,0.13312427205609348,11.681084920857975
72,0.5879149436950684,2.302489,13.658840872268767,0.049585611593921254,0.1332571861771557,11.686398292870221
73,0.5909509658813477,2.313983,13.643141052678352,0.04952861662900549,0.133474036228256,11.692105555869736
74,0.5939638614654541,2.319965,13.638341420717477,0.04951119255265587,0.13365929048417688,11.698111239513896
75,0.5969638824462891,2.326146,13.665822388004637,0.04961095655041156,0.13389772927359944,11.70453103127381
76,0.6054229736328125,2.338459,13.676818473220022,0.04965087557543298,0.13410406324154994,11.711270118228072
77,0.6084749698638916,2.347128,13.697755948759639,0.0497268847726682,0.13429965733820176,11.718288129359395
78,0.6114969253540039,2.354533,13.712140281323478,0.04977910413258449,0.1344614468425223,11.72549896910203
79,0.6144979000091553,2.357534,13.70503868629827,0.04975332325293955,0.13465572932470046,11.732976536487232
80,0.622938871383667,2.376487,13.666283688289166,0.04961263120618585,0.13473583217391472,11.74044358217265
81,0.625971794128418,2.3795189999999997,13.643077266641354,0.049528385066921615,0.13484619058069772,11.747969642707025
82,0.6289830207824707,2.389339,13.657570619641032,0.04958100020310017,0.1350546421221779,11.755771951516747
83,0.63199782371521,2.395035,13.661211346853683,0.04959421711419637,0.1353168093938991,11.763964294047174
84,0.6397418975830078,2.411709,13.702617810092736,0.0497445347599505,0.13559091159865902,11.772560211548415
85,0.6427829265594482,2.41582,13.729246767001012,0.04984120570931969,0.13574526211796006,11.781294431060978
86,0.6457920074462891,2.423762,13.732447122410996,0.049852823941189145,0.1357205366497436,11.789785694504529
87,0.648796796798706,2.426767,13.720287831624495,0.04980868213766165,0.1358056323959142,11.798269437258279
88,0.6572458744049072,2.4402839999999997,13.721829140186717,0.04981427754128539,0.13589404594265178,11.806753117092372
89,0.6602859497070312,2.452938,13.693916761197364,0.04971294739210425,0.1358773798283017,11.815022906335397
90,0.6633138656616211,2.4571,13.678468469583965,0.049656865547759256,0.1358471654533721,11.823058457052404
91,0.6663308143615723,2.4601159999999997,13.68095283384222,0.049665884521061576,0.13583691756942523,11.83090789079712
92,0.6747548580169678,2.477792,13.66420900252276,0.04960509948636024,0.13584848699863641,11.838616145092725
93,0.6777849197387695,2.480822,13.65481722506422,0.049571004570577074,0.13587243784929715,11.84621340989781
94,0.6807928085327148,2.493833,13.660338928879277,0.049591049980233025,0.13589687472433826,11.853697741653718
95,0.6837949752807617,2.4997949999999998,13.668042430547514,0.0496190159581082,0.13592830702282005,11.86108770311312
96,0.6922528743743896,2.515291,13.648135010876413,0.049546746166778205,0.13595084178918854,11.868367301743389
97,0.6952908039093018,2.521708,13.635122364164486,0.04949950643013434,0.13598124122511343,11.875557276911183
98,0.698293924331665,2.524712,13.61494545053018,0.04942625829641707,0.13603687358783784,11.882702971888527
99,0.701300859451294,2.53434,13.598229994707527,0.04936557627311887,0.13614112641398976,11.889889011074601
100,0.7098629474639893,2.5484899999999997,13.592216027873523,0.04934374380385165,0.1363116876502206,11.89723666080806
101,0.7129759788513184,2.555986,13.573075333284127,0.04927425745018348,0.13648409220396868,11.904742779241873
102,0.715979814529419,2.55899,13.5716872130575,0.0492692181652949,0.13656638421117048,11.912245118127549
103,0.7189798355102539,2.5619899999999998,13.549726373164738,0.04918949385432429,0.13662274187230852,11.919698423055378
104,0.7267379760742188,2.579749,13.555530184205143,0.04921056339622066,0.13668596291548457,11.927120323788019
105,0.7298009395599365,2.582813,13.568553995440606,0.04925784366337022,0.13678373461108026,11.934572691226126
106,0.7328159809112549,2.595828,13.588983167408689,0.049332007569068206,0.13691757610407546,11.942118604516505
107,0.7358179092407227,2.59883,13.57178428313032,0.04926957055822292,0.13708341710914881,11.949813916628427
108,0.7442729473114014,2.6172869999999997,13.554015391190092,0.04920506425183557,0.13727390285978594,11.957698206286475
109,0.7479557991027832,2.627773,13.515253042807405,0.049064345521062855,0.13748446111204216,11.965802613431991
110,0.7510499954223633,2.630868,13.508478651644566,0.04903975248772078,0.13773166928327826,11.974182654288152
111,0.7540609836578369,2.6338779999999997,13.485815137154571,0.04895747726119437,0.13806096283304026,11.98297004823843
112,0.762578010559082,2.656044,13.480898526652123,0.04893962851831693,0.13841536657959663,11.992194032313833
113,0.7656087875366211,2.659075,13.459133059105692,0.04886061346645344,0.13868733834462407,12.001704162729727
114,0.7686209678649902,2.66765,13.42328478390038,0.04873047367880488,0.1387075194025571,12.011077889305126
115,0.7716238498687744,2.670654,13.365853462092277,0.04852198108099712,0.1386857140077804,12.020254463399567
116,0.7800838947296143,2.689117,13.313261223332628,0.048331055778595707,0.1386291586660181,12.029182584535931
117,0.7831118106842041,2.6967779999999997,13.276120120775879,0.04819622264723622,0.13854620702974832,12.03782255961785
118,0.7861177921295166,2.703796,13.253615187558385,0.048114523117392845,0.13851978337695167,12.046266595552757
119,0.7891299724578857,2.7081649999999997,13.201958944047105,0.047926995753167397,0.1385053393748605,12.054535750888304
120,0.7968928813934326,2.7259279999999997,13.181416501979164,0.04785242064367626,0.13847055117847074,12.062600232160703
121,0.7999279499053955,2.7321779999999998,13.115631348748044,0.04761360117961854,0.1384575573116266,12.070500053318773
122,0.8029389381408691,2.735745,13.07384778625362,0.04746191455260282,0.13848837065849914,12.07830987858464
123,0.8059399127960205,2.7440059999999997,13.068490958673893,0.04744246769219732,0.1385435463391977,12.086072094838254
124,0.8143949508666992,2.75907,13.005106109913438,0.04721236203967768,0.1386308636190384,12.093839572545011
125,0.8174259662628174,2.76646,12.951743872687457,0.04701864141626502,0.13863927463441447,12.101499423288754
126,0.8204309940338135,2.769465,12.876224367167717,0.04674448338898545,0.1385792110443066,12.108948452698744
127,0.8234288692474365,2.772464,12.808045355495027,0.04649697351437206,0.13855265095986727,12.116246247264899
128,0.8318688869476318,2.790904,12.718760389879398,0.046172842816343235,0.13852164758470753,12.12339118295619
129,0.8348867893218994,2.793923,12.654608985936713,0.04593995434294686,0.13857525242193122,12.130508674709697
130,0.8378849029541016,2.80692,12.573173440561012,0.045644319350146186,0.13859306030126944,12.137547584018199
131,0.8408758640289307,2.809911,12.515065740401559,0.04543337129989307,0.13858123527162922,12.144462793937805
132,0.8493080139160156,2.828346,12.472276438544068,0.045278033543042245,0.13856350822714245,12.15124679114312
133,0.8523309230804443,2.8313669999999997,12.426581058987265,0.045112145869005374,0.1385624893646652,12.157926224645228
134,0.8553338050842285,2.834371,12.379299592908282,0.04494050023417383,0.13857692670156666,12.164526082685056
135,0.8583369255065918,2.847374,12.33375990574595,0.044775177769342665,0.13860549946552103,12.17107042847029
136,0.8667569160461426,2.865795,12.27378739812422,0.04455745991926637,0.13856902106203373,12.177473678949795
137,0.8697898387908936,2.868829,12.241259328935042,0.04443937345645462,0.13850357660291648,12.183703540212122
138,0.8727898597717285,2.8718269999999997,12.178228513458672,0.04421055304893345,0.13834326377390943,12.189630294263212
139,0.8757979869842529,2.8748359999999997,12.116323388408047,0.0439858192289015,0.13823192308999288,12.195326733124013
140,0.8835268020629883,2.893477,12.032404034717441,0.043681167281036465,0.13820656206719725,12.200912972743234
141,0.8865509033203125,2.8965009999999998,11.967782555879934,0.04344657229744843,0.13821718550766954,12.206439698369442
142,0.8895688056945801,2.90861,11.889031140430667,0.043160681486108285,0.1382183002651448,12.211889834981294
143,0.892570972442627,2.915301,11.831967234157725,0.04295352271480824,0.13823995174844203,12.217288826505408
144,0.9009859561920166,2.930725,11.77922599526993,0.042762056498097126,0.1383082702274039,12.222696806605605
145,0.9040138721466064,2.933754,11.76991236130889,0.04272824526620426,0.13844902909219617,12.228205906481138
146,0.9070289134979248,2.946071,11.733158551294627,0.04259481812073805,0.1385691245269447,12.23379194725219
147,0.9100339412689209,2.949076,11.698466690460755,0.04246887645754236,0.1386834401670982,12.239447876678172
148,0.91849684715271,2.967898,11.64093995338351,0.042260037474230884,0.13870515148194026,12.245056498474462
149,0.9215328693389893,2.970935,11.565020877422555,0.041984428888672765,0.13874647219325115,12.250642775737349
150,0.924534797668457,2.978544,11.506004611702995,0.041770182478083485,0.1388188324840858,12.2562400920227
151,0.9275398254394531,2.9865839999999997,11.460062298404821,0.04160339836190313,0.13882685183813223,12.261771102244184
152,0.9359707832336426,3.004104,11.395248789996748,0.04136810625446764,0.13881178732465316,12.267207255991101
153,0.9389998912811279,3.0101519999999997,11.331017486654222,0.04113492772273878,0.13881897245833846,12.272577345697067
154,0.9420068264007568,3.01316,11.281186608585166,0.04095402697219758,0.13879793694919307,12.277846616886318
155,0.9450058937072754,3.020289,11.252718291121353,0.04085067860276463,0.13873376600540274,12.282967411616372
156,0.9527378082275391,3.032832,11.189752089395204,0.040622092762169895,0.13860317119372598,12.287866028023988
157,0.955758810043335,3.035853,11.147841087453225,0.040469943492459436,0.13853095309080027,12.292618984447943
158,0.958765983581543,3.047812,11.114121296351707,0.0403475307284318,0.1385646607918033,12.297352866071487
159,0.9617698192596436,3.0508159999999998,11.07186948034532,0.04019414420338017,0.13859366987466346,12.302064613810748
160,0.9701879024505615,3.0724839999999998,11.011635553622314,0.039975477325041496,0.13849966837652627,12.306615942246527
161,0.9732139110565186,3.0784849999999997,10.963381683101314,0.03980030157594733,0.13840485430278981,12.311006207051554
162,0.9762098789215088,3.084542,10.897488871948028,0.039561091281952905,0.13834440134481532,12.315276290320814
163,0.9792180061340332,3.090172,10.832999640292453,0.03932697639455012,0.13829074934881982,12.319437143001613
164,0.9876329898834229,3.1069169999999997,10.787410551607374,0.039161474587654586,0.13822546638195427,12.323474618886555
165,0.9906578063964844,3.112062,10.744042602801361,0.039004036172108944,0.13811438851196933,12.327340606652609
166,0.9936678409576416,3.118865,10.713057860982993,0.03889155244179015,0.13805410337125812,12.331095078762356
167,0.9966998100280762,3.121896,10.683087960146844,0.038782752882862224,0.13799580032945527,12.33474131036482
168,1.0051519870758057,3.140494,10.660235423884732,0.0386997914516818,0.1379353271067774,12.338280390219866
169,1.0081830024719238,3.1472309999999997,10.625820543652509,0.03857485530957395,0.13781330735780403,12.341645938687748
170,1.0111849308013916,3.150233,10.579923757832221,0.038408236471535157,0.1377026289916687,12.344848469679068
171,1.0141799449920654,3.1601939999999997,10.534170666210734,0.038242139285721226,0.13757715337996843,12.347872077457192
172,1.0225958824157715,3.176433,10.504502213130571,0.038134434070851035,0.13751733866606414,12.35078956693117
173,1.0257649421691895,3.179598,10.468881755439094,0.03800512132781489,0.13750358059934054,12.353653282864952
174,1.0287859439849854,3.1878319999999998,10.42909580302474,0.037860686613203215,0.13734204870605446,12.356308597175314
175,1.0317800045013428,3.194617,10.4279155008689,0.03785640176906379,0.1372588386016195,12.358841489351091
176,1.0395419597625732,3.208589,10.418664174550596,0.03782281673224859,0.13724435021000986,12.361327087007396
177,1.0425629615783691,3.215267,10.40110675814547,0.03775907814428211,0.13723875059586813,12.363775567867545
178,1.0455679893493652,3.223175,10.380955066539673,0.03768592157395012,0.13724017340574685,12.366195942331718
179,1.0485730171203613,3.22762,10.387837884580147,0.03771090822876352,0.13732303877482416,12.368675083095225
180,1.0569968223571777,3.2460459999999998,10.389155925633185,0.037715693105630596,0.13745362086870322,12.371259816488363
181,1.0600237846374512,3.2490729999999997,10.399778586446534,0.03775425649018939,0.13753656624109406,12.373902578443044
182,1.0630309581756592,3.2582039999999997,10.35238050664041,0.037582187513213766,0.13748549096533094,12.376468820253839
183,1.0660250186920166,3.261494,10.3109251987898,0.037431692547146754,0.1374755265235849,12.37900310198932
184,1.0744519233703613,3.2811529999999998,10.274550665932791,0.03729964228936684,0.13745631833030464,12.381494210118722
185,1.0774710178375244,3.286527,10.253148084556452,0.03722194462108306,0.13742396521900377,12.383924631320713
186,1.0804669857025146,3.289523,10.236665752855615,0.03716210890694576,0.13744871070591874,12.38635361501225
187,1.0834729671478271,3.298138,10.214375797680372,0.03708118981065484,0.1375127632647936,12.388822598829885
188,1.0918998718261719,3.310952,10.188952905867307,0.03698889723247595,0.13761652792773071,12.39137007420113
189,1.094937801361084,3.320732,10.193188387378992,0.037004273276689044,0.137735140434386,12.39400571409513
190,1.0979318618774414,3.3269849999999996,10.15618365847384,0.036869935221813935,0.13771334208200411,12.39659077578626
191,1.1009209156036377,3.329973,10.147155010393433,0.036837158572527236,0.13771621128087833,12.399148454822178
192,1.1086289882659912,3.347682,10.134797225588917,0.036792296177305825,0.13766835443707173,12.40163098487845
193,1.111663818359375,3.355578,10.092751766396747,0.03663965878821201,0.13759781558216816,12.404020437149866
194,1.1146728992462158,3.358587,10.056045672918323,0.036506404867811884,0.13754484943015216,12.40633595074893
195,1.117671012878418,3.3667249999999997,10.048039001226188,0.03647733829353966,0.1374860755338523,12.408569817522832
196,1.1261959075927734,3.379909,10.046413471705758,0.03647143714305492,0.13743575033041303,12.41073069437458
197,1.1292288303375244,3.388518,10.041223410082388,0.036452595692143264,0.13740258138306888,12.412838386777938
198,1.132227897644043,3.396531,10.033405101974003,0.0364242129331076,0.13743010710908338,12.414951840755052
199,1.135227918624878,3.39953,9.999984373574616,0.036302885854690395,0.1374558522378828,12.41706628689409
200,1.1438038349151611,3.419755,10.006293424855704,0.03632578956733158,0.13745138723627195,12.419154090629036
201,1.146906852722168,3.4258859999999998,9.997493362191934,0.03629384275037043,0.13744465203666567,12.421211703802955
202,1.1499159336090088,3.4319219999999997,9.996622997067167,0.03629068306885535,0.13748220693873145,12.423282767519774
203,1.152918815612793,3.437633,9.960767299748147,0.03616051633675,0.13743155423642783,12.425289416097272
204,1.1613819599151611,3.4545019999999997,9.935085937628864,0.0360672854353025,0.13741285347968832,12.427263112430332
205,1.1644079685211182,3.460944,9.93579701743089,0.036069866864225,0.13749175878420508,12.42928973212475
206,1.1674108505249023,3.466926,9.954762007284636,0.03613871535800018,0.13747961196305197,12.431286806957152
207,1.1704089641571045,3.472822,9.961993567876716,0.03616496805089631,0.13744698576462094,12.43323722578254
208,1.1789438724517822,3.490122,9.965073300754383,0.03617614838747927,0.13742531480093523,12.435147033890557
209,1.1826269626617432,3.497407,9.955038773064999,0.03613972009922353,0.13746295914148218,12.437069577150288
210,1.1856498718261719,3.503408,9.95812083258939,0.03615090888221873,0.1375525682222991,12.43904940184222
211,1.188659906387329,3.509249,9.9557342416667,0.03614224485489513,0.13761830766939398,12.441064455653473
212,1.1964569091796875,3.524571,9.955545134499449,0.036141558340231646,0.13770596970615323,12.443136043900394
213,1.1994869709014893,3.5309009999999996,9.954120452367574,0.036136386324868375,0.13786965727381353,12.445330636706824
214,1.202516794204712,3.53509,9.95215794194344,0.03612926183454374,0.1379687222806499,12.447592589117749
215,1.2055299282073975,3.542894,9.938669511643619,0.036080294863472535,0.13800077243961922,12.449862251531787
216,1.2139790058135986,3.5601279999999997,9.925243334537003,0.036031553889811184,0.13798062883787315,12.452094514772579
217,1.2170019149780273,3.5659359999999998,9.911256980652514,0.035980779309609474,0.13800835633114802,12.454329130550333
218,1.2200069427490234,3.571052,9.9283546910905,0.03604284902964293,0.13802073995790168,12.456552135271874
219,1.2230029106140137,3.576584,9.942339938493163,0.03609361959299002,0.13803369833713866,12.458764097846927
220,1.231421947479248,3.5939959999999997,9.958519231704537,0.03615235518823897,0.13802304236533225,12.460946393531561
221,1.2344388961791992,3.600961,9.944502723696324,0.03610147113969504,0.13802917188841365,12.46311398231549
222,1.2374420166015625,3.6060999999999996,9.964636938336884,0.03617456426350047,0.13805265805532424,12.465280503958416
223,1.2404389381408691,3.6130139999999997,9.954927119246179,0.03613931476300615,0.13803381463104303,12.467412420243623
224,1.2488648891448975,3.629222,9.959384656718793,0.03615549693569923,0.13802324786950018,12.469518227064555
225,1.2518818378448486,3.634457,9.979844619624743,0.03622977262156216,0.138016188302076,12.471601966686766
226,1.2548799514770508,3.6374549999999997,9.976721544090394,0.03621843493838151,0.1380351019798862,12.473687136278265
227,1.2578799724578857,3.6404549999999998,9.985207827422286,0.03624924264403577,0.13810210144281873,12.47581372548899
228,1.2656149864196777,3.6596689999999996,10.010350231224031,0.03634051696819764,0.13815874885358945,12.477971743776255
229,1.2686338424682617,3.6626879999999997,10.013832441950182,0.03635315841780305,0.13815679890727123,12.480110081843055
230,1.2716379165649414,3.6742139999999996,10.033326592437776,0.03642392792038902,0.13822475228509076,12.482281645929767
231,1.2746379375457764,3.680176,10.051303454505035,0.036489189219534424,0.13833160397731956,12.48451738191478
232,1.283066987991333,3.6964609999999998,10.060322538812175,0.03652193114950995,0.13842870078406533,12.486809587801194
233,1.2860848903656006,3.702089,10.055766772681661,0.03650539237788409,0.13845228910965363,12.489098759834997
234,1.2890889644622803,3.705092,10.080655400967618,0.03659574542224809,0.13847318487092916,12.491384520907147
235,1.2920899391174316,3.7146679999999996,10.079915313233633,0.03659305868599675,0.13851512375579297,12.49368504820046
236,1.3005499839782715,3.733129,10.072854232627318,0.0365674248856141,0.13864199877518266,12.496067743232038
237,1.3035709857940674,3.7361489999999997,10.082736823425341,0.0366033015982455,0.1388035143325454,12.498559018581595
238,1.306567907333374,3.744913,10.078856435002397,0.03658921464643363,0.13898601233474572,12.501175677646058
239,1.3095688819885254,3.748407,10.078597446018144,0.03658827444021113,0.13921002982176958,12.503948322739976
240,1.3179748058319092,3.767363,10.111745069563831,0.03670861006764603,0.1394783843518012,12.506908321654269
241,1.3209948539733887,3.7739819999999997,10.130881451407848,0.03677808076477941,0.13973596879147984,12.510046545218385
242,1.3239898681640625,3.776977,10.204274603478078,0.03704451950334007,0.14000697694411662,12.51337020408317
243,1.32698392868042,3.7799709999999997,10.224186718759995,0.03711680634111904,0.14024064820688792,12.516849396873548
244,1.3353819847106934,3.801053,10.24552991442335,0.03719428842178995,0.14041888637900035,12.520442633516902
245,1.338411808013916,3.8040819999999997,10.278011154481511,0.03731220488107624,0.1406308396613581,12.524176255446552
246,1.3414149284362793,3.813995,10.264893616542903,0.0372645843584144,0.14069636615386885,12.52793503416446
247,1.3444068431854248,3.816988,10.261122078037626,0.03725089256383366,0.14071397086130094,12.531680101576152
248,1.3521289825439453,3.8351629999999997,10.245222696979603,0.03719317313206785,0.14068757634752344,12.535377252810619
249,1.3551428318023682,3.838177,10.254064651788442,0.037225272029842715,0.1406282971257699,12.539002095784765
250,1.358144998550415,3.846586,10.25785777515502,0.037239042183821514,0.14061273235591237,12.542586543249307
251,1.3611488342285156,3.853732,10.284866212318033,0.037337090758180626,0.14065716840478573,12.546175187246275
252,1.3695249557495117,3.8688599999999997,10.303571625643812,0.03740499691277673,0.1407393878796388,12.549796345020722
253,1.3725459575653076,3.8751279999999997,10.329729294162991,0.037499956946612976,0.1408356715781598,12.553459586361017
254,1.3755419254302979,3.8781239999999997,10.353041329191031,0.03758458649352506,0.14092309488236887,12.557159072622651
255,1.3785347938537598,3.8811169999999997,10.380785514338221,0.0376853060495667,0.14103456478978788,12.560912047351977
256,1.3869459629058838,3.903186,10.383893876662917,0.03769659031946683,0.14119194753388944,12.56475309762341
257,1.38997483253479,3.911429,10.41144426690801,0.0377966063429881,0.14140384444609255,12.568721634076164
258,1.3929729461669922,3.9155569999999997,10.416562559942474,0.03781518725280352,0.14167988114304184,12.572865235480457
259,1.3959629535675049,3.918547,10.429406545651839,0.03786181470037819,0.14199470046754953,12.577211793364004
260,1.4043869972229004,3.936972,10.442134755243597,0.037908021846577857,0.14227262149832492,12.581731176717394
261,1.4074089527130127,3.944594,10.49080237493958,0.03808469962692635,0.14259317111050734,12.586451965649726
262,1.4104158878326416,3.953001,10.53516197126978,0.03824573801478532,0.14293264682210272,12.591386168489898
263,1.4134109020233154,3.955996,10.568137363792626,0.0383654483929269,0.14324718687854343,12.596512616847718
264,1.4211390018463135,3.973724,10.618518795459442,0.03854834781503295,0.14353204783393636,12.601806760604196
265,1.4241600036621094,3.9767449999999998,10.63660206609796,0.038613995408603635,0.14369910277036435,12.607182398084786
266,1.4271628856658936,3.979748,10.642073938287076,0.038633859914794046,0.143816978855783,12.612603667251696
267,1.430163860321045,3.991545,10.655937125934809,0.03868418736531364,0.14392925867772302,12.618065502887257
268,1.438572883605957,4.002681,10.667068758647558,0.03872459846763647,0.14389639379254768,12.623462964036458
269,1.4415969848632812,4.014183,10.686033463371977,0.03879344592630829,0.14385897834850586,12.628793064506636
270,1.4445929527282715,4.018625,10.69281806700167,0.03881807603391015,0.14381478264102462,12.634052746242324
271,1.4475879669189453,4.026228,10.711577919608535,0.03888617981911581,0.14378629392837688,12.639254164546577
272,1.4560058116912842,4.042255,10.757390415766166,0.039052492660876216,0.14378425132583028,12.644416153986759
273,1.4590308666229248,4.045281,10.803194075884772,0.039218773425214896,0.14384059272196886,12.649580667164512
274,1.4620378017425537,4.054626,10.831242512319358,0.039320597502958264,0.14396690818234598,12.654795834897092
275,1.4650309085845947,4.0615619999999995,10.85019283899562,0.03938939276508441,0.14417017787477085,12.660115226116336
276,1.473442792892456,4.07758,10.877177153591669,0.03948735376742718,0.1444196742080727,12.66557145629407
277,1.476470947265625,4.082291,10.884886942365304,0.039515342569344976,0.14462649175415687,12.671133629504615
278,1.479468822479248,4.0852889999999995,10.875200797384837,0.03948017901283712,0.14482192894493195,12.676793169103606
279,1.482461929321289,4.09709,10.878716299402171,0.03949294131962577,0.14501786565057023,12.68255147098334
280,1.4908719062805176,4.113462,10.88051413588996,0.03949946799510479,0.14527301201049747,12.688450282966354
281,1.4939048290252686,4.116495,10.906086824602784,0.039592304380108786,0.1455153079676699,12.694479540899625
282,1.4968979358673096,4.125992,10.927446571335267,0.03966984654603092,0.14578972258955936,12.700662059148963
283,1.4998948574066162,4.131295,10.948252385557046,0.03974537777393994,0.1460922720792865,12.707015505752302
284,1.5076489448547363,4.143865,10.967725351776998,0.03981607037140072,0.14643325224095524,12.713564582086525
285,1.5106689929962158,4.153403,11.021759166005804,0.04001222901695075,0.14675331509657863,12.720293018890725
286,1.513664960861206,4.15763,11.07811388488495,0.04021681322932702,0.14704381560339408,12.72717798804134
287,1.516662836074829,4.160629,11.128783103484082,0.04040075740268108,0.14714439705028445,12.73408191887463
288,1.525115966796875,4.177705,11.165696682481208,0.04053476455656843,0.14722399588885138,12.740989789305726
289,1.5281829833984375,4.188438,11.190467725077452,0.04062469073027821,0.14722256805543968,12.747848069751884
290,1.5311908721923828,4.193779999999999,11.205257061393862,0.040678380372992054,0.14717366290261794,12.75462564025025
291,1.534186840057373,4.196776,11.24686280695648,0.040829421472221204,0.14710665842615336,12.761310506536166
292,1.5426340103149414,4.2153339999999995,11.27408944385386,0.04092826217582316,0.14702166287969515,12.767891849397511
293,1.5456600189208984,4.221474,11.308019786418695,0.04105143930361915,0.1469678181252918,12.774392691472537
294,1.548658847808838,4.228294,11.3341206006169,0.04114619293954041,0.14695726385223742,12.780842821117984
295,1.551649808883667,4.23424,11.379911240108765,0.041312426435172585,0.1470049861644611,12.787280879128984
296,1.560067892074585,4.245253,11.409891375285147,0.0414212631477671,0.14705083885682685,12.793705700163986
297,1.5630979537963867,4.257013,11.42887525341536,0.04149018021154388,0.14709321972547296,12.80011389583631
298,1.5660998821258545,4.26331,11.433413617622877,0.0415066558090686,0.14708168352137613,12.806469452803267
299,1.569091796875,4.270118,11.456201970463436,0.04158938423554228,0.14710747641474645,12.81279906561047
300,1.5769338607788086,4.280826,11.441558221170748,0.04153622311656474,0.14713914579207923,12.819108591410808
301,1.5800249576568604,4.283917,11.428622187519917,0.04148926150787668,0.14717715523408825,12.825402993938875
302,1.5830259323120117,4.2979769999999995,11.430037474466268,0.04149439941595189,0.14725755671509566,12.831711464149238
303,1.5860209465026855,4.30369,11.434786385456986,0.04151163936025477,0.1474016911768276,12.838077183867883
304,1.594498872756958,4.317016,11.461497828271918,0.0416086097577373,0.14761487434670134,12.844545924770937
305,1.5975308418273926,4.326288,11.479308073545242,0.04167326618889235,0.14784631979387802,12.851128886590597
306,1.6005308628082275,4.333048,11.486491808693964,0.04169934526135605,0.14788483776868144,12.857695574497104
307,1.6035239696502686,4.3390949999999995,11.491017508771312,0.041715774884361734,0.14783570485676653,12.864189247753721
308,1.6120188236236572,4.354538,11.512117452095678,0.04179237388746308,0.14777066315868878,12.870599906094217
309,1.6156249046325684,4.363185,11.521040490386502,0.04182476714213704,0.14770232172907277,12.876926436636849
310,1.6186449527740479,4.369261,11.567351575715762,0.04199289000930448,0.14765899438132551,12.88318569414351
311,1.621635913848877,4.375393,11.60203493854336,0.042118800822236784,0.14761824130666612,12.88937783145917
312,1.6300818920135498,4.384869,11.657311961727002,0.04231947268211745,0.14753004873460296,12.895472367071516
313,1.6330969333648682,4.395614,11.673971595156468,0.04237995205370217,0.14739566536023685,12.901440044802397
314,1.6360960006713867,4.398613,11.709818246980657,0.04251008594799957,0.14728723872443944,12.90729812158482
315,1.6390888690948486,4.409278,11.731110550129905,0.042587383273868726,0.14724363169375332,12.913090715287405
316,1.6474828720092773,4.426521,11.753665793151761,0.04266926544310601,0.14724696115517097,12.91884851673886
317,1.6505060195922852,4.4330229999999995,11.750023311517428,0.042656042162942845,0.147250504443449,12.924571503828668
318,1.6535089015960693,4.436027,11.731115803600046,0.04258740234551121,0.14717186830238105,12.930205003289053
319,1.6565229892730713,4.442832999999999,11.693708200018289,0.0424516017370108,0.14712209764034484,12.935768047812559
320,1.6642940044403076,4.4568129999999995,11.69725181623393,0.042464466106612135,0.1470997412262017,12.94127755439321
321,1.6673228740692139,4.459842,11.695717324703889,0.04245889545082118,0.14710028731005323,12.946748698175577
322,1.670332908630371,4.472701,11.69549085890195,0.0424580733133207,0.14714352172986478,12.952210151864605
323,1.6733319759368896,4.478276999999999,11.691540750071013,0.042443733255912004,0.14716111686967176,12.95764792482542
324,1.6819989681243896,4.4952939999999995,11.669419753962258,0.04236342753075004,0.14716548660617765,12.963054509333364
325,1.6850218772888184,4.501596999999999,11.626004555245867,0.04220581758412605,0.14718807554241664,12.968444055845861
326,1.688018798828125,4.504594,11.608918086496857,0.042143788674731536,0.14722819400414003,12.9738300210456
327,1.691011905670166,4.513533,11.594967355422813,0.04209314341581405,0.14722538835169,12.979185883382707
328,1.6994287967681885,4.5305349999999995,11.592237054265233,0.0420832316191982,0.14714933563524427,12.984465543579136
329,1.7024447917938232,4.534965,11.613893431810203,0.04216185064225574,0.14708729642041915,12.98967915125435
330,1.7054429054260254,4.5379629999999995,11.602728461490914,0.042121318514611296,0.14699201834120396,12.994806803635752
331,1.7084698677062988,4.540991,11.62092235054575,0.04218736768558361,0.14685423093127073,12.999820945869203
332,1.7168848514556885,4.56206,11.673895348997085,0.04237967525770755,0.14668254530226205,13.004701150319883
333,1.7199089527130127,4.565083,11.708089412190088,0.04250380976898578,0.14651621788156038,13.009451372448828
334,1.7229008674621582,4.577201,11.778494181247947,0.04275939979785496,0.1462962257744203,13.01403990764877
335,1.725902795791626,4.580202,11.78638418311061,0.04278804282631513,0.1460260089980502,13.01844020458352
336,1.7336268424987793,4.597059,11.783569849463811,0.04277782596703616,0.14567477380795021,13.022605707233671
337,1.7366437911987305,4.600076,11.71056250797587,0.042512787834417184,0.14531402912848942,13.02653635612399
338,1.7396519184112549,4.61067,11.658792448264737,0.04232484728389491,0.14494217827582878,13.030225673746749
339,1.7426578998565674,4.615181,11.61185952878904,0.04215446697579603,0.14461215549858622,13.033700974541354
340,1.7510898113250732,4.634357,11.552251901932141,0.04193807375026527,0.14425807613717267,13.036949737745205
341,1.754112958908081,4.638484,11.484324650234534,0.04169147783844391,0.14390887266797373,13.039975889236121
342,1.7571089267730713,4.6448599999999995,11.436468954604901,0.04151774758137168,0.14357894480327132,13.042793416306509
343,1.760098934173584,4.64785,11.410755203618747,0.04142439909880674,0.14321022365188799,13.045382137404857
344,1.7685120105743408,4.668331,11.365879276935678,0.04126148627983235,0.142911833315992,13.047785522625297
345,1.771528959274292,4.674138,11.334706750233194,0.041148320835126956,0.14267523420973405,13.050041621391458
346,1.7745318412780762,4.680944,11.32483685231253,0.04111249020137535,0.1424429280638872,13.052155144898991
347,1.777534008026123,4.683947,11.286149566235213,0.04097204396885884,0.14220313898703188,13.054125182974486
348,1.7859268188476562,4.703536,11.27031840769609,0.04091457220491168,0.14196420456098008,13.055953044611414
349,1.788944959640503,4.7065529999999995,11.256759593194843,0.04086534971847816,0.14171196242339706,13.057632674378063
350,1.7919378280639648,4.7144639999999995,11.245684687957148,0.040825144553582306,0.14147938321153214,13.059177418363351
351,1.7949368953704834,4.7174629999999995,11.262571201831696,0.04088644756794414,0.141291537669117,13.060613298615456
352,1.8033368587493896,4.738727,11.289975289580397,0.04098593247035278,0.14096944694618185,13.06186450716529
353,1.8063569068908691,4.742977,11.282868020733837,0.04096013099306677,0.140608995334157,13.062913505650842
354,1.8093559741973877,4.750572,11.251897868588458,0.04084770022755407,0.14026507504525418,13.063771983796299
355,1.8123538494110107,4.756135,11.23426548543313,0.04078368948822476,0.13989413150875815,13.064426202675362
356,1.8200910091400146,4.768788,11.192098136165761,0.0406306096022908,0.13956407883949534,13.064900731766514
357,1.8231279850006104,4.775656,11.135030189678801,0.040423436163825,0.1392698197457656,13.065216936322624
358,1.8261299133300781,4.778658,11.042823885417201,0.040088700146883094,0.1388744330392224,13.065323968948782
359,1.8291327953338623,4.781661,10.97315440274968,0.039835779423974975,0.13847526998452192,13.065223419863708
360,1.8376150131225586,4.8001439999999995,10.895035611341562,0.03955218522405909,0.13812646778272902,13.064943602109315
361,1.8406720161437988,4.813200999999999,10.847013831480647,0.03937785203235564,0.13779185301296062,13.064493424944269
362,1.8437268733978271,4.816256999999999,10.792282935630482,0.039179162775398006,0.1374127367388127,13.063850667748593
363,1.8467719554901123,4.819300999999999,10.722700009762951,0.03892655627914392,0.1370447679623194,13.063022332733803
364,1.855482816696167,4.841577,10.667789172162937,0.03872721378068497,0.1366806593239642,13.062012705931252
365,1.8592028617858887,4.8452969999999995,10.609989448191964,0.03851738377462059,0.13630279941401913,13.060814285607634
366,1.8627009391784668,4.855233,10.576743282794162,0.038396690411265755,0.13596832357355002,13.059451556754995
367,1.8661208152770996,4.8617289999999995,10.490716906219049,0.038084389350320935,0.13567505699893442,13.057947159838848
368,1.8750708103179932,4.881851999999999,10.452934315317648,0.03794722742750708,0.13529541934335543,13.056256847088397
369,1.878607988357544,4.886074,10.421497218027216,0.037833101513715335,0.13488225935963713,13.054366424496521
370,1.8819429874420166,4.8894079999999995,10.407252472880838,0.03778138889719919,0.13443727266847227,13.052263706731862
371,1.885105848312378,4.901858,10.39539418160416,0.03773833981046397,0.13398733399568347,13.049950386540157
372,1.8932359218597412,4.916999,10.369596657196887,0.03764468720572934,0.1335894818959884,13.047456213209747
373,1.8963088989257812,4.9200729999999995,10.397019627166786,0.03774424065615718,0.13319246137175667,13.044784612002614
374,1.8993148803710938,4.923077999999999,10.39729216185036,0.037745230037254156,0.13277365794782478,13.041925094805464
375,1.902310848236084,4.935384,10.389276542076717,0.03771613097881301,0.13239957611789194,13.038901014333772
376,1.9107868671417236,4.94386,10.367885823669496,0.03763847637659791,0.13207320948361356,13.035737488038864
377,1.9138529300689697,4.956926,10.358877397860665,0.037605773140107594,0.13175206597114694,13.032436853136899
378,1.9168598651885986,4.9599329999999995,10.340465278715794,0.03753893172969244,0.1314020905371939,13.028987932941014
379,1.9198598861694336,4.962933,10.33020564293209,0.03750168623281439,0.13106853990279455,13.025400014574032
380,1.9283039569854736,4.981379,10.322917808545052,0.03747522924948354,0.13070845029086622,13.021663403824268
381,1.9313268661499023,4.994401,10.341126384219308,0.037541331737205995,0.13024081521459746,13.017728370443635
382,1.934325933456421,4.997401,10.345398593623317,0.037556841114475714,0.12979039701326872,13.013605310616834
383,1.9373159408569336,5.0003899999999994,10.365463478639155,0.03762968255134259,0.12936086560546498,13.009307040887366
384,1.9457228183746338,5.018799,10.41921423603021,0.03782481361727976,0.12897960474625958,13.004857718666097
385,1.948740005493164,5.021815,10.429619131543118,0.037862586449718696,0.12858246395441583,13.000251974876203
386,1.95173978805542,5.034816,10.420654883939287,0.03783004359311234,0.12811375611925674,12.995457521588254
387,1.9547288417816162,5.0378039999999995,10.471817194506873,0.0380157778354083,0.1276889246109209,12.99049618567733
388,1.9631428718566895,5.05622,10.519482060847032,0.038188815326006625,0.12727512304410746,12.985374830784238
389,1.9661648273468018,5.059241999999999,10.598273065669323,0.038474849858420354,0.126836559945096,12.980084259050278
390,1.9691598415374756,5.062237,10.653485435648076,0.03867528700814253,0.12638859081918044,12.974623028330251
391,1.9721598625183105,5.0752369999999996,10.707398891313533,0.0388710087166911,0.12596106275891597,12.969003097113225
392,1.9798998832702637,5.089131,10.741432087613772,0.038994559233812176,0.12551436910584585,12.963219556227926
393,1.9829638004302979,5.096042,10.787526881560792,0.03916189689961655,0.12507902477589963,12.957278621674595
394,1.985968828201294,5.099048,10.849425781043669,0.03938660811900564,0.12465615696422763,12.951187201452953
395,1.988961935043335,5.102041,10.888083084266238,0.03952694550493672,0.12424988759750635,12.944953761445356
396,1.9973728656768799,5.120451999999999,10.94552818774727,0.03973548813427258,0.123843932055501,12.938580160735846
397,2.0004019737243652,5.123481,10.994701356119679,0.039914001205078396,0.12341085378079888,12.932056191679989
398,2.0034029483795166,5.136483,11.035637483100068,0.04006261139181322,0.12295725397234657,12.925373168605077
399,2.0063998699188232,5.144035,11.049457028115425,0.04011278040673508,0.12254934294390447,12.91855201023539
400,2.014957904815674,5.160765,11.087605268321683,0.04025126974412092,0.12213449435773337,12.911591805018922
401,2.018066883087158,5.163875,11.169838473445093,0.04054980047652379,0.12170298977339894,12.904486257324155


==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP1_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.17242908477783203,0.652779,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.1949770450592041,0.758025,57.92149733294642,0.21027207920116642,0.12686438772040173,11.350969904721723
3,0.20888590812683105,0.798932,48.45388392728632,0.175901856614593,0.12472442815234855,11.089519793890426
4,0.22728204727172852,0.8773299999999999,40.06168890396304,0.14543571920671014,0.12215478172271012,10.851060370096677
5,0.2411038875579834,0.931155,34.77046070803815,0.12622700386757638,0.12115657261444465,10.675054268148841
6,0.25488996505737305,0.9949399999999999,31.051644983506357,0.11272660849505373,0.12085653106879607,10.549541440262734
7,0.26860499382019043,1.038657,28.193857147272418,0.10235199772167329,0.12076233344783126,10.457687524392613
8,0.2869529724121094,1.1170069999999999,24.64185566785704,0.08945718714540296,0.11825483004896988,10.337946746657918
9,0.3007090091705322,1.179417,22.46257662764151,0.08154576295842864,0.11739647719339685,10.229557939108181
10,0.3144359588623047,1.233145,20.937080913492718,0.07600776462626056,0.11718058003976004,10.13943289282253
11,0.31859493255615234,1.237304,19.65001969032172,0.07133535365767493,0.11720768449899917,10.066129098813505
12,0.32761287689208984,1.2763229999999999,17.91683776124781,0.06504339325193172,0.11449225146736686,9.969455297259712
13,0.33173394203186035,1.310444,16.882925119495816,0.061289986124973675,0.11359829391452755,9.877010543576258
14,0.33577489852905273,1.314484,15.988367040925912,0.05804247706860644,0.1133636334176819,9.795208850086976
15,0.3397819995880127,1.318492,15.243912883066415,0.05533988941374571,0.11340660934592786,9.724756076135128
16,0.3487589359283447,1.3574709999999999,14.720513819251307,0.053439796797566996,0.11012474455017987,9.631953192293684
17,0.3528759479522705,1.391588,14.144649977669726,0.05134924159989855,0.10914463667906416,9.54149731327495
18,0.35691308975219727,1.395625,13.40566226273311,0.04866649874139419,0.1089684698120585,9.459660232581204
19,0.3609130382537842,1.4196259999999998,12.796521774200269,0.0464551395233624,0.10907479926263106,9.387290620795465
20,0.370250940322876,1.4589649999999998,12.18710618649044,0.04424278161436793,0.1053093182701963,9.29473315465442
21,0.37436890602111816,1.473083,11.675786130634318,0.042386539351428935,0.10422791389369387,9.203647815494836
22,0.37839388847351074,1.4771079999999999,11.20532251758839,0.04067861799823922,0.10407865478169505,9.119874471712883
23,0.3823890686035156,1.511105,10.81916184546047,0.03927674112742375,0.1042403547949219,9.04436072798424
24,0.3914029598236084,1.550119,10.388271647189221,0.03771248291467272,0.10029472328862139,8.9522642806933
25,0.3956029415130615,1.5572249999999999,10.068383096504725,0.03655119334582008,0.09927758487863535,8.861996147566327
26,0.3997159004211426,1.5654679999999999,9.591375373686272,0.034819514948497346,0.09921549980277784,8.77833247684277
27,0.4038679599761963,1.59372,9.065734744731387,0.03291128479126204,0.09946417650445037,8.702095199029
28,0.4136619567871094,1.6334959999999998,9.222877831541446,0.03348176043704348,0.09519762050853482,8.61114942243147
29,0.4179539680480957,1.641832,8.964055826598914,0.032542160398573404,0.09403039060198816,8.52130206000774
30,0.42213988304138184,1.6702549999999998,8.295894305827206,0.03011653746608466,0.09379686637399928,8.436445656580611
31,0.4262540340423584,1.6785109999999999,7.584063456681884,0.02753238202153644,0.09389436401270665,8.357462309945756
32,0.43599700927734375,1.7176399999999998,8.870768937509384,0.03220350154073503,0.09000567878790901,8.26823135811349
33,0.4402310848236084,1.746452,8.941687678277203,0.03246095743815182,0.08896024644148981,8.180551626749631
34,0.4444248676300049,1.7558239999999998,8.288140691009101,0.03008838956272926,0.08867423159871432,8.097013762825528
35,0.448544979095459,1.764068,7.398073835981958,0.026857184969402148,0.08867445616040665,8.018253780667346
36,0.45840001106262207,1.8011739999999998,9.891162805328683,0.03590783154030567,0.08594915676666708,7.934895493118979
37,0.46261096000671387,1.829948,9.90718433159558,0.03596599439512193,0.08511097329120765,7.853421777510941
38,0.46689486503601074,1.8384589999999998,8.860241890682357,0.032165285263081794,0.08461115221920816,7.774733080800068
39,0.47099804878234863,1.866723,7.6314168359911925,0.027704288722555134,0.08431831063660264,7.699226932294078
40,0.4813110828399658,1.9067209999999999,9.98087414316262,0.03623351009495053,0.08297093972509716,7.623667584475778
41,0.4856569766998291,1.917158,9.829709808500416,0.03568473907876338,0.08249510105277127,7.550487560303706
42,0.4898989200592041,1.944384,8.806147954176161,0.03196890835597336,0.0820710262281827,7.479664509744869
43,0.4940309524536133,1.952697,7.767009469718618,0.028196529882246465,0.08168550744774725,7.41114031420737
44,0.507188081741333,1.9986899999999999,9.5372564450604,0.03462304731264034,0.08167043732282708,7.345696813174336
45,0.5112888813018799,2.02724,9.258319732339064,0.03361042496601306,0.08149144553589328,7.2827225796937745
46,0.5152809619903564,2.031233,8.397272191516432,0.030484569022423007,0.08108935648829335,7.221516914211915
47,0.519294023513794,2.040797,7.415505967973476,0.026920468738081255,0.08063301385735602,7.161846374334901
48,0.5286619663238525,2.080165,8.635503342749958,0.03134941820289935,0.0815712406467772,7.106817119255151
49,0.5327708721160889,2.115199,8.23298084565954,0.02988814309286686,0.0816448946548988,7.0542050559909395
50,0.5367960929870605,2.12305,7.331636398285044,0.026615997520793463,0.08127913981270006,7.002892532358483
51,0.5407969951629639,2.142302,6.47961457668351,0.02352290759386898,0.08071377758277216,6.9523753551957705
52,0.5497920513153076,2.17943,7.136975930657069,0.02590932274284149,0.08224365251944948,6.9070603030014865
53,0.5538649559020996,2.183503,6.839276988649189,0.024828587982961968,0.08249925891688811,6.863992133587116
54,0.5579299926757812,2.197568,6.243666245556723,0.022666345722118918,0.08216363495899764,6.821819003945287
55,0.5619409084320068,2.221545,5.665154855106275,0.0205661791429932,0.08162376930561532,6.780079544171695
56,0.5709240436553955,2.2605299999999997,6.043501422569346,0.02193968851450995,0.08380085681015921,6.744192312548038
57,0.5750548839569092,2.264661,5.82670534568619,0.021152654961374452,0.08431776842128393,6.710593596740829
58,0.5791568756103516,2.3010669999999998,5.446239444254445,0.01977145178391976,0.08410840456732618,6.6777374086463
59,0.5831198692321777,2.311627,5.086202155257737,0.01846441048089345,0.08367014668022763,6.645149714494803
60,0.5920078754425049,2.324183,5.37881104975747,0.01952666687052957,0.08634678696166109,6.618801516913641
61,0.595970869064331,2.338145,5.294394158560604,0.019220208715112257,0.0869650124991631,6.594510090077569
62,0.5998718738555908,2.342046,5.090062416714041,0.018478424365893892,0.08679320672331407,6.570674930421523
63,0.6037259101867676,2.345901,4.880558210524766,0.017717862449070813,0.08631143614048485,6.546697806613803
64,0.6125209331512451,2.364697,5.137191887284336,0.018649518212302957,0.08926038718827514,6.5289643278908915
65,0.6165120601654053,2.378688,5.078249200967198,0.018435538916595818,0.08972908096586742,6.512652053442779
66,0.6204500198364258,2.3826259999999997,4.934942093749203,0.0179152919480857,0.08923338922449647,6.495920089757625
67,0.6243429183959961,2.38652,4.7703370350212495,0.017317727148494975,0.08846528408210362,6.478307398177318
68,0.6330170631408691,2.405195,4.97478138221679,0.018059920288265186,0.09133439150954283,6.466371631215675
69,0.636955976486206,2.4191339999999997,4.871057504897455,0.017683372091981984,0.09175448274578324,6.455542066477577
70,0.6408560276031494,2.423034,4.673444334175294,0.016965978132940658,0.09127847053707117,6.444178931028935
71,0.6447479724884033,2.434901,4.4541677507436,0.016169939611124274,0.09048532718412115,6.431758831781836
72,0.653472900390625,2.445652,4.649157457880635,0.016877809625375603,0.09314040152535233,6.42428306983163
73,0.6574389934539795,2.459619,4.600670506891305,0.01670178772559553,0.09348890713754793,6.41761799466502
74,0.6613409519195557,2.46352,4.463205066412282,0.01620274772630693,0.0929827931562298,6.4102658339349405
75,0.6652419567108154,2.467421,4.253614609946501,0.01544187269560027,0.09212644208242621,6.40167215420746
76,0.6739509105682373,2.486131,4.669214537743903,0.016950622727241915,0.09461410622668337,6.397454049992325
77,0.6779119968414307,2.5000929999999997,4.687361815335699,0.017016502684887573,0.09489808425004498,6.393815709624239
78,0.6819019317626953,2.509195,4.520589004362696,0.01641106830676818,0.09445830518172253,6.389542537533745
79,0.6858439445495605,2.5180249999999997,4.285791995664809,0.015558686074221232,0.09381503860828075,6.384336103412135
80,0.6952550411224365,2.535514,4.930112454855468,0.01789775893774001,0.09631889830495972,6.3832984599298275
81,0.6993019580841064,2.543975,5.013226092867519,0.01819948590060335,0.09671455701160336,6.382923745319936
82,0.7032990455627441,2.5519719999999997,4.827369404060249,0.017524771430355714,0.09633075466943357,6.381941337037162
83,0.7072579860687256,2.559908,4.592181319110189,0.016670969475935934,0.09569829732867936,6.379987828776567
84,0.7166080474853516,2.578791,5.278087017920512,0.019161008996076895,0.09814957660777182,6.381921787696456
85,0.7206480503082275,2.5866689999999997,5.321893690463957,0.019320040107887522,0.09853820888741086,6.384424113392242
86,0.7246630191802979,2.5946849999999997,5.11945400726686,0.018585124488320722,0.09819504658412878,6.386341979100166
87,0.7286159992218018,2.602626,4.8527019121242745,0.017616735888929425,0.09752069219503826,6.387189093480677
88,0.7379698753356934,2.620936,5.352746324319234,0.019432044247426422,0.09968171117598584,6.39131039608634
89,0.7420299053192139,2.629407,5.295135055438939,0.019222898388795682,0.09981269140536397,6.395544635335064
90,0.7460389137268066,2.6382239999999997,5.021348609572939,0.018228973026362158,0.09931486436573074,6.3989426469335005
91,0.7500159740447998,2.6454139999999997,4.705710299864023,0.017083113082919647,0.09862188006266634,6.4012478184846024
92,0.7593278884887695,2.663671,4.909816276182594,0.017824077836838013,0.10049871484247759,6.406266395425729
93,0.7636349201202393,2.672514,4.773953580512973,0.017330856272828536,0.10062560611118232,6.411367478774413
94,0.767672061920166,2.6807019999999997,4.552858171031547,0.016528214877246924,0.10007751447905877,6.415565178133206
95,0.7716948986053467,2.688762,4.301101143846338,0.015614262786964424,0.09935265361120234,6.418641574213122
96,0.7811870574951172,2.707363,4.345797940997332,0.01577652531302703,0.10096557084284834,6.423941096801195
97,0.7853410243988037,2.7159519999999997,4.215925783117447,0.01530505116395989,0.1010046750904173,6.429188092577277
98,0.7893450260162354,2.723994,4.053761908697103,0.014716348581744584,0.10052976001418484,6.43366295157185
99,0.7933149337768555,2.731957,3.8980814713151584,0.014151182783783965,0.09983418253118599,6.437085342598814
100,0.803246021270752,2.751213,3.9129007796112294,0.014204981233603484,0.10121064805936993,6.442313922833134
101,0.8074479103088379,2.760029,3.8461635469343713,0.013962705441000436,0.1011288652203821,6.447320827591288
102,0.8114879131317139,2.768213,3.7466618010327544,0.013601484824160853,0.10060101149335808,6.45151691835143
103,0.8154969215393066,2.7762379999999998,3.648949042496287,0.013246758757881182,0.09991378005430929,6.4547200410997325
104,0.8251659870147705,2.795699,3.70141563935839,0.013437227943223332,0.10107417111284123,6.459384447755292
105,0.8292438983917236,2.8037159999999997,3.6821135792309523,0.013367155785168923,0.10100503332882681,6.463868994859496
106,0.8333220481872559,2.811879,3.633149841280778,0.013189403008422458,0.10053142820988821,6.467656917253033
107,0.8373420238494873,2.8199319999999997,3.5744176392411804,0.012976187832579542,0.09993264019059817,6.4706130222124605
108,0.8473379611968994,2.839403,3.6844806106602466,0.013375748805775956,0.10096901704821012,6.4748255026091845
109,0.8543698787689209,2.852528,3.6833220451900512,0.013371542872201617,0.10097675372455209,6.478972706323413
110,0.8582940101623535,2.856452,3.647770590265039,0.013242480629512377,0.10056829112609715,6.482537577209497
111,0.8621549606323242,2.870313,3.60300721553482,0.01307997640724618,0.10005959303265254,6.485414888627453
112,0.870966911315918,2.886719,3.6948783149751465,0.01341349553205006,0.10081673271765446,6.489162938494268
113,0.8749198913574219,2.8930789999999997,3.698078017742608,0.01342511139463511,0.10059343937448106,6.492572315151971
114,0.8788540363311768,2.902881,3.662798007623625,0.01329703457646665,0.10001626927560445,6.4952303619655565
115,0.8828048706054688,2.910964,3.6213450025435456,0.013146547970134275,0.09925017194637303,6.49694120989877
116,0.8919649124145508,2.930125,3.654244924026398,0.013265984366192694,0.09949478037686292,6.498908101114814
117,0.8959660530090332,2.934126,3.634309287124985,0.013193612138013518,0.09899898131932523,6.500268903714319
118,0.8999030590057373,2.938064,3.5810072917156925,0.013000110210122096,0.09817858344191235,6.500671647942681
119,0.9037668704986572,2.9519279999999997,3.512994036942337,0.012753202081828641,0.0972822135491272,6.500062488257962
120,0.9124979972839355,2.97066,3.4498670640642994,0.012524032594644298,0.09708828052353503,6.499244062623785
121,0.9164609909057617,2.974623,3.3759602598599576,0.012255729147690402,0.09649324510181816,6.497787204701826
122,0.9203529357910156,2.978515,3.3230419874557473,0.012063620247221116,0.09579637647515443,6.495604517530819
123,0.9242639541625977,2.992426,3.2802229997802224,0.011908174722115528,0.09511716051387584,6.492739092415052
124,0.932981014251709,3.011144,3.2296324904488616,0.01172451628656434,0.09493777917923867,6.489732228921732
125,0.9369158744812012,3.0150799999999998,3.2174096896271207,0.01168014392292057,0.0945515252782422,6.486377759253442
126,0.9407970905303955,3.026769,3.198147283440845,0.011610215720341082,0.09406228452080563,6.482579475793282
127,0.9446768760681152,3.0345079999999998,3.1779543704852893,0.011536909504379746,0.09360973091318442,6.478389387010651
128,0.9533779621124268,3.051542,3.196762325201881,0.011605187914398156,0.09346481606395905,6.474124015802678
129,0.9573180675506592,3.0554829999999997,3.192917697188126,0.011591230783394439,0.09315958329661268,6.469627216333358
130,0.9611709117889404,3.059335,3.1725911124048274,0.01151743929936435,0.09286575478216348,6.464916353794437
131,0.9650180339813232,3.073184,3.15206489106653,0.011442923075894897,0.09255198829083643,6.459976126297496
132,0.9736819267272949,3.0921399999999997,3.2314464834724306,0.011731101615022438,0.09234169971850847,6.45491018239096
133,0.9775960445404053,3.096053,3.2637865561163037,0.011848505595055183,0.09200691017222799,6.449604764825696
134,0.9814410209655762,3.099898,3.2644226916262973,0.011850814954144627,0.09163572008198832,6.44403296955889
135,0.985274076461792,3.113442,3.2458333213490906,0.011783330069961476,0.09129205625549786,6.438228503397664
136,0.9939999580383301,3.13217,3.3650749211159967,0.012216212164948318,0.09117127097097745,6.432401776680689
137,0.9979100227355957,3.136079,3.3726433489226038,0.012243687784959163,0.09082818173238376,6.426354832169187
138,1.0017719268798828,3.139941,3.355141196107336,0.012180149820085634,0.0903419158806022,6.419964285953357
139,1.0056228637695312,3.153793,3.3218952717042547,0.012059457331612546,0.0898664660497368,6.4132492569388075
140,1.0143048763275146,3.172475,3.3916030009153486,0.012312516900728194,0.0897103355272045,6.406496292022345
141,1.0182440280914307,3.1764129999999997,3.3910974405373002,0.01231068156779053,0.08946502665118897,6.399629660296897
142,1.0221168994903564,3.190288,3.36089759641352,0.012201047247065774,0.0891227891097474,6.392567201848637
143,1.0259840488433838,3.194155,3.32424612532955,0.01206799162203061,0.08875111383177312,6.3852880142677835
144,1.0346288681030273,3.212801,3.343401019921515,0.01213752952588657,0.08868610236714518,6.378053374875251
145,1.0385410785675049,3.216713,3.3337539432520313,0.012102507798843757,0.08840989181913635,6.370686555823566
146,1.0424120426177979,3.230584,3.3039478326440346,0.011994302846640657,0.08813576671110862,6.363194502937317
147,1.0462610721588135,3.237704,3.2774700353308615,0.011898180651081652,0.0879260767112066,6.355633544709633
148,1.0551230907440186,3.2550269999999997,3.253614563645523,0.01181157826919282,0.08808342055454747,6.3483024723413495
149,1.061439037322998,3.2613429999999997,3.228298184359427,0.011719672362829022,0.08805748656851443,6.341049246962968
150,1.065337896347046,3.273511,3.21323173996762,0.01166497673626013,0.08790530276420565,6.333769274527723
151,1.0691909790039062,3.2773649999999996,3.197248933110832,0.011606954444296073,0.08771370812129191,6.326433486904844
152,1.077897071838379,3.296071,3.154340277816381,0.011451183399348341,0.08791032161943192,6.319347173347896
153,1.0818488597869873,3.3100229999999997,3.1347130904154223,0.011379930933619645,0.0878650644643757,6.312316628867721
154,1.08583402633667,3.316823,3.1337184860147125,0.011376320226974448,0.08771637212317436,6.305260118829739
155,1.0897479057312012,3.324665,3.143059616578351,0.011410231279625854,0.08752634911267584,6.298147773618127
156,1.0988168716430664,3.342431,3.1208435821723812,0.011329580537479194,0.08771534339500874,6.291271260048045
157,1.1027300357818604,3.3509059999999997,3.127737565250548,0.011354607724664827,0.08772390508319036,6.284490174504479
158,1.106611967086792,3.3547879999999997,3.143737058067831,0.011412690591575462,0.08766283026148049,6.277749255641814
159,1.1104788780212402,3.3586549999999997,3.1667222065799834,0.01149613344424579,0.0876313630728926,6.271070792081613
160,1.119178056716919,3.3773549999999997,3.1676398643604577,0.01149946481201735,0.08799978975980638,6.264754151607562
161,1.123086929321289,3.391264,3.1840047098151247,0.011558874016509743,0.08812726840853853,6.258613242995774
162,1.1269659996032715,3.3951439999999997,3.198372039915341,0.011611031652479963,0.08815405871362732,6.252569648544554
163,1.1308250427246094,3.399003,3.2194067911965756,0.011687393989281446,0.08819594973914285,6.246633042969789
164,1.1395208835601807,3.4177,3.221219902680188,0.011693976117490101,0.0885197755605265,6.24100679028109
165,1.1434290409088135,3.431609,3.2449536719481156,0.01178013668379178,0.08857541210101583,6.2354908902111275
166,1.1472880840301514,3.4354679999999997,3.2723394644621835,0.011879555169115178,0.0885800699027868,6.230046145793716
167,1.1511859893798828,3.4393659999999997,3.2912460092257305,0.011948191490014977,0.08858182478399154,6.224668783513851
168,1.1598660945892334,3.458046,3.2826684813241878,0.011917052539723416,0.08880752577796143,6.219518931577738
169,1.1637959480285645,3.4719759999999997,3.289859644729533,0.011943158578944492,0.08889792671411091,6.214496138569697
170,1.167659044265747,3.47584,3.2982441336020916,0.0119735967407575,0.08887526522072807,6.209515698487994
171,1.171496868133545,3.479678,3.3124132158558584,0.01202503467870903,0.08881815219591332,6.20455142809084
172,1.1801328659057617,3.498315,3.2880253959409025,0.011936499716098793,0.08879470490355552,6.199625947398185
173,1.1840598583221436,3.512243,3.2852955523394747,0.011926589580546414,0.08877960467479046,6.194744715971657
174,1.1879398822784424,3.516123,3.294630406237842,0.011960477847055926,0.08868848655523022,6.189855561085891
175,1.19179105758667,3.5299739999999997,3.3194984885575067,0.012050756303516465,0.08864408311692755,6.184990308227152
176,1.200448989868164,3.5386319999999998,3.289461333766393,0.011941712592941977,0.08852840206748502,6.180099912447999
177,1.204413890838623,3.554,3.291165549801385,0.01194789939862875,0.08848684580288718,6.175235239638915
178,1.2102000713348389,3.559787,3.2943068824150767,0.011959303360379711,0.08849422667762077,6.170429344132319
179,1.214108943939209,3.5722929999999997,3.319991055080396,0.012052544464936352,0.08860484430394985,6.165751268767762
180,1.2227859497070312,3.590972,3.293775815087818,0.01195737542971078,0.08848468441115447,6.161043925897786
181,1.2266910076141357,3.594878,3.301559402917276,0.011985632143917202,0.08853114018817848,6.1564198691083805
182,1.230560064315796,3.598746,3.3098992227340904,0.012015908143913618,0.08861821160872466,6.15190625228659
183,1.2344589233398438,3.6126449999999997,3.326525028489214,0.012076264711086407,0.0888016982248364,6.147565423337576
184,1.243293046951294,3.63148,3.3148382634332103,0.012033838315005247,0.08869968416795178,6.143206529671865
185,1.2472710609436035,3.6396849999999996,3.323063277050859,0.012063697534716013,0.08867361997554611,6.1388773246022685
186,1.2512760162353516,3.6436889999999997,3.347229065651882,0.012151426458322113,0.08878354093762138,6.134665860224685
187,1.2551970481872559,3.6555419999999996,3.3690429372847674,0.012230617231262732,0.08900827038897978,6.1306454391169645
188,1.2638850212097168,3.672074,3.361967402486114,0.01220493095790863,0.08898614095460133,6.12665421411565
189,1.2678098678588867,3.675999,3.3729532856992344,0.012244812946659807,0.08908073484805765,6.1227648202035265
190,1.2717180252075195,3.679907,3.3825908289472117,0.012279800064577262,0.08914097637275172,6.118954188832801
191,1.2756068706512451,3.693797,3.4020993054086928,0.012350621574663974,0.08921569477318031,6.115229552580876
192,1.2842540740966797,3.7124439999999996,3.3998212564760135,0.012342351586703493,0.08900376770033729,6.111409285163604
193,1.288158893585205,3.7163489999999997,3.404618673945584,0.012359767623798045,0.08900109508632659,6.1076273483138595
194,1.292029857635498,3.7302199999999996,3.413731213547033,0.01239284882399191,0.08909040797599779,6.103940827815931
195,1.2958920001983643,3.734083,3.4280772453050528,0.012444929140712744,0.0891638197507169,6.100337046311551
196,1.3045239448547363,3.752716,3.41811532894938,0.012408764452964868,0.08897735744134594,6.09665396353003
197,1.3084509372711182,3.756643,3.426989962006801,0.012440981982397932,0.08902651473920384,6.093038527538716
198,1.312342882156372,3.7705349999999997,3.435814714422862,0.012473018430425064,0.08921242349403066,6.089573766419579
199,1.3162040710449219,3.775406,3.446176787224255,0.01251063580382027,0.08939899541162094,6.08625677694135
200,1.3268029689788818,3.7949189999999997,3.429250684121115,0.012449189068909187,0.08931938923064338,6.082924070436141
201,1.3308420181274414,3.798958,3.4461721674899595,0.012510619032825382,0.08938514554568903,6.079662904899314
202,1.3347530364990234,3.8128689999999996,3.4619615812196955,0.012567939250830702,0.08960897305437932,6.076568376506779
203,1.3386070728302002,3.816724,3.485576630366356,0.012653668828157797,0.08987130715734475,6.073662997460567
204,1.3472950458526611,3.835413,3.4610152589448155,0.012564503822509683,0.08988352567165035,6.0707950577677545
205,1.3512508869171143,3.839369,3.4665521115920335,0.012584604226884049,0.09008010040514039,6.0680724600953235
206,1.3551490306854248,3.8532669999999998,3.4906029590161496,0.012671915880195578,0.0902740747628663,6.065492163323584
207,1.359018087387085,3.8571359999999997,3.5129485780942744,0.01275303705283353,0.09051410900535135,6.063080122801099
208,1.3680839538574219,3.880829,3.4911539177293127,0.012673916022448547,0.09038538233412372,6.060614174671424
209,1.3720650672912598,3.890348,3.497019477234591,0.0126952097294424,0.09049253420078456,6.0582336871117
210,1.3759799003601074,3.8942639999999997,3.514026565351503,0.01275695046378399,0.09067338904110396,6.055980068994427
211,1.3798470497131348,3.898131,3.539173941066471,0.012848242837453885,0.09088725147029417,6.053870968813854
212,1.3885409832000732,3.916826,3.515077010023689,0.012760763887046112,0.0908813679698253,6.051777561305756
213,1.3924429416656494,3.9307279999999998,3.5255257228465333,0.012798695789213731,0.0911395573456737,6.049853067597239
214,1.3963148593902588,3.9345999999999997,3.5425354864987675,0.012860446236535839,0.09147395345543108,6.048140876472173
215,1.4001789093017578,3.9384639999999997,3.5722985568801553,0.012968494940051402,0.09183496259151519,6.046654035181703
216,1.4088258743286133,3.9571129999999997,3.5580833498520468,0.012916889555596412,0.09186549333574619,6.045199084314824
217,1.4145069122314453,3.972794,3.571584491042694,0.012965902670941604,0.09210782667121171,6.043896638393799
218,1.4184398651123047,3.976727,3.6015710453198277,0.013074762686760721,0.09238732697376459,6.042766022340121
219,1.4223229885101318,3.9906099999999998,3.634599917594838,0.013194667212139518,0.09268561236579974,6.041816118699393
220,1.430974006652832,3.9992609999999997,3.6110025443808675,0.013109001803649377,0.09258229677436591,6.040815542617854
221,1.4348890781402588,4.013177,3.610163837695915,0.013105957051586577,0.0927311609312179,6.039908731186699
222,1.4387688636779785,4.017056999999999,3.644033446169724,0.013228913696760637,0.09296453914973916,6.0391420519106465
223,1.4426350593566895,4.030924,3.670019818604392,0.01332325187540481,0.09324576873610115,6.038542047382789
224,1.4512689113616943,4.0395579999999995,3.6441573990056177,0.013229363682029083,0.09312390792657975,6.037879344087119
225,1.45524001121521,4.055512,3.6545714442709105,0.013267169730761573,0.093307626832528,6.037327082423492
226,1.4591388702392578,4.059411,3.6774774218554223,0.013350325169667863,0.09366888854051567,6.03698464308373
227,1.463007926940918,4.0712969999999995,3.711877635622394,0.013475208068191125,0.0941220356396753,6.036901924730965
228,1.4716460704803467,4.079937,3.685933092075285,0.01338102174071729,0.09403464213843189,6.036772537946481
229,1.4755630493164062,4.093853999999999,3.701174255121223,0.013436351647413095,0.09417434696494298,6.036722642751147
230,1.4794518947601318,4.0977429999999995,3.7329008919618887,0.013551528674971608,0.09440745789146872,6.036801328652203
231,1.4833168983459473,4.1116079999999995,3.7741513759268575,0.013701280070062608,0.09473308662989013,6.037058617021683
232,1.4936630725860596,4.131955,3.738892037127011,0.013573278294865323,0.0944815548200512,6.037172964648926
233,1.4975860118865967,4.135878,3.742350744439558,0.013585834420163275,0.09456685108145445,6.037332221012028
234,1.501539945602417,4.139832,3.7824367755752615,0.013731358508834106,0.09484038443496877,6.037640201225224
235,1.5054428577423096,4.153735999999999,3.817232127776525,0.01385767587614662,0.09521810423317548,6.038153356524566
236,1.5141279697418213,4.172421,3.774259972796254,0.01370167430865405,0.09498987412926481,6.03853743635385
237,1.518043041229248,4.176337,3.7863362194838825,0.013745514637666219,0.09521363494485553,6.039040372558237
238,1.5219449996948242,4.180238,3.8107968148026767,0.013834313796407158,0.0956361298978959,6.039769978936371
239,1.5258560180664062,4.19415,3.843989165542678,0.01395481179671877,0.09616720142210139,6.040783342041961
240,1.5344829559326172,4.212778,3.8176352645109795,0.013859139381119028,0.09600790202482164,6.0417010424577136
241,1.5383989810943604,4.2166939999999995,3.8393462876882714,0.013937956783901832,0.09634344030120737,6.042793073441751
242,1.5422790050506592,4.230574,3.88709583041535,0.01411130167470141,0.09681603960619377,6.044131626926847
243,1.5478239059448242,4.23612,3.9290227427622657,0.014263508703863559,0.09733034798149573,6.045738192764519
244,1.5565400123596191,4.254833,3.8889140387617376,0.014117902306021734,0.09711573259179625,6.047217002772617
245,1.5604979991912842,4.258792,3.9155020679789763,0.014214424675829155,0.09744296772739448,6.048862448084217
246,1.56439208984375,4.272685,3.938415998168985,0.014297608985033516,0.09780959675342549,6.050694424795057
247,1.568253993988037,4.276548,3.978122778936304,0.014441756283269536,0.09818547547694287,6.0527157109558605
248,1.5769460201263428,4.295241,3.926087881340679,0.014252854293295803,0.09780111364786098,6.054515593841779
249,1.5808749198913574,4.299169,3.940840067528815,0.014306409070112281,0.09788286654740651,6.056346075412387
250,1.5847699642181396,4.313066,3.9672665457108014,0.014402344962123998,0.098111664430429,6.058284040323801
251,1.588655948638916,4.3169509999999995,4.00872047645902,0.014552834928904104,0.09844876648853601,6.060385415945843
252,1.5988929271697998,4.33719,3.967912563423602,0.014404690196517552,0.09810851409798478,6.062289106716128
253,1.6028549671173096,4.351151,3.9861573114602202,0.014470924000559406,0.09824230855558681,6.064247279866735
254,1.6067490577697754,4.355046,4.027612542556762,0.014621418687986562,0.09855117047272502,6.066352233194701
255,1.6106178760528564,4.358915,4.07038598600198,0.014776698874134369,0.0989380369117829,6.0686436366892025
256,1.6196188926696777,4.377917,4.018568719044124,0.014588586947415362,0.09863647794775272,6.070758775186878
257,1.6235630512237549,4.391861,4.02923241604618,0.014627299305414404,0.09886225729342242,6.072974883299976
258,1.6274449825286865,4.3957429999999995,4.05904858910599,0.014735540787278546,0.09932210106780198,6.075413826009343
259,1.6313040256500244,4.399602,4.0988905000785785,0.014880178647922881,0.09989058002499032,6.078131345308774
260,1.6413390636444092,4.419639,4.050102756648876,0.01470306478307358,0.09971205857873826,6.08073475501722
261,1.6452429294586182,4.433542,4.067673748033932,0.01476685265221176,0.10008342029932349,6.083510537245269
262,1.649122953414917,4.437423,4.117544097083139,0.014947896694025577,0.10068202993155868,6.086575827156743
263,1.6529948711395264,4.451295,4.166070243738487,0.01512406088560694,0.10130416794466524,6.089941034858189
264,1.6625399589538574,4.470842,4.129065157992018,0.01498972153529285,0.10105231090306743,6.093147781403331
265,1.6664988994598389,4.4748,4.14276320978476,0.015039449494066227,0.1012129281405818,6.096412833847824
266,1.6704189777374268,4.47872,4.172542094076874,0.015147555606731103,0.1015078681408784,6.099805772034926
267,1.6743040084838867,4.492605999999999,4.207068780123365,0.01527289763684454,0.10186016427505647,6.103355053990195
268,1.6829569339752197,4.51126,4.1443165063225065,0.01504508841756868,0.10136646737987795,6.10662373681746
269,1.68687105178833,4.515173,4.14866316823104,0.015060868079338091,0.10136447908139672,6.109867077187117
270,1.6907579898834229,4.51906,4.174313760567864,0.015153987277421005,0.10157199113828075,6.113192857276843
271,1.6946139335632324,4.532918,4.218615552793232,0.0153148158193701,0.10187057002658022,6.116646893455819
272,1.7045130729675293,4.552817,4.185786030475092,0.015195634992995125,0.10146073322552221,6.119867564585694
273,1.7084720134735107,4.556776,4.204635419377421,0.015264063821300116,0.10159179041931009,6.123130865038169
274,1.71235990524292,4.570664,4.242973844574717,0.015403243586166938,0.10194605317909601,6.126548214298984
275,1.7162079811096191,4.574513,4.277901672673507,0.015530041879969609,0.10243207414083234,6.13018479181645
276,1.7257189750671387,4.594024999999999,4.231248240867296,0.015360676194352536,0.10221714618085598,6.133685867403995
277,1.729672908782959,4.5979779999999995,4.238853281252836,0.015388284728798465,0.10246469147498537,6.137285278553352
278,1.733557939529419,4.611864,4.253602701510603,0.015441829464473806,0.10288354729604186,6.1410685138814305
279,1.7374138832092285,4.61572,4.291988214363536,0.015581180171386523,0.10341611956850394,6.145092637711368
280,1.7470040321350098,4.635311,4.242242938508509,0.015400590182071412,0.10314820284941124,6.148954775505524
281,1.7509589195251465,4.639266,4.262994615250594,0.015475924874998744,0.1033950898020562,6.15291375481111
282,1.7548539638519287,4.653161,4.289895917226115,0.015573584517101842,0.1038799775965303,6.1570885033071665
283,1.7587089538574219,4.657016,4.326683388794744,0.015707133863915593,0.10443579632472492,6.161513024905581
284,1.7673919200897217,4.675701,4.288203563996232,0.015567440776888347,0.10418183438966962,6.165780562193008
285,1.7725470066070557,4.690856,4.30750512342795,0.015637511117269957,0.10451510433748286,6.170184773354212
286,1.776458978652954,4.694768,4.336220871039683,0.015741757730948238,0.10502021013199582,6.1748100250385445
287,1.780310869216919,4.69862,4.376310671966765,0.015887295505071064,0.10537895013420134,6.1795801235009
288,1.7889740467071533,4.7172849999999995,4.326479814191202,0.015706394828201218,0.10484817090727237,6.18405217367672
289,1.7940289974212646,4.732339,4.340336354145836,0.015756698145638723,0.10483210108614845,6.18848495155705
290,1.7979140281677246,4.736225,4.366642170352044,0.015852195999172574,0.1050019135446359,6.1929707809511285
291,1.8017849922180176,4.740095999999999,4.414546740411982,0.016026103684808515,0.10526627167037933,6.1975554864276035
292,1.8104970455169678,4.758808,4.389295492833474,0.01593443422570881,0.10477337817221191,6.201868166912732
293,1.814500093460083,4.772812,4.401899236405521,0.015980189523631765,0.10482631466110467,6.206177704079431
294,1.8194849491119385,4.777797,4.421743392438894,0.01605222964934095,0.10506277930696731,6.210572947551061
295,1.8233749866485596,4.791688,4.460162141123751,0.016191701012103477,0.10542383717513175,6.215113064769492
296,1.8320679664611816,4.810382,4.429668522776223,0.016081000204501,0.10506156613116652,6.219447162557407
297,1.8360118865966797,4.814325999999999,4.430295009568558,0.01608327453590613,0.1051816403786772,6.223808856439649
298,1.8398950099945068,4.8182089999999995,4.431408824231683,0.01608731801088251,0.1054633462009277,6.228275563766976
299,1.8448619842529297,4.833176,4.462721546243478,0.016200992405814338,0.10587693874064974,6.232910614233842
300,1.8536720275878906,4.851913,4.43602264055172,0.016104067521778086,0.10564446922939139,6.237403954581845
301,1.8576619625091553,4.8559019999999995,4.437589715993972,0.01610975646675845,0.1058724006533107,6.241977039446264
302,1.8615329265594482,4.859774,4.45279126934147,0.01616494257859344,0.106234509164977,6.246693897517221
303,1.8653950691223145,4.873635999999999,4.479645319838609,0.01626243068392587,0.10670703567075043,6.251607130324376
304,1.8749709129333496,4.8932139999999995,4.479353746803491,0.0162613721880106,0.10662748341753067,6.256452384812427
305,1.878906011581421,4.8971469999999995,4.479063206743841,0.01626031744210024,0.10697455234255437,6.261433264838117
306,1.882788896560669,4.911032,4.4740602028525425,0.0162421550657993,0.10722241998912173,6.266500249074023
307,1.8866400718688965,4.9148819999999995,4.482344056231584,0.016272227891158012,0.10748238563903931,6.27165878038247
308,1.8964040279388428,4.933121,4.475067659136098,0.016245812428561,0.10718441323446008,6.276643519136362
309,1.9003980159759521,4.937113999999999,4.475844040546042,0.01624863092153579,0.10728658508618771,6.281645120115488
310,1.9042859077453613,4.951004,4.499632213978788,0.01633498899096464,0.10752365618972921,6.286726936056659
311,1.9081649780273438,4.954883,4.508421552375664,0.01636689687568126,0.10777149313676278,6.291892363886485
312,1.9177300930023193,4.974448,4.546466927502069,0.016505012782558327,0.10753326111244119,6.296912313319413
313,1.9216690063476562,4.988389,4.570991040998458,0.016594042530974688,0.10751167756129149,6.301889116403346
314,1.9255430698394775,4.992261,4.584626529409352,0.016643543366262163,0.10761417049304751,6.30688063303813
315,1.929426908493042,4.996144999999999,4.587623917153884,0.0166544247657811,0.10781339843096269,6.311932728424618
316,1.9390079975128174,5.015728,4.642408905640494,0.016853310394926237,0.10768758735093642,6.316894420868949
317,1.9429590702056885,5.02968,4.642245105779491,0.016852715753231322,0.10782803905396145,6.321889304035498
318,1.9468460083007812,5.033567,4.6055978793392915,0.016719675537502067,0.1079429541216772,6.326903589479848
319,1.9507229328155518,5.0474429999999995,4.579933123397053,0.016626504921363743,0.1080931647806546,6.331953427017832
320,1.9603428840637207,5.057065,4.619658034728127,0.016770718038881263,0.1079679092629597,6.336911659999851
321,1.9643189907073975,5.07104,4.622442908201231,0.016780827949060825,0.1081064757176472,6.341899997206349
322,1.9682528972625732,5.074974999999999,4.60451208628418,0.016715733789208372,0.1083786002529466,6.3469802388105965
323,1.9721510410308838,5.0888729999999995,4.598270601959214,0.016693075364500046,0.10874307549567834,6.352195016021248
324,1.9807989597320557,5.107523,4.666299200137977,0.016940039193870052,0.1088583807877044,6.357430025117395
325,1.9857969284057617,5.11252,4.690099784035158,0.01702644231693668,0.10917831340685205,6.36277988162124
326,1.9897010326385498,5.116423999999999,4.680594604821637,0.016991935719413525,0.1095700100093532,6.368278134601739
327,1.9935998916625977,5.130324,4.6543802466543145,0.016896769885473114,0.10988897392048835,6.3738907083099505
328,2.0022530555725098,5.148978,4.720613766605325,0.017137217052659675,0.10989149362704116,6.379471781853829
329,2.006182909011841,5.152908,4.729185094341638,0.017168333494527004,0.11002628769758147,6.38508223470928
330,2.0111770629882812,5.167902,4.699177141505303,0.01705939579564128,0.11014361639016236,6.390713743283256
331,2.015070915222168,5.171797,4.676457882243527,0.016976918199189943,0.1102369013163272,6.39635376078985
332,2.0237109661102295,5.190437,4.812013248346405,0.01746902406643786,0.11023891946424853,6.401960382434322
333,2.02762508392334,5.194351,4.828581095998105,0.01752917022864057,0.11032492787221643,6.407571382841204
334,2.0326459407806396,5.209372999999999,4.799808791509066,0.017424718296855338,0.11036120314562739,6.413163821859128
335,2.0365328788757324,5.213261,4.766114185968782,0.017302396963826044,0.11040599013908928,6.418742564346805
336,2.045171022415161,5.231898999999999,4.952096857496748,0.017977568788421272,0.11037879962007649,6.424275144336636
337,2.0490849018096924,5.2358139999999995,4.982883541485199,0.018089333510537296,0.11041884181133842,6.429793581117267
338,2.0529820919036865,5.249711,4.903779980012293,0.01780216430550944,0.11039242761902378,6.4352669963206095
339,2.057961940765381,5.254690999999999,4.825857906506116,0.017519284249463477,0.11041437141818132,6.440717405402102
340,2.0666210651397705,5.27335,4.953603535259003,0.017983038472050725,0.1104589221127923,6.446154416674338
341,2.0705759525299072,5.287305,4.948197708651245,0.0179634137307551,0.11047818201040992,6.451566207171368
342,2.0744528770446777,5.291182,4.892070223157189,0.017759654442432018,0.11049367599324704,6.456951657555614
343,2.0793440341949463,5.296074,4.831638396173657,0.01754026912791384,0.11046605179990726,6.462291859706947
344,2.088015079498291,5.3147459999999995,4.99243354302464,0.018124002826292885,0.11058556106388459,6.4676521555184
345,2.0919668674468994,5.328698,4.9898377511172285,0.018114579337835616,0.11073737410062491,6.473047329359827
346,2.095839023590088,5.33257,4.933438066245351,0.017909831885674108,0.11089259940149035,6.478479145602683
347,2.099686861038208,5.336418,4.869092016902246,0.017676236792198177,0.11105271567747722,6.48395061665734
348,2.109196901321411,5.355929,5.062652818766125,0.01837891945984068,0.11127900803539813,6.489489874204174
349,2.1131439208984375,5.369876,5.093203682285997,0.018489828084263627,0.11140743528029014,6.495053989759144
350,2.117034912109375,5.373768,5.030165221798343,0.018260979923101883,0.11152436666935744,6.500638488218144
351,2.1209070682525635,5.3876409999999995,4.975945572355336,0.018064146641040744,0.11169567630946939,6.506266895013235
352,2.1304140090942383,5.3971469999999995,5.26998469418063,0.019131595176724938,0.11184060315038533,6.511925197952076
353,2.1343510150909424,5.411085,5.3072604411463615,0.01926691710690927,0.1118706398670923,6.517564512950839
354,2.138253927230835,5.414987,5.2045481701138145,0.018894041339120676,0.11187878517858997,6.523175971569154
355,2.1421170234680176,5.428851,5.094358659399818,0.018494020991048424,0.11182176972007951,6.528731066431211
356,2.1516199111938477,5.4483559999999995,5.412726557146476,0.01964979014227193,0.11200401638288403,6.53433280639746
357,2.1555569171905518,5.452294,5.37127566856655,0.019499311219457912,0.11208142474930467,6.539936485485487
358,2.1594560146331787,5.456192,5.218026589297883,0.018942971966895848,0.11206118812324374,6.545501098648083
359,2.163306951522827,5.4700429999999995,5.112648053572,0.018560416873699873,0.11207455759051928,6.55104204325113
360,2.1728270053863525,5.489564,5.413278142246448,0.019651792558493336,0.11230870253412825,6.556652868584796
361,2.1767609119415283,5.493498,5.438571097196132,0.01974361342762315,0.11241190884282604,6.5622775151687796
362,2.180655002593994,5.5073929999999995,5.314905074972259,0.019294669377194394,0.11238507563912824,6.567860292669657
363,2.184535026550293,5.511272,5.213058184777092,0.018924935196491,0.11234526431517568,6.573395526100132
364,2.1940550804138184,5.530793999999999,5.559583726371619,0.020182924880503283,0.11254526533443872,6.578984472739466
365,2.198004961013794,5.534743,5.561818863135328,0.020191039084663142,0.112451257790894,6.584501864373046
366,2.201885938644409,5.5486249999999995,5.427702764649825,0.019704158182382768,0.11233796881544292,6.589940611979014
367,2.205756902694702,5.552496,5.272826371682335,0.019141911302243377,0.11225462609660403,6.5953139702916745
368,2.2153549194335938,5.572095,5.631545721949452,0.020444168099866832,0.11225719612500519,6.600656330163025
369,2.2193410396575928,5.576080999999999,5.6094747501398174,0.020364043977630746,0.11210438049777291,6.605904017355809
370,2.223233938217163,5.589974,5.467935392384518,0.0198502144598452,0.11190586447922583,6.611039971619082
371,2.2270898818969727,5.593831,5.353026292332698,0.019433060613698216,0.11172200762668873,6.616072394628281
372,2.2366349697113037,5.613377,5.871885492883915,0.021316672190336464,0.11183476952781941,6.621124552213852
373,2.240567922592163,5.6273089999999995,5.938465586525299,0.021558377522001272,0.11185086781355164,6.626157646158907
374,2.244446039199829,5.631188,5.714374028089306,0.02074485922407282,0.11175345107862611,6.6311243400223665
375,2.248293876647949,5.6350359999999995,5.517153559250242,0.020028890888422936,0.11166646251138959,6.636029252010475
376,2.2569830417633057,5.653726,6.0625374941880725,0.022008795056008407,0.111843772122136,6.640979966359901
377,2.262122869491577,5.668867,6.0307520442928935,0.02189340451975578,0.11176496203142919,6.645871781237057
378,2.2660200595855713,5.672763,5.766759550890432,0.020935034086716906,0.11162744012922247,6.650682328535984
379,2.2698700428009033,5.676614,5.539910940151312,0.020111506877642522,0.11149680398632554,6.655415039885638
380,2.278549909591675,5.695294,6.081584445198505,0.022077941092900105,0.11158894881169723,6.660160261309486
381,2.283565044403076,5.71031,6.0814202541818005,0.022077345031194896,0.11147290836323785,6.664834079926573
382,2.287477970123291,5.7142219999999995,5.839920981717304,0.021200631608978268,0.1113476670857481,6.669433540853499
383,2.2913570404052734,5.728103,5.673787282102033,0.02059751739315128,0.11126032902436878,6.673975005597019
384,2.300023078918457,5.736769,6.42143332003563,0.023311692511918267,0.11133923805131998,6.67852448277186
385,2.3039650917053223,5.750711,6.423085784318735,0.023317691443517304,0.11127832073876974,6.68302710693787
386,2.308969020843506,5.7557149999999995,6.033704607733021,0.021904123193859804,0.11110628563202747,6.687438447869556
387,2.312870979309082,5.769619,5.751559535105624,0.020879853556686926,0.11097613483312967,6.6917755720974395
388,2.3215370178222656,5.788285999999999,6.414180977426314,0.023285364374184287,0.11099727118402529,6.696097883370271
389,2.3254520893096924,5.7922009999999995,6.423612550533399,0.023319603759881874,0.11089736366836693,6.700358537922641
390,2.3293190002441406,5.796068,6.108334867196064,0.022175052996285517,0.11073478896874389,6.7045344174577926
391,2.3343019485473633,5.811052,5.850469891432599,0.021238927255349253,0.11061859666280485,6.708644861644991
392,2.3429648876190186,5.8297159999999995,6.641551425374839,0.024110786005883754,0.11065572274806469,6.712750408918713
393,2.3468780517578125,5.833629,6.660800273673951,0.024180664989343317,0.11054322288537725,6.716793413429465
394,2.3507540225982666,5.847504,6.329646228279384,0.02297847835972756,0.11039373029564242,6.72076008110986
395,2.355747938156128,5.852499,6.013974916583647,0.021832498609361782,0.11027375868438063,6.724661971027407
396,2.3644089698791504,5.87116,7.196804636409519,0.026126518549817405,0.11032510871486712,6.728564507035161
397,2.368330955505371,5.875083,7.291278077971953,0.026469484942285355,0.1101918473267334,6.732397717467174
398,2.3722128868103027,5.888965,6.704196060119347,0.024338204463711377,0.10985386430447197,6.736083857269542
399,2.376059055328369,5.892812,6.122959463757651,0.02222814458521331,0.10951298155540483,6.73962330354055
400,2.3857369422912598,5.912413,6.956778571078601,0.025255153302999125,0.10931253400794233,6.743069957359414
401,2.389754056930542,5.91643,6.755240909139475,0.024523512286026023,0.10897542357461304,6.7463733085112185


==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/ConstantMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.17278718948364258,0.654099,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.23395299911499023,0.919543,57.965959111820254,0.21043348854172683,0.12681847412393452,11.347014010936158
3,0.24853301048278809,0.976182,48.504190484786974,0.17608448422144354,0.1246158507683551,11.080752769697655
4,0.2673180103302002,1.041914,40.188406853569546,0.14589574265159289,0.12197811044504428,10.837160832870019
5,0.28118896484375,1.085786,34.97825117308403,0.12698134439976635,0.1209285653804095,10.656435820445983
6,0.29496216773986816,1.156401,31.315878790139678,0.11368585496612905,0.12058116617829774,10.526499093867736
7,0.3087320327758789,1.200143,28.493581637147315,0.1034400858163444,0.12043921440692552,10.430373757874994
8,0.32718896865844727,1.2786009999999999,24.9411973401222,0.09054388549950347,0.11781133816677013,10.305157147855251
9,0.34102511405944824,1.332439,22.75283216114186,0.08259947595514093,0.11689464506555573,10.191536982832968
10,0.3548581600189209,1.396274,21.211270865230205,0.07700315483374254,0.11664566837294668,10.096717007138544
11,0.35900211334228516,1.400417,19.900963412630368,0.07224635321193378,0.11664856995047355,10.019220956664533
12,0.3682260513305664,1.442216,18.130508457708437,0.06581908075446424,0.11373444749710973,9.916664092693432
13,0.3724641799926758,1.461064,17.048587103526515,0.061891387874422436,0.11276282374224082,9.81839625914314
14,0.3766310214996338,1.47941,16.08441196959393,0.058391148421690825,0.11249570949806298,9.731267647561717
15,0.38074517250061035,1.4835239999999998,15.259911849751463,0.055397970370641515,0.11252608968206607,9.656066414069418
16,0.39002513885498047,1.521444,14.73190111429306,0.053481136029374876,0.10895104167631708,9.556637575400602
17,0.3942220211029053,1.5556429999999999,14.100989120463579,0.051190739840669686,0.1078649735873245,9.459512741962133
18,0.39832305908203125,1.559744,13.264709428032113,0.048154798474885054,0.10766270868674788,9.371552123666895
19,0.40237903594970703,1.573799,12.544062984080782,0.04553863982712889,0.10777525497307636,9.293740982980305
20,0.41138696670532227,1.612809,11.955144318759121,0.04340069177779344,0.10363355942323929,9.193964353054222
21,0.4155740737915039,1.636996,11.395538848613908,0.041369159252600096,0.10244706173231757,9.095767879625841
22,0.4196460247039795,1.6410689999999999,10.867287381245415,0.03945145098366247,0.10228656453162155,9.005475552763947
23,0.42366719245910645,1.6550909999999999,10.429847181356745,0.03786341433764772,0.10247797000965905,8.924173094505194
24,0.43312811851501465,1.694553,10.118873707390433,0.036734489120617594,0.09816037377066199,8.825093937910825
25,0.43728208541870117,1.718707,9.813745174432258,0.03562678275936954,0.09706155825905186,8.728089653154044
26,0.44132208824157715,1.7327469999999998,9.30967848453346,0.03379687234921892,0.09701017098081909,8.638270172844843
27,0.44533801078796387,1.756764,8.74682700100517,0.031753555840278565,0.09730720315523848,8.556542777823465
28,0.45507216453552246,1.7959479999999999,9.117855688718446,0.033100499154956546,0.09272917417529329,8.45954216725531
29,0.4592399597167969,1.8001159999999998,8.879981552241443,0.03223694604310095,0.09151020269794016,8.36397067623545
30,0.4633300304412842,1.834195,8.162945218066689,0.029633893156138603,0.09128095773796317,8.273816395745586
31,0.4673740863800049,1.838239,7.392293768761224,0.026836201624558007,0.09140295360534091,8.189964461597215
32,0.47690296173095703,1.8801299999999999,8.94547597811672,0.03247471008130801,0.08737051657999242,8.096047189984512
33,0.4811379909515381,1.888966,9.034188593051196,0.03279676297794531,0.08633078254353777,8.004099156000759
34,0.48528599739074707,1.917296,8.344855256174878,0.030294280123013766,0.08604434584934023,7.916572713965536
35,0.4894101619720459,1.925519,7.400845300908157,0.02686724620261087,0.08603979318759779,7.834035891593003
36,0.499157190322876,1.9646329999999999,10.261410172435959,0.03725193843127378,0.08345438943483631,7.747821402140878
37,0.5034201145172119,1.994289,10.330303529123768,0.03750204158849401,0.08266723262230212,7.663876855781595
38,0.507591962814331,2.001891,9.193869655342109,0.03337645222154265,0.08211569714659546,7.5827384056024565
39,0.5117151737213135,2.010102,8.015818947841659,0.029099781502092453,0.08176326235214029,7.504763253143535
40,0.5210421085357666,2.048431,10.77671921335123,0.03912266188376953,0.0808102655316203,7.42805521239093
41,0.5252110958099365,2.077114,10.786871973392255,0.03915951939025258,0.08044146834857283,7.354101854539235
42,0.5293881893157959,2.085476,9.797634489272966,0.03556829623153814,0.07995634755749038,7.282412454945628
43,0.5335409641265869,2.1144119999999997,8.584235898422698,0.031163302294119285,0.07943905506690163,7.212756806166697
44,0.547706127166748,2.158578,10.883338732707093,0.039509722112712094,0.08000090743582933,7.147654297756055
45,0.5518310070037842,2.16768,10.596574837734037,0.038468684791297565,0.07993051596952089,7.085276797773591
46,0.5558900833129883,2.196764,9.626834913952504,0.034948243513928556,0.0794468475423066,7.02446906724628
47,0.5599091053009033,2.200782,8.512027205525234,0.03090116349089274,0.07883883279333388,6.964855285508233
48,0.5691020488739014,2.239781,10.25848268400326,0.03724131078682525,0.08051819891342106,6.911514184366948
49,0.5732231140136719,2.273895,9.91870614547322,0.03600782196988737,0.08071413378851569,6.860792596070502
50,0.5772881507873535,2.277959,8.852977490038588,0.03213891335113458,0.08021054251692851,6.811003339653565
51,0.5813090801239014,2.28198,7.6615594777649125,0.027813715381916904,0.07938978666877755,6.761424579438215
52,0.5903270244598389,2.3209999999999997,8.736185962599418,0.03171492573965158,0.08177466500135977,6.718776521521625
53,0.5944681167602539,2.3551409999999997,8.382732825163528,0.03043178684423243,0.08218891677017877,6.678605656428185
54,0.59853196144104,2.3592049999999998,7.644397177476863,0.027751411181721614,0.0817500199845036,6.639012601331801
55,0.602571964263916,2.363245,6.888015133395876,0.025005521789997095,0.08101165995255853,6.599367257075773
56,0.6116030216217041,2.4022769999999998,7.561063703364806,0.027448886149126647,0.08431218499209778,6.567749757276107
57,0.6157879829406738,2.436463,7.2650036538682095,0.02637410105132084,0.0850757941314693,6.538776663849031
58,0.6198780536651611,2.440553,6.69900071730742,0.024319343840531228,0.08476376798300699,6.510178884378996
59,0.6238200664520264,2.469156,6.137007004491204,0.02227914129168186,0.08408818749853944,6.481238523002404
60,0.6325321197509766,2.477868,6.640917581487673,0.024108484966059503,0.08810999280430742,6.461104453612614
61,0.6365230083465576,2.491859,6.454696964898096,0.023432449330873312,0.08902432574123162,6.4434337625555855
62,0.6404871940612793,2.495825,6.072597176712504,0.022045314663717386,0.08875303092981689,6.425804420827722
63,0.6444060802459717,2.509743,5.710851822910735,0.020732072582836426,0.08803561785185562,6.407367842838197
64,0.6531929969787598,2.528532,6.195476805248902,0.022491403873657723,0.092522536413261,6.398104971674626
65,0.6572451591491699,2.532584,6.099908138084139,0.022144461489974065,0.09331373675510483,6.390662407267041
66,0.661203145980835,2.5365409999999997,5.84313479627201,0.02121229870150353,0.09270568814115712,6.38228019664801
67,0.6651830673217773,2.55159,5.541597069521772,0.02011762802341489,0.0916716178753888,6.372219139220739
68,0.6739580631256104,2.569298,6.000667546125341,0.02178418893879364,0.09623223763197362,6.371020720035077
69,0.6779739856719971,2.573314,5.912938545261375,0.02146570685066892,0.09700404967858148,6.37132870885444
70,0.6819009780883789,2.577241,5.65842076796327,0.020541732425102918,0.09641546327219247,6.370525915403109
71,0.6858131885528564,2.591154,5.344708616156078,0.019402865001631655,0.09533619886441577,6.367768192380249
72,0.6945750713348389,2.609918,5.871400362400007,0.021314911023926197,0.09981084862777674,6.373325347443963
73,0.6985940933227539,2.613936,5.856818230645668,0.021261973594744337,0.10052744560338411,6.38006694440198
74,0.7025151252746582,2.617858,5.642831556955139,0.02048513900188834,0.09992383925235834,6.385514624000634
75,0.7065160274505615,2.63426,5.3137672306772785,0.019290538667583464,0.0987753198344321,6.3887479322194825
76,0.7154080867767334,2.650753,6.017023746657673,0.02184356675967411,0.10307604134997062,6.399652294297859
77,0.719444990158081,2.654789,6.042048296028019,0.02193441323757036,0.10371008862035429,6.411424652275247
78,0.723419189453125,2.668764,5.799788638955672,0.021054939395477736,0.10316581633184421,6.421911117625106
79,0.727363109588623,2.672707,5.460196064951669,0.019822118423902458,0.10224458391422978,6.4305049267190935
80,0.7362210750579834,2.691567,6.292013053565029,0.022841858861639634,0.10636648791730603,6.446180498830236
81,0.7402181625366211,2.701653,6.352541992095253,0.023061596719648185,0.10705368050039064,6.462694993990657
82,0.7441880702972412,2.709535,6.083628230388115,0.02208536063453919,0.10654381915004792,6.477900803705838
83,0.7481021881103516,2.7134489999999998,5.752200141898809,0.020882179147850066,0.10562958190107657,6.491151758609152
84,0.7569360733032227,2.732284,6.495016945758463,0.02357882272588633,0.10936522720746598,6.510579631912154
85,0.7609450817108154,2.736293,6.4850309655644,0.023542570679324113,0.10995593745520998,6.530589411336133
86,0.7648861408233643,2.751011,6.212423025360051,0.022552923639227476,0.1095164740492751,6.549380723454064
87,0.768855094909668,2.7589449999999998,5.87545113878961,0.021329616534195114,0.10860185239921313,6.566187190049684
88,0.7777860164642334,2.7731339999999998,6.39633666514133,0.02322058426975242,0.11174021111316079,6.587954403971531
89,0.7817990779876709,2.777148,6.308554497110028,0.022901909169165388,0.11199416886566389,6.609673839489543
90,0.7857241630554199,2.791074,5.985307479653384,0.021728427377673058,0.11135703182835141,6.629844171743178
91,0.7896699905395508,2.800564,5.617948533942622,0.02039480630631632,0.11042453102401507,6.648034577439747
92,0.7986481189727783,2.818136,5.863102943294642,0.021284788950989102,0.11301821426978528,6.670114078816628
93,0.8027441501617432,2.826698,5.706277760809796,0.02071546739145418,0.11320334365318617,6.692029767109306
94,0.8067741394042969,2.834771,5.447065260258208,0.019774449739016653,0.11250289986828274,6.712336759494975
95,0.8107681274414062,2.8427659999999997,5.149110292852804,0.01869278553160651,0.111544430468089,6.730681568429351
96,0.8201839923858643,2.861212,5.251911783216823,0.01906598519182188,0.11367169161004763,6.7520356943557
97,0.8242871761322021,2.8697809999999997,5.108059086442586,0.018543757572678336,0.11369739426711521,6.772992258690278
98,0.8282999992370605,2.877825,4.9051736518399,0.017807223744343185,0.11303677081993756,6.792480755035034
99,0.832334041595459,2.8858669999999997,4.7038758885597005,0.017076453630094163,0.11207950697998047,6.810089518272689
100,0.8418221473693848,2.904371,4.771883004219042,0.01732333947159726,0.11373484081730348,6.829878800794362
101,0.8460071086883545,2.913122,4.686317679697062,0.01701271216527372,0.11355265327720003,6.84898905446878
102,0.8500580787658691,2.9212879999999997,4.536742861569142,0.016469711561834483,0.11279767986745858,6.866582113789343
103,0.8541011810302734,2.929414,4.377448655569161,0.015891426720408906,0.1118388999453441,6.8824097433368605
104,0.863516092300415,2.94883,4.420866699537269,0.01604904699613387,0.11307296943560836,6.899745321903224
105,0.8675901889801025,2.956356,4.341429020207346,0.015760664844968082,0.11281374169960548,6.916371084213834
106,0.8716080188751221,2.964403,4.22422437559646,0.0153351774965886,0.11205937607044505,6.93159562896826
107,0.8756179809570312,2.972426,4.1038231541608745,0.014898085633716125,0.11115550385492776,6.9452560132528625
108,0.8874931335449219,2.98916,4.16401138964405,0.015116586639409185,0.11206346682035917,6.9599400760007235
109,0.8914840221405029,3.0031529999999997,4.11110589511522,0.014924524126387529,0.11181906963858602,6.974016490128793
110,0.8954119682312012,3.007081,4.028048520560703,0.014623001416431025,0.11110339112100243,6.986853482729365
111,0.8993310928344727,3.0209989999999998,3.941365996634152,0.014308318347523668,0.11026891540697166,6.998330152606942
112,0.9081041812896729,3.029773,3.975576355092609,0.014432512015410518,0.11073820585411508,7.0102304693630115
113,0.9120800495147705,3.0437499999999997,3.9382050403732762,0.014296843146159007,0.11022000283453448,7.021229421399696
114,0.9160141944885254,3.047684,3.874637553630762,0.014066074464021744,0.1093876148432515,7.0309442487563105
115,0.9199190139770508,3.0615889999999997,3.809926485741589,0.013831154245813842,0.10832693176326735,7.03912695206413
116,0.9286091327667236,3.0731349999999997,3.811429783104427,0.013836611657598702,0.10820942196332309,7.047020539724106
117,0.9325721263885498,3.0842419999999997,3.7702368408091926,0.013687069155700953,0.10739062266950705,7.053752942552726
118,0.9365279674530029,3.0882,3.7074717847695426,0.013459213533137,0.1062327161757019,7.05894284662311
119,0.9404401779174805,3.102112,3.6370941984748533,0.013203722185696877,0.10499968955141895,7.062552925378107
120,0.9491541385650635,3.1108249999999997,3.5965131855998633,0.01305640116765994,0.1043489276827277,7.065324704488003
121,0.953132152557373,3.1248039999999997,3.5357344823724195,0.012835756590305138,0.10336932548674421,7.066902327475324
122,0.957211971282959,3.1288839999999998,3.4888470298178262,0.012665541340508887,0.10230912628362045,7.067235936986966
123,0.9612131118774414,3.142886,3.4483323949057163,0.012518461294009471,0.10126787328344271,7.0663912095632995
124,0.9699420928955078,3.161616,3.4214345616300945,0.0124208142443077,0.10055278565492626,7.06476874547118
125,0.9739391803741455,3.165613,3.4038803019343296,0.012357087116125083,0.09975269825923466,7.062303769972972
126,0.9778761863708496,3.1695499999999996,3.380694192419733,0.012272914715881435,0.09890758642735945,7.058973406574885
127,0.9818949699401855,3.183562,3.3518355810459575,0.012168149464708093,0.09809268979301347,7.05483988946002
128,0.9906840324401855,3.2023509999999997,3.3584535657657186,0.012192174696637898,0.09738178252643949,7.05003706549206
129,0.9946770668029785,3.206345,3.346621129972153,0.012149219472914563,0.0966965167538702,7.044611068715952
130,0.9986450672149658,3.2103129999999998,3.3242669517077355,0.012068067227911757,0.09611529215632955,7.03868556417719
131,1.0025360584259033,3.224204,3.306406338146463,0.012003227945050174,0.09555676309837942,7.032295859663923
132,1.0112199783325195,3.24289,3.355524966756958,0.01218154302047147,0.09477674848127252,7.025238543062701
133,1.0152080059051514,3.2468779999999997,3.3786150000452064,0.012265366635742245,0.094090174044879,7.017624670247617
134,1.0191049575805664,3.250774,3.3839905977901577,0.012284881637370787,0.093442483702555,7.0095087436202865
135,1.0229930877685547,3.2646629999999996,3.3803268921347778,0.012271581307765882,0.09284339028127678,7.000952685917201
136,1.0316600799560547,3.2833319999999997,3.4578365768752866,0.012552964271243644,0.09216713477854299,6.991900131541206
137,1.0356061458587646,3.287276,3.4672674638754764,0.012587201166171309,0.09146578095704272,6.982345564690517
138,1.0395450592041016,3.301217,3.460265759797813,0.012561782920059703,0.09069016509695102,6.972236446889138
139,1.0434200763702393,3.305091,3.4411825179220084,0.012492505136647814,0.08995129354633333,6.961622789057528
140,1.0521459579467773,3.323819,3.484973224926852,0.012651478288855326,0.08925704680635271,6.950559183284548
141,1.056143045425415,3.327816,3.4877260688215346,0.012661471922240247,0.08870118533132781,6.93917815759203
142,1.0600850582122803,3.341758,3.472740623027158,0.012607070344414537,0.0881509660821667,6.927491736030798
143,1.063966989517212,3.3456409999999996,3.4532845017744025,0.012536438899141456,0.08761922805071176,6.915523329826553
144,1.0727009773254395,3.364376,3.466771794201663,0.01258540173940044,0.08709814029551165,6.9032895417658775
145,1.076693058013916,3.3683669999999997,3.475040265283236,0.012615418722492971,0.08655378469387227,6.8907789298805815
146,1.0806450843811035,3.382319,3.464637727657304,0.012577654449877579,0.08607877832324795,6.878057224597611
147,1.084517002105713,3.3861909999999997,3.453302159262136,0.012536503001017791,0.08569555519697034,6.865204181380426
148,1.0950181484222412,3.406694,3.4349878436238193,0.012470016646110927,0.0854154753116451,6.852305418575074
149,1.099001169204712,3.4106769999999997,3.4134266837888263,0.012391743291359204,0.0851513472733488,6.839374647357221
150,1.1029160022735596,3.4245919999999996,3.406856885378935,0.012367892989913448,0.0848326529431625,6.826368915378832
151,1.106795072555542,3.4284719999999997,3.398614508032302,0.012337970734757049,0.08448665060138161,6.813271087456971
152,1.1154911518096924,3.4471689999999997,3.3511304134319637,0.012165589498767856,0.08425276693947573,6.800167985716596
153,1.119488000869751,3.461165,3.330868502488288,0.012092032799806413,0.08399344467072041,6.787041059408722
154,1.1234350204467773,3.4651129999999997,3.330610415804876,0.012091095869201474,0.08370085211522368,6.773866274281558
155,1.1273350715637207,3.469013,3.3431503620073237,0.012136619563899878,0.08336799243756812,6.760616932357765
156,1.1360580921173096,3.487738,3.3004127184160987,0.011981469341756472,0.08308810757525299,6.747335044215835
157,1.1400120258331299,3.5016909999999997,3.3020224469634964,0.011987313130059546,0.08285052681191067,6.734052998874195
158,1.1439001560211182,3.505579,3.31620736481983,0.012038808555908153,0.0826409968511442,6.720790357956456
159,1.1477961540222168,3.5094749999999997,3.338325615092215,0.012119104312876106,0.08249619453124224,6.707593485001192
160,1.1565430164337158,3.528222,3.3009236211711426,0.01198332406909467,0.08244399200751533,6.694528228343411
161,1.1605050563812256,3.5421869999999998,3.3043844737716745,0.011995887982419276,0.08236523133504864,6.681572718235224
162,1.1644270420074463,3.546109,3.3150354267016677,0.01203455407568668,0.08227609145871775,6.668717086261325
163,1.1683220863342285,3.550004,3.3351849477613804,0.01210770276629768,0.08224214814117847,6.655997693855509
164,1.1770501136779785,3.568732,3.3026186304522236,0.011989477451555578,0.0822435746216777,6.6434351494112995
165,1.1810081005096436,3.5826909999999996,3.3144951128764424,0.012032592577509273,0.08217986076747254,6.6309831022553585
166,1.184908151626587,3.5865899999999997,3.3451726322600384,0.012143960999987082,0.08215807412474747,6.618667561345261
167,1.1888129711151123,3.590496,3.3790632960341735,0.012266994082097022,0.08218042313039507,6.60651523986698
168,1.1975669860839844,3.614845,3.3478362129823536,0.012153630581789877,0.08218289890098283,6.594510565504531
169,1.2015471458435059,3.6232309999999996,3.360368570201111,0.012199126726244364,0.08219692356232376,6.582658525277434
170,1.2054409980773926,3.627125,3.3793390879877245,0.012267995288042488,0.08218075694058442,6.570934755358468
171,1.2093369960784912,3.641022,3.4040009052595623,0.01235752494168421,0.08217528190744312,6.559343031955063
172,1.2180471420288086,3.6497319999999998,3.3677833960519576,0.012226044725957145,0.08199452367802586,6.547766740593882
173,1.2220091819763184,3.663694,3.3690116775259527,0.01223050374913979,0.08198204115639078,6.5363143971166195
174,1.2259151935577393,3.667601,3.3900336853459603,0.01230681982342715,0.08191477457156703,6.524949883704191
175,1.2298240661621094,3.68151,3.430811053800861,0.012454853669998427,0.08194198582184381,6.513731361559063
176,1.2385010719299316,3.690187,3.4006287370150305,0.012345282978667993,0.08167938441530469,6.502473344588557
177,1.242475986480713,3.704163,3.411330109031109,0.012384132108054122,0.08163370101495741,6.491312793475247
178,1.2488000392913818,3.710488,3.42613727762099,0.012437886487167963,0.08170809953822386,6.480323281171148
179,1.2527530193328857,3.724442,3.467753004559215,0.012588963821727667,0.08192800427030418,6.469592927337407
180,1.261491060256958,3.7431799999999997,3.4473738628092345,0.012514981540443197,0.08168621914527946,6.458831704435436
181,1.2654540538787842,3.747143,3.4637023796266906,0.012574258861292511,0.08176413986848077,6.448237537117227
182,1.2693560123443604,3.761046,3.473776669201394,0.012610831496892221,0.08189095689826048,6.437839007002402
183,1.2733001708984375,3.7649899999999996,3.4920622969404134,0.012677213706282983,0.08213711583749511,6.427706243454989
184,1.2820019721984863,3.783692,3.474985586468385,0.012615220222305365,0.08184033415774312,6.417505300473415
185,1.2859599590301514,3.787651,3.484904837971836,0.012651230024085188,0.08182338067425221,6.407404059608209
186,1.2898790836334229,3.80157,3.5130339676236324,0.012753347041951678,0.08201622946787762,6.397526795975012
187,1.2937970161437988,3.805488,3.5328082653771613,0.01282513356154865,0.08235367762595318,6.387957408965635
188,1.3025691509246826,3.8242619999999996,3.5226654837204023,0.012788312279536711,0.08214705821898986,6.378367549406698
189,1.3065400123596191,3.828232,3.532335241196251,0.012823416344580644,0.08228445644814311,6.368959572527489
190,1.3104960918426514,3.84219,3.5398809609081416,0.012850809527525622,0.08242499208561448,6.359732913375886
191,1.314439058303833,3.846132,3.5585317405556394,0.012918517345793148,0.08264937136651145,6.350733497887593
192,1.3231430053710938,3.8648369999999996,3.5557156102071197,0.012908293963958234,0.08222863005512104,6.341581690375325
193,1.3271260261535645,3.86882,3.5562243136460987,0.012910140707131947,0.08223407968214777,6.332528231060989
194,1.331106185913086,3.8828,3.557646875580101,0.012915305025553062,0.08240650103931167,6.323668139188283
195,1.3350541591644287,3.886748,3.5646399906345154,0.012940692090982883,0.08260760831212717,6.315013971332669
196,1.3437860012054443,3.9054819999999997,3.5559118426464575,0.012909006345456059,0.08213125079104425,6.306175301096092
197,1.3478021621704102,3.909497,3.5601094844733363,0.012924245020478665,0.08215855003231519,6.297441898167841
198,1.3517310619354248,3.923428,3.5593431085701583,0.012921462850437642,0.08241921097390996,6.288944296417543
199,1.355654001235962,3.9273499999999997,3.5624608639410535,0.012932781219859454,0.08271419803545944,6.280697699627847
200,1.3659520149230957,3.9476169999999997,3.551726837013139,0.01289381354353438,0.0822617239579332,6.272279534396054
201,1.370103120803833,3.961767,3.5682296710455033,0.0129537236871681,0.08229379599741629,6.263961836855911
202,1.3740971088409424,3.9657609999999996,3.5740150641578614,0.012974726366566025,0.0825757686122527,6.255882504878422
203,1.3780059814453125,3.969671,3.585067881694261,0.01301485134660669,0.08289840631561676,6.248062364897719
204,1.3867151737213135,3.988381,3.563590345766153,0.01293688157124399,0.08247983439503628,6.240089763167715
205,1.390674114227295,4.00234,3.563484053594311,0.012936495699382848,0.08261354976701503,6.232268206663274
206,1.394597053527832,4.006263,3.5715011574044446,0.01296560014531314,0.08281306844935629,6.224631852706548
207,1.3984811305999756,4.010148,3.5760506196817685,0.012982116032096959,0.08308458410864863,6.217217874157401
208,1.407555103302002,4.031521,3.566450454682527,0.012947264608221275,0.08255090662579409,6.2095855857395605
209,1.4115240573883057,4.03549,3.5679321077708024,0.012952643444920467,0.08259079099239611,6.202046795799238
210,1.4154560565948486,4.049411,3.5715307341845977,0.012965707517728312,0.08280764115720968,6.194694334645482
211,1.4193980693817139,4.053351999999999,3.578424535893542,0.012990734046490296,0.08309325041222904,6.187562563942321
212,1.4281971454620361,4.072152,3.563575441076438,0.012936827462834496,0.08269891627606636,6.180287958954636
213,1.4321801662445068,4.086136,3.5645762583886684,0.012940460724176714,0.08287705974396177,6.173175218401444
214,1.43609619140625,4.090051,3.5621253861384985,0.012931563336719043,0.08318688118291682,6.166292664652461
215,1.4400181770324707,4.093973,3.5684213504566413,0.012954419539833794,0.08354220121533983,6.159661589397847
216,1.450556993484497,4.114513,3.564375584378539,0.012939732218469948,0.08312018842494857,6.152871138497694
217,1.45461106300354,4.128569,3.568363538878594,0.012954209666793942,0.08322783146990229,6.1461989486105715
218,1.458724021911621,4.132681,3.57884661049205,0.012992266301481844,0.08345275360727698,6.1397041388648965
219,1.4628121852874756,4.14677,3.5924253046653045,0.01304156095697451,0.08374699058131392,6.133420547306553
220,1.472386121749878,4.1650599999999995,3.58306195638301,0.013007569247466634,0.08323329369512625,6.126929088891291
221,1.4765310287475586,4.1726849999999995,3.572241258297309,0.012968286929335085,0.08324173579409068,6.120500638484316
222,1.4804630279541016,4.176617,3.587679981253271,0.013024334036637927,0.08341369108158395,6.114217274004945
223,1.4844231605529785,4.190577,3.59467721762568,0.0130497360636648,0.08365269012977058,6.108112116604618
224,1.4931130409240723,4.199267,3.583783694467361,0.013010189369090265,0.08315523151297914,6.101810511068201
225,1.497081995010376,4.213238,3.5803766867050366,0.012997820928372643,0.08317810390748696,6.095577324453604
226,1.5010180473327637,4.217173,3.577523131264554,0.012987461682441259,0.08343040523123069,6.0895271612413575
227,1.504958152770996,4.231114,3.5813681642366264,0.013001420283562827,0.08380260403718742,6.083718194935711
228,1.513667106628418,4.2398229999999995,3.5694430729194035,0.012958128693023957,0.08338671208397898,6.077754267449779
229,1.517652988433838,4.253811,3.574827812153801,0.012977676880949147,0.08339623351699081,6.0718474167968095
230,1.5215840339660645,4.2577419999999995,3.5841615074238495,0.013011560941296924,0.08357975982998554,6.0660811125981144
231,1.5254831314086914,4.271641,3.601060199123581,0.013072908164747602,0.08388185871611983,6.060512066468729
232,1.5355830192565918,4.291742,3.592882128223106,0.013043219360913462,0.08340462057856719,6.054756204470943
233,1.5396771430969238,4.298327,3.5885970233364732,0.013027663169247215,0.08337147873989442,6.049032765835407
234,1.5436460971832275,4.302295,3.605400829972168,0.013088665931994719,0.08354582316862989,6.043442483332227
235,1.5475640296936035,4.31372,3.6088834340740776,0.013101308809669887,0.08383822992921777,6.0380414775070985
236,1.5562751293182373,4.332432,3.5912859971517554,0.01303742493544961,0.08339265946276064,6.032471952621321
237,1.560291051864624,4.336447,3.5923369936182965,0.013041240361887611,0.08350104552395805,6.027001363811119
238,1.564216136932373,4.350372999999999,3.5937658204903515,0.013046427423877367,0.08383050486902019,6.02173467616577
239,1.568120002746582,4.354277,3.600160003560325,0.013069640189962947,0.0842913747826436,6.016732552028782
240,1.576829195022583,4.372987,3.603663218825883,0.013082357892227165,0.08398654315178997,6.011626489920329
241,1.5808651447296143,4.377022999999999,3.6170086142989946,0.013130805604788229,0.08422705453674688,6.006676858983857
242,1.5847890377044678,4.390948,3.63543828235295,0.01319771072290727,0.084613610109715,6.0019508063485105
243,1.5907561779022217,4.396914,3.6474846561254175,0.01324144260444705,0.08505084370640005,5.997470950609814
244,1.5995080471038818,4.415668,3.6306215787223195,0.013180224671372958,0.08469891461851196,5.992862717247335
245,1.6035020351409912,4.419662,3.6423243552357034,0.013222709193755912,0.08492166406222527,5.988398519459365
246,1.6074550151824951,4.433615,3.6385425196154713,0.013208980017617868,0.08518041282517998,5.984093848164761
247,1.6113519668579102,4.437513,3.6472883033797197,0.013240729786201739,0.0854335004365767,5.979943944447156
248,1.6200611591339111,4.456223,3.625068646706592,0.013160065894159413,0.08493524660699102,5.975595909220603
249,1.6240479946136475,4.460209,3.6300518578601544,0.013178156416998193,0.08487736821343692,5.971257032289122
250,1.627993106842041,4.474156,3.6306797158989688,0.013180435726431542,0.0849400588849564,5.966981984874302
251,1.6318941116333008,4.478056,3.641527876448162,0.013219817741386626,0.08510813735908167,5.962817982238446
252,1.6417181491851807,4.497881,3.6277658295079425,0.0131698574613968,0.08467344292784705,5.958487522354714
253,1.6457149982452393,4.511877999999999,3.6298071810598698,0.013177268168214976,0.08464841393475407,5.95417915430729
254,1.6496491432189941,4.5158119999999995,3.6429105068046104,0.01322483709643102,0.08477303082387976,5.949960896666001
255,1.6535491943359375,4.519712999999999,3.6519082894650676,0.013257501695160902,0.08499377535254694,5.945875123997246
256,1.6622731685638428,4.538438,3.628436027064086,0.013172290475736807,0.08461692546605112,5.941651459487453
257,1.6662700176239014,4.552434,3.6253714840809956,0.013161165282940916,0.08472618074975553,5.937509242951254
258,1.6702041625976562,4.556368,3.632736171242785,0.013187901264458691,0.0850460801462688,5.933542173478503
259,1.675964117050171,4.572128999999999,3.6444052887846383,0.013230263594870558,0.08547960004035425,5.929799908447885
260,1.6847290992736816,4.590895,3.625679019540523,0.013162281727153868,0.08527137002096642,5.925993452520325
261,1.6887030601501465,4.59487,3.630569580164827,0.01318003590130825,0.08553534489158793,5.922332937271833
262,1.6926519870758057,4.598819,3.6510090691346635,0.013254237260758469,0.08598726062995148,5.918900678748712
263,1.6965711116790771,4.612738,3.665838853746079,0.013308073742685432,0.08646432429402126,5.915706033294392
264,1.706200122833252,4.632369,3.6580372928074114,0.013279751780803845,0.08619439031386932,5.912414334608184
265,1.7101850509643555,4.636353,3.6617540415334924,0.01329324467236376,0.08626269513782292,5.909177116363226
266,1.7141141891479492,4.650283,3.668097491613074,0.013316273262765613,0.08643177424185003,5.906038622255728
267,1.7180500030517578,4.654218,3.6719812086924284,0.013330372298579736,0.08665519390852885,5.903021648736112
268,1.7267820835113525,4.6729519999999996,3.6456697174030843,0.01323485384282416,0.0861779014633645,5.899818244714156
269,1.7307369709014893,4.676908,3.6420459926432693,0.013221698655634868,0.08609012173796234,5.896600458522569
270,1.734663963317871,4.690835,3.6424422359153663,0.013223137135310458,0.08614945154012865,5.893432591972661
271,1.7403810024261475,4.697954,3.65803150770732,0.013279730779188198,0.08625445776239593,5.890333872995927
272,1.7491350173950195,4.715307,3.6619664243647705,0.013294015684536713,0.0858537501746476,5.88708581145197
273,1.7531211376190186,4.7192929999999995,3.6709296651467294,0.01332655488608341,0.0858185434385307,5.883846513240661
274,1.7570691108703613,4.733241,3.6797612707057414,0.01335861621303605,0.08593159794054087,5.88067836432484
275,1.760958194732666,4.73713,3.682171117042305,0.013367364664355114,0.08617937089964096,5.877637690002285
276,1.7705740928649902,4.756748,3.681389377254271,0.013364526718891113,0.085998131133057,5.874541613705983
277,1.7745749950408936,4.770748,3.684506933842573,0.013375844366673616,0.08612808699714852,5.87152229960562
278,1.7785091400146484,4.774683,3.67713667104108,0.013349088143943038,0.08636549835048649,5.86862446453184
279,1.7824101448059082,4.778585,3.6870089218929634,0.013384927319527336,0.08669578394661612,5.865886934992426
280,1.7921490669250488,4.798324,3.69098328149603,0.013399355414374854,0.08651546904435231,5.863093902175956
281,1.7961549758911133,4.8123309999999995,3.6999495043566855,0.01343190544174472,0.08661399654121932,5.860362733719297
282,1.800096035003662,4.8162709999999995,3.6917037435844424,0.013401970903757755,0.0868643581740725,5.857756782977489
283,1.8039891719818115,4.820164,3.6913687317282164,0.01340075471213963,0.08717552131047725,5.855300181426652
284,1.8136630058288574,4.839841,3.712848282778576,0.013478731802989067,0.08707272089682526,5.852818663879383
285,1.8177251815795898,4.853902,3.7210383483949974,0.013508464151171637,0.08729242211891923,5.850446454808578
286,1.821662187576294,4.857838999999999,3.715183201032018,0.013487208243318187,0.0875842674593792,5.8482123687465375
287,1.825577974319458,4.871757,3.7165715775783985,0.013492248458722902,0.08775350436086812,5.846062989751236
288,1.835240125656128,4.891419,3.7382555448244563,0.013570967640513892,0.08754973811332466,5.84384308093411
289,1.839292049407959,4.895471,3.7510158329667576,0.013617291241291412,0.08753692023380483,5.841632978178774
290,1.843238115310669,4.899417,3.7490698659627437,0.013610226808449859,0.08752640625388489,5.839433916659339
291,1.8471381664276123,4.913317999999999,3.7509344275983842,0.013616995715850011,0.0874963130817428,5.83723764063418
292,1.8559131622314453,4.9320949999999995,3.8039319062572883,0.013809392158330934,0.08738357623604379,5.835010691872342
293,1.8611750602722168,4.937355999999999,3.8063311810038183,0.013818102231667398,0.08734359604924931,5.832783145253612
294,1.8651330471038818,4.951315,3.7857064091583155,0.013743228240857481,0.08729939994748864,5.8305531574104945
295,1.869110107421875,4.955291,3.7747519051642966,0.013703460167905237,0.08731645491207173,5.828344917883998
296,1.8778371810913086,4.974019,3.8375369692372754,0.013931388425517706,0.08744722990166598,5.826203808779202
297,1.8829731941223145,4.985656,3.8402665789274435,0.013941297711903382,0.08753804506601827,5.824112801029395
298,1.8869640827178955,4.993147,3.8092148059694804,0.013828570638823392,0.08757970228398343,5.822051783188336
299,1.8908970355987549,4.997078999999999,3.793210247376753,0.013770469381657248,0.08769805389631259,5.820051438733569
300,1.8997690677642822,5.015879,3.887453904865609,0.014112601590322238,0.08815751234257212,5.818247729596501
301,1.9039421081542969,5.020051,3.8976290028979133,0.014149540190286768,0.08841036976075414,5.8165573175903384
302,1.9090721607208252,5.035182,3.874631486364097,0.014066052438058406,0.0884894605127424,5.814910474775432
303,1.9130291938781738,5.039139,3.848455763486608,0.01397102686158885,0.08855390269003148,5.813301406398868
304,1.9218931198120117,5.0580039999999995,3.9688756680313984,0.014408186549645399,0.08918950042428259,5.811956977126489
305,1.9258780479431152,5.071988999999999,3.964407415122791,0.014391965476766553,0.08950130877713788,5.810747058363647
306,1.9309439659118652,5.077055,3.9144857969567437,0.014210735312972244,0.08950758028728154,5.809548074629026
307,1.935021162033081,5.0919669999999995,3.8663661032338927,0.014036046665138,0.08945256366495197,5.808335814221104
308,1.9439289569854736,5.101484999999999,4.005781860002866,0.01454216688645592,0.09017479762568177,5.807418233262352
309,1.9479830265045166,5.114915,4.010756525233772,0.014560226385080748,0.09042132281737993,5.806605166516255
310,1.9529621601104736,5.119892999999999,3.983560089210358,0.014461495319538146,0.09044781665652457,5.805808449203162
311,1.9569370746612549,5.133869,3.92097288522105,0.01423428535225138,0.09032733225292301,5.804969046496645
312,1.9656779766082764,5.152610999999999,4.123527696958414,0.014969618922296878,0.09122194346533932,5.804488329169364
313,1.9696869850158691,5.15662,4.161328285468467,0.015106846181726087,0.09126795570604376,5.804028198661049
314,1.9736061096191406,5.160538,4.113501967556721,0.01493322257441443,0.09099160010254231,5.803461062111592
315,1.9786369800567627,5.175571,4.036555680368514,0.014653884909835943,0.09065095877570913,5.80276383114321
316,1.9873650074005127,5.1943,4.26823485027697,0.01549494847012725,0.09165539123392182,5.802464672860231
317,1.9913439750671387,5.198278,4.276748197278538,0.015525854424866137,0.09183880531555867,5.802239261111435
318,1.995272159576416,5.212206999999999,4.190663174442664,0.015213340460737607,0.0916559121867466,5.801941997621669
319,2.0003230571746826,5.217258999999999,4.098055138551491,0.014877146039767471,0.09137925142149789,5.801537225340338
320,2.0090739727020264,5.2360109999999995,4.338831713467041,0.015751235857221657,0.09257016168520807,5.801598164147089
321,2.0130460262298584,5.2399819999999995,4.346274251127115,0.01577825445895636,0.09281340923729847,5.801752408714671
322,2.016975164413452,5.253912,4.260667376791305,0.01546747631458224,0.09276036354188331,5.8018839199752925
323,2.022047996520996,5.258986,4.165563254161749,0.01512222036425748,0.0926547308039436,5.801973134133703
324,2.03080415725708,5.277743,4.445475480579037,0.016138384112654086,0.0941033790631899,5.802628797952099
325,2.034799098968506,5.281738,4.470137579395687,0.016227914788386325,0.09442315192466648,5.803407372501772
326,2.0387980937957764,5.295736,4.380678491424197,0.015903151974968766,0.09439314253015205,5.804171368682533
327,2.042715072631836,5.299653,4.250376427168008,0.015430117139252112,0.09419800873127529,5.8048561102417064
328,2.0522820949554443,5.319222,4.508331605878097,0.016366570343427585,0.09556555641188033,5.806075366693407
329,2.0562710762023926,5.3332109999999995,4.5096107303071316,0.01637121394149799,0.09586975724723334,5.80740905615139
330,2.060235023498535,5.3371759999999995,4.4101880653604635,0.0160102804117951,0.09571535603510829,5.80867517001934
331,2.064155101776123,5.341095,4.294761704027961,0.015591248754990798,0.09536739653849222,5.809797388448391
332,2.0737760066986084,5.360717,4.584932511067101,0.01664465416971744,0.09671202835492283,5.811441212454801
333,2.077808141708374,5.374751,4.586127217680609,0.016648991306276836,0.09689791498218472,5.813148094656832
334,2.081753969192505,5.378697,4.478404468690333,0.016257926029126853,0.09659543505388517,5.814724730908413
335,2.0856621265411377,5.392606,4.35918688616394,0.015825131123790345,0.09617526571528369,5.816127401210467
336,2.0952610969543457,5.412205999999999,4.6750869906128205,0.01697194145917421,0.09735904256991865,5.817984364227664
337,2.099234104156494,5.4161779999999995,4.696632486940006,0.017050157950783473,0.09739227649126835,5.819844029566112
338,2.1031880378723145,5.420132,4.567084739557436,0.016579861507282072,0.09691090964805067,5.821504179976015
339,2.107119083404541,5.434063999999999,4.422848011297948,0.016056239740842606,0.0963716522158987,5.822945315403012
340,2.116719961166382,5.453666999999999,4.689048119754084,0.01702262446613542,0.09749032020014724,5.824810555033724
341,2.1207261085510254,5.457672,4.6826413559501345,0.01699936602828352,0.09749316742309402,5.826664551401113
342,2.1246650218963623,5.4616109999999995,4.565975165105814,0.016575833425521172,0.09711641646110841,5.828360913728159
343,2.1285741329193115,5.4755199999999995,4.421303826659248,0.016050633896214948,0.09652919853895758,5.829820841546035
344,2.138219118118286,5.4951669999999995,4.697045948669578,0.017051658938526372,0.09751096793593089,5.831647643376221
345,2.14223313331604,5.499181999999999,4.669277105170677,0.01695084986541209,0.09755721022503207,5.833481461082783
346,2.146182060241699,5.513131,4.5377084984500184,0.016473217107858755,0.09729713921484355,5.835205427156783
347,2.1500821113586426,5.519722,4.389972793483929,0.015936893026371315,0.09696212487577933,5.83679313864046
348,2.159731149673462,5.536682,4.676710485536351,0.016977835223473514,0.09797618986705008,5.838758372114048
349,2.163750171661377,5.540700999999999,4.689403003905371,0.017023912800032202,0.09806192169807655,5.840745781762379
350,2.1676909923553467,5.554641,4.567942132924693,0.01658297409750035,0.09781670191060389,5.842629825190005
351,2.171596050262451,5.558546,4.443275085449574,0.01613039603084956,0.09753075387516258,5.8443963268614745
352,2.181230068206787,5.578182,4.79613576506852,0.01741138413005756,0.09834790002448572,5.846461225534454
353,2.185216188430786,5.592168,4.811299236815619,0.01746643199447727,0.09829347781719251,5.848493935037615
354,2.189143180847168,5.596095,4.673971770469604,0.016967892881891527,0.09798432392289352,5.850399092635172
355,2.1930370330810547,5.59999,4.5069274263239825,0.01636147275845463,0.09747773753089674,5.852103755162583
356,2.2026450634002686,5.619599,4.892397677973756,0.01776084319977246,0.0981593930881975,5.854053346527968
357,2.2066071033477783,5.633560999999999,4.840662532002785,0.01757302939640063,0.09809586857572501,5.8559685281464775
358,2.2105469703674316,5.637502,4.651356735962631,0.016885793651969124,0.0976967819497358,5.85772536569533
359,2.2144601345062256,5.641414999999999,4.483174527695908,0.016275242746946646,0.09725796290147769,5.85931175846212
360,2.224039077758789,5.660995,4.860643915539034,0.017645567698325593,0.09788317530863741,5.861120754100102
361,2.2280080318450928,5.674963,4.857281522198239,0.017633361221086285,0.09783236652160555,5.862901956571727
362,2.2319490909576416,5.678904999999999,4.66879741799756,0.016949108459821734,0.09749225918560304,5.8645490103783295
363,2.235849142074585,5.692805,4.496883252592822,0.01632500945222882,0.0970643857051537,5.866031119274204
364,2.245469093322754,5.712427,4.879997037157157,0.01771582522461646,0.09752277467059141,5.867671726015954
365,2.249441146850586,5.716398,4.84375575681541,0.017584258712677603,0.09719627490818734,5.869183816972923
366,2.2533769607543945,5.720333999999999,4.6492769023539005,0.016878243243961085,0.09671087027138915,5.870511993249698
367,2.2572829723358154,5.734239,4.440065962366584,0.016118745969747134,0.09623616334108309,5.87166254422294
368,2.2668981552124023,5.753857,4.747482522036943,0.01723475854123132,0.09639834042217421,5.872862414677291
369,2.2709031105041504,5.757861999999999,4.681983450397408,0.01699697763753294,0.09607584606051989,5.873939595630999
370,2.2748379707336426,5.761797,4.514544802177573,0.0163891260742794,0.09563374580951706,5.874854089862505
371,2.278769016265869,5.775728,4.373958600065938,0.015878756791954336,0.09513238584942195,5.875588134427131
372,2.288424015045166,5.795386,4.794542856604363,0.017405601403606103,0.09530913551944484,5.876380246641961
373,2.2924351692199707,5.799396,4.825810811188017,0.01751911327960059,0.09512052430239494,5.877103765914336
374,2.2963850498199463,5.813346,4.613741559330306,0.016749239492215053,0.09473975223563015,5.877692165527823
375,2.3002960681915283,5.817257,4.426200511639019,0.016068410303581818,0.09435368261319113,5.878145121498791
376,2.3099400997161865,5.836901999999999,4.877093259641749,0.01770528365777483,0.09455628162244652,5.878665024023707
377,2.3142030239105225,5.841165,4.833498592177467,0.017547022186785822,0.09427550915721747,5.879086007473901
378,2.318171977996826,5.855134,4.584960894982284,0.01664475721168176,0.0938412015983647,5.87935781877382
379,2.3220911026000977,5.8590539999999995,4.373024279996117,0.015875364935169427,0.09341830338868409,5.879486114855922
380,2.330810070037842,5.877774,4.8615597052691,0.01764889228452448,0.09355399482472973,5.87965956049147
381,2.3359601497650146,5.892925,4.854459105642892,0.01762311501847082,0.09326405390106914,5.879735280933463
382,2.3399291038513184,5.8968929999999995,4.6210713630058216,0.0167758488364129,0.09290109166908984,5.87969026522542
383,2.3438329696655273,5.900797,4.460311120712856,0.01619224185185041,0.09258316495546609,5.879541245931854
384,2.352555990219116,5.919523,5.206733410109184,0.01890197440332892,0.09280188147825259,5.879465141566448
385,2.357607126235962,5.934572999999999,5.208578271119123,0.0189086717916607,0.09264001429997788,5.879336960738394
386,2.3615691661834717,5.938535,4.806057178334639,0.017447401779671984,0.09232474813575695,5.879106387732847
387,2.3654730319976807,5.952439,4.509757583026209,0.016371747060080873,0.09202742785790465,5.878780324681928
388,2.374185085296631,5.961151999999999,5.284844327644638,0.019185540018770087,0.09229843859706886,5.878542935720137
389,2.379249095916748,5.976217,5.295394923767965,0.019223841787298468,0.09216913389080209,5.878264616933024
390,2.3832180500030518,5.9801839999999995,4.923098751924205,0.017872297132259074,0.0918384569618208,5.877881633657847
391,2.3871281147003174,5.994096,4.604132713537533,0.016714356554504456,0.09154159737531406,5.87740645420514
392,2.395846128463745,6.012815,5.525670058912624,0.020059808288248278,0.0918447200112784,5.877031290352717
393,2.4006330966949463,6.017602,5.552479654120758,0.020157135007800284,0.09169861091427954,5.876612620185281
394,2.404858112335205,6.021827999999999,5.12896967333973,0.018619669156229167,0.0914176695878203,5.8761081494477105
395,2.4087891578674316,6.035759,4.731959687664002,0.01717840608473436,0.0911376470140672,5.875518882374049
396,2.417515993118286,6.054487,6.043851934788169,0.021940960977005413,0.09158450079496612,5.8750733121145355
397,2.4215080738067627,6.058479999999999,6.072565940037435,0.022045201265395234,0.09148760655103907,5.874600060642456
398,2.4265530109405518,6.073524,5.3649145453601195,0.01947621847040513,0.09104954722598307,5.873992097706931
399,2.43046498298645,6.077437,4.7239793067413105,0.017149434953691495,0.09057891230748277,5.873241018330258
400,2.4393739700317383,6.096267,5.650661586177359,0.02051356431201625,0.09084404102358085,5.872574986321178
401,2.443459987640381,6.1003549999999995,5.46440610123423,0.019837402094446368,0.09054201450730114,5.871818467142291


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_NP_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.5590970516204834,1.651605,82.95580219380096,0.30115397239859104,0.1347589124577997,12.335312560251076
2,0.5594968795776367,1.6527079999999998,75.52861205487896,0.2741910866818021,0.13355196087139332,12.225425426754734
3,0.5598359107971191,1.65476,68.777465946738,0.24968243972832996,0.1325524395646114,12.128489219470707
4,0.5793008804321289,1.736246,62.91683936572701,0.22840664070112068,0.1317708245565667,12.044931006895641
5,0.5798308849334717,1.7406899999999998,57.21322959791329,0.2077008589093214,0.1311771444830062,11.973664307113296
6,0.580190896987915,1.742279,51.045859220596576,0.18531148963960783,0.1305632213540977,11.908014189865556
7,0.5805230140686035,1.742982,46.96989340353162,0.17051453433680314,0.1304153587314942,11.857384395284514
8,0.5863878726959229,1.770184,42.22459376628357,0.15328770030968752,0.12989964604242316,11.808061797386895
9,0.5867738723754883,1.7705689999999998,39.21499926690868,0.14236198667873157,0.12983511910042583,11.768447477828582
10,0.5871200561523438,1.7765339999999998,35.515908591014195,0.12893319903702205,0.12957604461299482,11.732222784970485
11,0.5875508785247803,1.7801989999999999,33.560789292792265,0.12183554067435387,0.12979541170241257,11.706150479237191
12,0.5936028957366943,1.805834,30.536424237063713,0.110856205577475,0.1295916917628929,11.68147410561268
13,0.5940539836883545,1.806284,29.22393908373237,0.1060914982612043,0.1298664219352187,11.66433591410729
14,0.5944650173187256,1.807408,26.496460281736166,0.0961899476266245,0.1297568784100811,11.648293790948102
15,0.5950169563293457,1.810365,25.838387315778554,0.09380094911675213,0.13018696122175766,11.639455412322047
16,0.6009378433227539,1.826682,23.74828633147874,0.08621326751413688,0.1302653354099829,11.632583011777351
17,0.6019430160522461,1.8371609999999998,23.695837174409213,0.08602286164037358,0.13078924230676495,11.632011616866253
18,0.6026349067687988,1.839213,21.978427844685992,0.07978816041149198,0.13083007648272502,11.63193378008978
19,0.602992057800293,1.8398949999999998,20.91063381412469,0.07591175387327555,0.13085862940210252,11.632165749734234
20,0.6086008548736572,1.876035,20.461278744596644,0.07428046274442034,0.1310574498511757,11.634148831491206
21,0.6091408729553223,1.877729,19.972052286691333,0.07250442674326783,0.13121548697992574,11.637267683273285
22,0.6095149517059326,1.88014,19.79036784254683,0.07184485874886373,0.13165068090282978,11.64362339473782
23,0.6099328994750977,1.882313,19.439711024305605,0.07057187131496143,0.1319653650635467,11.65184484308071
24,0.61580491065979,1.909282,19.435858308476668,0.07055788482280868,0.13251947145038154,11.663481198767409
25,0.6258888244628906,1.949112,18.998257584596757,0.06896926542747021,0.1326891812035419,11.675368840037079
26,0.6264548301696777,1.9520929999999999,18.932045214843427,0.06872889504172486,0.13324769034787567,11.690191724698954
27,0.6267478466033936,1.9528459999999999,18.587699788247253,0.06747881981667357,0.1334235424472864,11.705071349420418
28,0.6337668895721436,1.984249,18.497516281610885,0.06715142715033628,0.13370038105419463,11.720670168125025
29,0.6342508792877197,1.986295,18.171107956700755,0.06596646888254677,0.13361518844561346,11.734658876189519
30,0.6347899436950684,1.988622,18.086285999002804,0.06565854021653633,0.13390951714854904,11.749485989845011
31,0.6354348659515381,1.9912809999999999,17.773524786374377,0.06452312498210576,0.13390615258852012,11.763331703821178
32,0.6418449878692627,2.0200649999999998,17.73093624576117,0.06436851604764736,0.13424456827699519,11.77822623330647
33,0.6422538757324219,2.020473,17.442719505804575,0.06332220447143085,0.1341579458719879,11.791725855639838
34,0.6428358554840088,2.02317,17.426551092877254,0.06326350837481462,0.13442134028888944,11.80584240413025
35,0.6431858539581299,2.023519,17.159091502712045,0.062292551360304906,0.13438051892891498,11.818947447560827
36,0.6513190269470215,2.063574,17.159724389607575,0.06229484892596791,0.1346691371711446,11.832800235192598
37,0.6520049571990967,2.0663519999999997,16.91877925766572,0.061420147196908935,0.13445262070650393,11.844861229608517
38,0.6542229652404785,2.076374,16.739683313492243,0.060769976219087335,0.13421999008759103,11.855203612127264
39,0.6547379493713379,2.078176,16.815328883153803,0.06104459189629714,0.1343899480137863,11.865833435556945
40,0.6610820293426514,2.107477,16.627685493855587,0.06036339117751588,0.13425781575281476,11.875328155933506
41,0.6615569591522217,2.108843,16.69439546183977,0.06060556799126165,0.1344929940130369,11.885402031272214
42,0.661937952041626,2.109451,16.461203277544623,0.05975901174352959,0.13442881817815283,11.894719833923643
43,0.6622898578643799,2.110435,16.527396781967475,0.059999313642574034,0.1346701662850836,11.904636243194021
44,0.6685500144958496,2.144108,16.318700911459743,0.05924168622213445,0.13460635092747508,11.913847363227086
45,0.6851809024810791,2.2093119999999997,16.14405454236584,0.0586076685111762,0.1345253700113611,11.922324388760634
46,0.6856849193572998,2.209816,16.160243519719188,0.05866643926271015,0.13467858468312288,11.931031244353846
47,0.686121940612793,2.211502,15.945617041759975,0.0578872819920911,0.1343894980057273,11.938236051313812
48,0.6914980411529541,2.2407459999999997,15.981881084662149,0.05801893113882238,0.13445771382223645,11.94540317995085
49,0.6920490264892578,2.243484,15.767854811258385,0.0572419527873548,0.1341795396309713,11.95125364290951
50,0.6926829814910889,2.245377,15.82048976815421,0.0574330331691607,0.13426329324888772,11.95718861339181
51,0.6932039260864258,2.2481489999999997,15.616571258845228,0.05669274897565087,0.13405626322763395,11.962159643839167
52,0.7006289958953857,2.284877,15.679935917743288,0.05692278133302898,0.13422948750233873,11.96755096552474
53,0.7010409832000732,2.286921,15.48007850970601,0.05619724013214828,0.13409598498281633,11.972271732384687
54,0.7013919353485107,2.2881039999999997,15.53884071198053,0.05641056421767178,0.1342855696719574,11.977445285019163
55,0.701901912689209,2.29086,15.366640112478375,0.055785425370019626,0.13414071527586158,11.98192984901224
56,0.7092289924621582,2.32739,15.25658563319071,0.05538589522575908,0.1341153699323367,11.98615260522862
57,0.7095599174499512,2.328725,15.185730938688813,0.05512867183513374,0.134166679006238,11.990375191190585
58,0.7098870277404785,2.3302,15.116917665449058,0.05487885940439516,0.13418325654239094,11.994496407615335
59,0.7102799415588379,2.3318689999999997,15.081476425520606,0.05475019727457511,0.1342528057142252,11.998695980996052
60,0.7154598236083984,2.356607,14.993775087279918,0.05443181560991285,0.13425070571766057,12.002753033774535
61,0.7158808708190918,2.3595219999999997,14.957574575982893,0.05430039710160297,0.13428698290405527,12.00678510977293
62,0.7162308692932129,2.360203,14.899785243457771,0.0540906048195448,0.134332766827292,12.010821189716584
63,0.7165918350219727,2.36328,14.901964272775821,0.05409851533716683,0.13443643412210468,12.015030775327972
64,0.7222819328308105,2.390757,14.873055033022768,0.053993566290078884,0.13454493117110233,12.019417130507739
65,0.7236928939819336,2.3961669999999997,14.85276511343239,0.05391990791148814,0.13461421823278888,12.023860956019444
66,0.7240400314331055,2.39716,14.910633030730354,0.054129985479395945,0.13469749136713874,12.028398512949105
67,0.7242629528045654,2.397644,14.838845104331712,0.05386937418237417,0.13457370201082522,12.032470810390786
68,0.7296478748321533,2.4250659999999997,14.890680730892216,0.05405755275985325,0.13461203839720778,12.036539364401081
69,0.7299778461456299,2.4260919999999997,14.817725624163337,0.05379270425478019,0.134572205686396,12.040390943323994
70,0.730327844619751,2.4269179999999997,14.873471293687361,0.05399507743877952,0.13465615241047005,12.044357326107663
71,0.7306489944458008,2.429014,14.842650711067883,0.053883189654657916,0.13464464773712106,12.04818753156182
72,0.7359378337860107,2.453384,14.916722579416914,0.054152092333028534,0.13483526975471438,12.052394154480666
73,0.7363150119781494,2.454655,14.845411830838493,0.0538932133319077,0.13495208484142646,12.056780025565574
74,0.7365438938140869,2.4553819999999997,14.925127540928171,0.054182604816544265,0.13521038693032378,12.061686319977799
75,0.7451279163360596,2.489398,14.875053480118709,0.05400082124109684,0.1353260637857153,12.066741564909448
76,0.7561490535736084,2.53997,14.870680530014202,0.05398494614544052,0.13546321252252352,12.071989569404716
77,0.756389856338501,2.540491,14.852556800900945,0.0539191516757013,0.135577325281947,12.077364764753266
78,0.7566158771514893,2.5409509999999997,14.855314903726335,0.05392916440055217,0.13569848289684514,12.082882355755604
79,0.7568409442901611,2.546394,14.838253934104834,0.05386722806049384,0.13581977740993892,12.088543154618078
80,0.7621328830718994,2.562194,14.814876864038895,0.05378236241725709,0.13587518886739627,12.094183342703907
81,0.7625670433044434,2.5633839999999997,14.764825159045042,0.05360065999999871,0.13592130008316355,12.099783177870611
82,0.7629389762878418,2.5645729999999998,14.797253986325961,0.05371838618548073,0.13611669784634103,12.105680421347733
83,0.7632989883422852,2.5756829999999997,14.78922068154802,0.05368922292527002,0.1363172694904442,12.11188068764536
84,0.7711238861083984,2.609054,14.809869134783252,0.0537641828864931,0.13652639010269185,12.118392877069995
85,0.7716739177703857,2.60973,14.828915876081455,0.0538333281620677,0.13664529811020093,12.12501738217911
86,0.772148847579956,2.610204,14.821243570703063,0.05380547543590443,0.13657680471352615,12.131353378622872
87,0.7726168632507324,2.611748,14.804744612968513,0.05374557936437241,0.13663892469811192,12.137683603911055
88,0.7813549041748047,2.6611659999999997,14.796213542752437,0.053714609069149655,0.13668130254151806,12.14396677714931
89,0.7817490100860596,2.662816,14.774831894593381,0.05363698739460439,0.13664695568173432,12.150048554196708
90,0.7820968627929688,2.664074,14.75883907944175,0.053578928769585026,0.13656967852797997,12.155847437448427
91,0.7824358940124512,2.664992,14.774173290094737,0.053634596466474456,0.13654919593850706,12.161488500130277
92,0.7909848690032959,2.701838,14.754818623487619,0.05356433333141891,0.13651645912621646,12.166947216833615
93,0.791295051574707,2.7026879999999998,14.762737035964083,0.05359307949876724,0.13653819376886,12.17233920413767
94,0.7914938926696777,2.703087,14.755968756385325,0.053568508652273764,0.13652478276290114,12.177590702268118
95,0.7916848659515381,2.7034759999999998,14.785330909028353,0.0536751019064257,0.13656626355114107,12.182814770395249
96,0.7965619564056396,2.739222,14.764516625588687,0.05359953993276361,0.1365471799422534,12.18789333742261
97,0.796954870223999,2.743522,14.779980209392527,0.05365567729225976,0.1365896914521458,12.192951119250866
98,0.797278881072998,2.7439999999999998,14.754655880483417,0.05356374252642518,0.13660492362794396,12.197932032885909
99,0.7976100444793701,2.745791,14.767864820529368,0.053611694865632505,0.1367308187833003,12.203038370606691
100,0.8028039932250977,2.775797,14.745200566097921,0.053529416952900886,0.13686296242002172,12.208277729748438
101,0.8032538890838623,2.777253,14.761290234084608,0.05358782718221126,0.1370664214676134,12.213775740667261
102,0.8036010265350342,2.778339,14.751850461450633,0.053553558029818274,0.13711294924565048,12.219244603114989
103,0.8057918548583984,2.782872,14.737817685657717,0.05350261492442894,0.1371331800727512,12.224638926385433
104,0.8165528774261475,2.833287,14.796494811679649,0.053715630158121155,0.13724397289150303,12.230127132807981
105,0.816917896270752,2.834971,14.802550426468908,0.05373761382172121,0.1373073750679344,12.235622265047164
106,0.8172500133514404,2.845839,14.882161134582493,0.05402662411828685,0.13749653906447748,12.241346240424654
107,0.8221118450164795,2.8553629999999997,14.849475806233679,0.053907966758450804,0.13761079365939252,12.247164751470189
108,0.8329288959503174,2.906495,14.832045204790328,0.05384468854611192,0.13776716202589437,12.25314914354781
109,0.8333048820495605,2.908762,14.784072137142957,0.05367053219407761,0.13793232314827114,12.259311772257865
110,0.83365797996521,2.909798,14.776126871311948,0.053641688541150465,0.1381556258121611,12.265745926862497
111,0.8340039253234863,2.910711,14.74643571007328,0.053533900888982834,0.1384442882739633,12.272555351776461
112,0.8389389514923096,2.946277,14.740092920378757,0.05351087469597307,0.138760199475237,12.279773523683108
113,0.8392338752746582,2.946872,14.724042842893084,0.053452608191831216,0.13899901060376765,12.287259023593117
114,0.8394298553466797,2.9471469999999997,14.686784835959108,0.05331735066318231,0.13898829997135975,12.294592523812952
115,0.8396179676055908,2.947479,14.63350240747274,0.05312391976897884,0.1389386056261104,12.301718502942949
116,0.8459420204162598,2.9770719999999997,14.59378622782924,0.05297973835005658,0.13885428014865672,12.308586052489355
117,0.8462350368499756,2.9773639999999997,14.566734589771421,0.0528815329437371,0.13874998837921831,12.31516606869111
118,0.8464310169219971,2.97756,14.555852648317916,0.05284202829415905,0.13870549706666435,12.321556120851856
119,0.8466269969940186,2.977756,14.513234706940226,0.052687312626274144,0.1386789712434181,12.32778662750717
120,0.8517699241638184,3.002966,14.490232745967312,0.052603808739424045,0.13863164066423236,12.333826655679296
121,0.8521740436553955,3.003859,14.432825414574388,0.05239540323388277,0.13860970970855346,12.339721531141091
122,0.8525059223175049,3.011916,14.395218238975687,0.05225887812023512,0.13862617358641824,12.345537168683528
123,0.852834939956665,3.012244,14.397558855637651,0.052267375247463985,0.13867293866630095,12.351324819545587
124,0.8580868244171143,3.041025,14.343187991341123,0.05206999301098833,0.13874884434628423,12.357132358828757
125,0.8585069179534912,3.0418529999999997,14.289781469450162,0.05187611162121067,0.13875403757407762,12.362858796967508
126,0.8588449954986572,3.042531,14.225614625810204,0.05164316709716993,0.1386940024544733,12.368405071947183
127,0.8641259670257568,3.052101,14.1616976762047,0.05141112976200766,0.13866282139163277,12.373823200844736
128,0.8748559951782227,3.108472,14.083036703735122,0.05112556728529738,0.13863857959773904,12.379127761796026
129,0.8752179145812988,3.1107039999999997,14.030477526724976,0.05093476200677535,0.1386855448909681,12.384423790744073
130,0.8755500316619873,3.111364,13.963132936584815,0.05069028132786053,0.13870897956855646,12.38967744344054
131,0.8806648254394531,3.13957,13.90103365447278,0.050464842660563336,0.13867847360324523,12.394807775119178
132,0.8914790153503418,3.191016,13.857294565053326,0.050306056895379696,0.138662074198409,12.399835812721742
133,0.8918490409851074,3.1926029999999996,13.806185448955539,0.05012051576466202,0.13865003282942945,12.40477008063714
134,0.8921890258789062,3.1936359999999997,13.757192172947711,0.049942655756074456,0.13867243098564888,12.409662023025412
135,0.892521858215332,3.194749,13.717733030277813,0.04979940745700164,0.1386921485872986,12.414511428583499
136,0.8974020481109619,3.2220009999999997,13.651684285949576,0.04955963107969751,0.13864218340078086,12.419225962144077
137,0.8977789878845215,3.222857,13.621036266406302,0.049448369750320645,0.13856499895726523,12.423775589800318
138,0.8981039524078369,3.224853,13.557092169975268,0.04921623386419353,0.13839566168901876,12.428034072837887
139,0.8984270095825195,3.225659,13.490759315706022,0.048975426084201815,0.13827892396133004,12.432078896426285
140,0.9031670093536377,3.250244,13.40181192177423,0.04865252087071859,0.13824613157517715,12.43602713563052
141,0.9034519195556641,3.2509729999999997,13.331900797180381,0.04839872291651276,0.13825334486570473,12.439934558303433
142,0.9036478996276855,3.251325,13.253137687525905,0.04811278965176659,0.13825124073807812,12.443783940617381
143,0.9038360118865967,3.255217,13.187615349096538,0.04787492428277467,0.13827393727580328,12.447605944319884
144,0.9085750579833984,3.264783,13.127445312511586,0.047656489344437336,0.13834406508569386,12.451461220456991
145,0.9088530540466309,3.265333,13.112207553351023,0.04760117179484707,0.13849617243016332,12.455453803229721
146,0.9090478420257568,3.265527,13.073200019600154,0.04745956296904001,0.13862381282370403,12.459553884794584
147,0.9092409610748291,3.2657209999999997,13.036919263645505,0.04732785314901029,0.13875336563920346,12.463763668552708
148,0.9141309261322021,3.31033,12.977012272800966,0.04711037314411406,0.13878436072908656,12.467957530134726
149,0.9145548343658447,3.3114369999999997,12.896738707769801,0.04681895648188644,0.13883863774765912,12.472164469717155
150,0.9148929119110107,3.3121199999999997,12.832417599707487,0.046585451932598956,0.1389229521964059,12.476415933230887
151,0.9209170341491699,3.333926,12.782831313220266,0.04640543912147293,0.13893820966933818,12.480627968287257
152,0.9314908981323242,3.391584,12.714628371002664,0.046157842371939754,0.13893895213158247,12.484782108525188
153,0.9318399429321289,3.393426,12.642746204386029,0.04589688895519568,0.13895345806768997,12.488895975576456
154,0.9321818351745605,3.395056,12.584920397373812,0.04568696426001644,0.13895356681027804,12.492951216215815
155,0.9372570514678955,3.406565,12.543520282775512,0.045536669661696394,0.13889218566511324,12.496876947820569
156,0.9479608535766602,3.4562969999999997,12.473631647128656,0.0452829533489857,0.13877679202482956,12.50061401220274
157,0.9483120441436768,3.4571579999999997,12.421534584105093,0.04509382568021586,0.13870775959411893,12.504223936375967
158,0.9486420154571533,3.457817,12.384107083159785,0.04495795283843079,0.13875949939391033,12.507850818392463
159,0.9489688873291016,3.4584699999999997,12.332264596482407,0.04476974935670881,0.13879222276943648,12.511473952259088
160,0.953840970993042,3.4900599999999997,12.260110933268509,0.044507810327426546,0.1386929738563701,12.514943962202286
161,0.9541869163513184,3.4904059999999997,12.198271723346124,0.044283315798706195,0.13859722153719103,12.518265106442685
162,0.9545009136199951,3.491981,12.12179109356158,0.04400566860752657,0.13853681509090907,12.521479236303824
163,0.9548258781433105,3.492406,12.039223160929643,0.04370592271577139,0.1384862842687681,12.524600623308466
164,0.9616620540618896,3.531123,11.985643047310226,0.04351141113693862,0.13842590018644688,12.527616829062579
165,0.961946964263916,3.5314069999999997,11.936071423121724,0.04333145155427144,0.13832202076469935,12.53048195400314
166,0.9621360301971436,3.5321149999999997,11.897781055782852,0.04319244625357212,0.13827040858371545,12.533257346446131
167,0.9623279571533203,3.532413,11.866156129887447,0.043077638466674194,0.13822625390089066,12.535952042618813
168,0.9670288562774658,3.549274,11.84027234036888,0.04298367269420134,0.13817917069375157,12.53856578208608
169,0.9672839641571045,3.5495289999999997,11.795612076681879,0.04282154279536331,0.13807476760134413,12.541036275900773
170,0.9674758911132812,3.5497199999999998,11.73926805897949,0.04261699743140758,0.13797842935685842,12.54336986340625
171,0.9676699638366699,3.549914,11.679515126689672,0.04240007670439799,0.13786945529144562,12.545552479466538
172,0.9726150035858154,3.589038,11.639273119206464,0.04225398637568838,0.13782612958435347,12.547656547456011
173,0.9730329513549805,3.59022,11.599453282438246,0.04210942865090142,0.1378320197451084,12.549737459235047
174,0.9733638763427734,3.5913399999999998,11.556677811380506,0.04195414110392352,0.1376898412572926,12.55163935128741
175,0.9768669605255127,3.6011509999999998,11.547704137590502,0.041921564027487625,0.1376281673979598,12.553450201719388
176,0.9853508472442627,3.6467199999999997,11.537125228011766,0.041883159472784634,0.13764260877538073,12.555252641579324
177,0.9857449531555176,3.6488129999999996,11.515169608101123,0.04180345411188515,0.137658538426047,12.557048396031009
178,0.9860639572143555,3.649133,11.493745011606169,0.04172567652224266,0.1376888239455684,12.558853699320673
179,0.9949278831481934,3.681197,11.495717357384702,0.0417328367177979,0.1377835742561194,12.560737348258623
180,0.9998109340667725,3.701339,11.491927869675916,0.041719079762326715,0.13793636625900466,12.562756765455717
181,1.000067949295044,3.701596,11.496110582017563,0.041734264238924804,0.1380269827356923,12.564848712502966
182,1.000257968902588,3.706893,11.440582297689357,0.04153268022715369,0.13799131990571312,12.566885916719858
183,1.0004470348358154,3.712277,11.382454055989284,0.0413216576050636,0.13798376808626334,12.56889942321034
184,1.0052978992462158,3.7356819999999997,11.342429760169841,0.041176357633756926,0.1379849827609734,12.570896183435556
185,1.0056910514831543,3.7360729999999998,11.31839099069553,0.04108908982695723,0.1379622910176198,12.57284725694363
186,1.006018877029419,3.738946,11.29575405059816,0.04100691107329578,0.13801156036473536,12.574826867518496
187,1.0063400268554688,3.739268,11.268031667393094,0.04090627066471945,0.13808497593917926,12.576860957433531
188,1.0112559795379639,3.7700419999999997,11.241195886724787,0.04080884888424172,0.13821385322584528,12.579003694143093
189,1.0116689205169678,3.770877,11.241296554476346,0.040809214337802206,0.13834396426935403,12.58125080449283
190,1.0119998455047607,3.775216,11.20451408628415,0.04067568315471719,0.1383476003734233,12.583476482784894
191,1.0123279094696045,3.775877,11.18605159208039,0.040608658868014985,0.1383626444213891,12.58569050903391
192,1.0170509815216064,3.7883039999999997,11.16454789335736,0.040530594114008105,0.13834033135535465,12.587857734545098
193,1.0173509120941162,3.788904,11.119076759586052,0.04036552051815877,0.13827904544272582,12.589943833278888
194,1.0175409317016602,3.789307,11.077096552817967,0.040213120014565444,0.13825171494490876,12.591983706572359
195,1.0203099250793457,3.802316,11.064833816264407,0.040168602672463756,0.13820446425248825,12.593955550843004
196,1.030716896057129,3.852535,11.063183661762727,0.04016261212605096,0.13817158207010566,12.595873511292845
197,1.0310678482055664,3.870862,11.048984624629426,0.04011106544307225,0.13815243447743264,12.597753946650963
198,1.0313968658447266,3.87269,11.03651414307252,0.04006579392547771,0.13819802138118958,12.599659720123826
199,1.0368268489837646,3.881696,10.996204559236617,0.03991945827472291,0.13822622440381951,12.601571006031993
200,1.0492010116577148,3.9414369999999996,10.993412534250705,0.03990932240244747,0.13823690473300354,12.603471864944563
201,1.0499649047851562,3.953197,10.96508778410879,0.03980649522463889,0.13823339604133564,12.605347336130471
202,1.050318956375122,3.953899,10.961397180660747,0.039793097248131716,0.1382867495212909,12.60725294310897
203,1.0506658554077148,3.963106,10.909540890301377,0.03960484365498226,0.13823724357118658,12.609096583669013
204,1.0555119514465332,3.97477,10.879683623644969,0.039496452991270324,0.13821736282390493,12.61090772858827
205,1.055863857269287,3.975123,10.877883687374863,0.03948991869296362,0.13830085493843985,12.612778011372583
206,1.0561840534210205,3.9754419999999997,10.894756331881213,0.039551171357437714,0.13829039035559126,12.614621750280822
207,1.0564968585968018,3.975755,10.903377781269066,0.039582469755648844,0.1382619919084269,12.616424002643495
208,1.063269853591919,4.01483,10.893330057548503,0.03954599356191689,0.138243396958466,12.618189702854856
209,1.0635490417480469,4.015108,10.87513828436395,0.039479952072176326,0.13828768203741365,12.619975655956637
210,1.0637388229370117,4.015299,10.871335086937972,0.03946614534639753,0.13838251398511275,12.621825295590968
211,1.0639288425445557,4.0154879999999995,10.861288457353382,0.039429673124701116,0.13845721177220724,12.62371968390639
212,1.068631887435913,4.0255849999999995,10.851668283455995,0.03939474906263738,0.13855134466270908,12.625677939227431
213,1.068932056427002,4.026317,10.846595609578442,0.03937633376378536,0.13872676294663927,12.627771506997087
214,1.0691180229187012,4.026504,10.84097966455225,0.03935594623080173,0.13883346774231833,12.629940664535901
215,1.0693058967590332,4.03379,10.82100169828208,0.03928342033455819,0.13887881701230234,12.632130250058964
216,1.077867031097412,4.072749,10.798296880137745,0.039200995163612584,0.13886891247015806,12.63429202307846
217,1.078341007232666,4.073223,10.780124354826908,0.03913502354931746,0.13890615500986203,12.636465213149698
218,1.0787808895111084,4.073662,10.795146353664247,0.03918955782544516,0.13893290434440192,12.638639838369365
219,1.0792088508605957,4.075362,10.807242605696496,0.03923347077974504,0.1389539272672243,12.640810862819146
220,1.0888559818267822,4.142961,10.81645873768692,0.039266928050793806,0.1389533411398318,12.642961164879868
221,1.089249849319458,4.143352999999999,10.80416158014463,0.039222285750374355,0.13896492409124347,12.64510174045221
222,1.0895719528198242,4.143675,10.811299455925559,0.039248198339838475,0.1389981272222849,12.647249871854404
223,1.0970449447631836,4.177038,10.797218578660607,0.039197080611951395,0.13897500004997562,12.649359837093131
224,1.1035170555114746,4.1884049999999995,10.793635285258324,0.0391840722024872,0.13896947097311474,12.65144809823069
225,1.1038079261779785,4.1886969999999994,10.813928617517679,0.03925774297007054,0.13895801988516834,12.65351075821727
226,1.1039988994598389,4.188887,10.812738947260334,0.03925342411696601,0.1389818540861326,12.655579309878835
227,1.104193925857544,4.189082,10.820494420610316,0.039281578767339016,0.13904493722169378,12.657686608789485
228,1.1089129447937012,4.23347,10.8449842739222,0.03937048414120428,0.13910734271117964,12.65983064494432
229,1.110975980758667,4.235995,10.84412995425446,0.03936738270941971,0.13910167978144752,12.661952057976478
230,1.1112060546875,4.23645,10.863761514792056,0.03943865105092123,0.139178770444262,12.664114685559092
231,1.1113970279693604,4.236641,10.87435001499383,0.03947709042240796,0.13928520220405052,12.666341763577579
232,1.1161448955535889,4.255318,10.881385319700762,0.039502630648691084,0.1393932618985262,12.66863483574139
233,1.1164178848266602,4.255591,10.87928607647114,0.03949500977804776,0.13941757750882072,12.67092555691055
234,1.1166088581085205,4.265783,10.901272038164432,0.0395748252885466,0.13945031087031837,12.673222544756312
235,1.1167988777160645,4.265974,10.90226721927128,0.03957843808880478,0.1394916566585646,12.67553397103298
236,1.1276988983154297,4.313056,10.899414592146407,0.03956808221293222,0.1396123410690497,12.67792321718912
237,1.1281888484954834,4.313546,10.912839397295256,0.039616818205983166,0.139785256436269,12.680431024016269
238,1.1286230087280273,4.315238,10.905986206201312,0.03959193910570364,0.13996210732991127,12.68306060984491
239,1.1300899982452393,4.326823,10.911112518142515,0.03961054912651015,0.14020001188436784,12.68585839367157
240,1.1421940326690674,4.3805439999999995,10.942791427167007,0.03972555288805165,0.14046718750276446,12.688843871046151
241,1.1427218914031982,4.381597,10.965403242477658,0.039807640431344125,0.14073934616139583,12.692020360264202
242,1.1431679725646973,4.382486,11.046377808595325,0.04010160193379115,0.14100914984441654,12.695382521150684
243,1.1459980010986328,4.39554,11.06931034784588,0.04018485379936117,0.14123150962150677,12.698892274718085
244,1.1537599563598633,4.429665,11.099467871111658,0.04029433448291811,0.1414196648285722,12.702524660160664
245,1.1540260314941406,4.429931,11.123440980838346,0.04038136392551301,0.1416132008074399,12.706283888106714
246,1.1542160511016846,4.430121,11.112264115519105,0.04034078861551854,0.14168774435018147,12.71007554132853
247,1.1544089317321777,4.430314,11.10400345374618,0.04031079998251436,0.14168775139215453,12.713839638856943
248,1.1613190174102783,4.472655,11.094878489287382,0.040277673676432195,0.14167179184884365,12.717563662814873
249,1.1616039276123047,4.472939,11.099278312470702,0.04029364632927223,0.14159517415328224,12.721201484900318
250,1.161815881729126,4.473894,11.108629956576799,0.04032759554917646,0.1415924512432333,12.72480861669739
251,1.1620068550109863,4.4740839999999995,11.137361007270286,0.04043189771754457,0.14162151473656825,12.728408196964995
252,1.1667358875274658,4.501073,11.16000565614736,0.04051410445634471,0.14172013403921033,12.73205314546582
253,1.1670019626617432,4.501338,11.191282735377165,0.04062764945748973,0.1418041780584592,12.735731144590751
254,1.1671929359436035,4.501529,11.222483204497616,0.04074091634139463,0.14190948321289903,12.739459289399738
255,1.1673848628997803,4.505093,11.24833337733029,0.0408347600754057,0.142005464172643,12.74322954505938
256,1.1768629550933838,4.5492539999999995,11.254574524461649,0.04085741727600201,0.14214419739266224,12.74707447379577
257,1.1773629188537598,4.549753,11.295121718335942,0.041004615521114895,0.1423769672156703,12.751063624253195
258,1.1787970066070557,4.561732999999999,11.298071329263099,0.04101532347672804,0.14263657668766924,12.755216754153155
259,1.1792778968811035,4.563056,11.313021958647832,0.041069598660741724,0.14297298704287972,12.759590550501438
260,1.1884429454803467,4.610421,11.325368321279516,0.04111441959011468,0.14323578633988163,12.764127060715488
261,1.1898078918457031,4.613525,11.389776816362824,0.041348241380002725,0.14358411391875,12.768887192245373
262,1.1902868747711182,4.6144739999999995,11.432123451137754,0.04150197212508538,0.14391498602337008,12.773855734220078
263,1.1950719356536865,4.619496,11.47147990418781,0.04164484763062089,0.14421189724126207,12.779004684752659
264,1.2025928497314453,4.660393,11.535836998128582,0.04187848281923632,0.14452839708971546,12.784346053804281
265,1.202862024307251,4.660661999999999,11.550004498514129,0.041929915014540735,0.14467177601581802,12.789751830962487
266,1.2030539512634277,4.6608529999999995,11.56021846607409,0.041966994722328343,0.14481774259261557,12.795224366027966
267,1.2032439708709717,4.6610439999999995,11.573714361955108,0.0420159887956561,0.14490612036440256,12.80072001723184
268,1.2079620361328125,4.701150999999999,11.597800048361702,0.042103426924725684,0.14490050507435606,12.806170896727568
269,1.2082209587097168,4.70141,11.61314019846582,0.04215911618357045,0.14483597068317774,12.811533990187023
270,1.2084100246429443,4.701598,11.628713253136972,0.04221565095452766,0.1448196530030951,12.816846529407027
271,1.2085988521575928,4.701788,11.641755551215217,0.04226299833435643,0.1447587762965416,12.822076780660456
272,1.2153708934783936,4.713582,11.701875486898093,0.04248125139167661,0.14477618487246482,12.827281449397585
273,1.215667963027954,4.723879,11.743650354996326,0.04263290645547576,0.14479638448836968,12.83246256188333
274,1.2158679962158203,4.7240779999999996,11.785121597654566,0.042783459269583414,0.14494983969217531,12.837714285408563
275,1.2160630226135254,4.724273999999999,11.806153482207066,0.042859811199316034,0.14512090323598345,12.84304782909582
276,1.2260608673095703,4.792711,11.835258131488791,0.042965469640493935,0.14533648640414415,12.848494991709378
277,1.2264878749847412,4.794782,11.845959506367866,0.04300431878027358,0.14551732383408758,12.854030536042238
278,1.227097988128662,4.798888,11.834727835887145,0.04296354451141607,0.14568309820908812,12.859643362049429
279,1.2276949882507324,4.8011219999999994,11.830540544193108,0.04294834341042129,0.14585405377678953,12.86533837854264
280,1.2362020015716553,4.8382369999999995,11.831200991839728,0.04295074102972073,0.14607312479908113,12.871149846265794
281,1.2364728450775146,4.838508,11.85718343204213,0.04304506493320469,0.14628238529468954,12.877069977173067
282,1.2366559505462646,4.838691,11.879950255528264,0.04312771520178661,0.14651658205022583,12.883116800935117
283,1.2453060150146484,4.866556,11.90331349067741,0.04321253062020437,0.1467757959516369,12.88930605335628
284,1.2531609535217285,4.9120349999999995,11.927075635603025,0.04329879419849322,0.14709048116549545,12.895674718162573
285,1.2535429000854492,4.9124159999999994,11.987457014783427,0.04351799637264136,0.14737606148500484,12.90220079637875
286,1.2538628578186035,4.914109,12.056468959138236,0.04376853003798821,0.14765170954785997,12.908875269537027
287,1.2541868686676025,4.91573,12.115096187398972,0.04398136412812445,0.1477374205230898,12.915560034162757
288,1.2603449821472168,4.933809,12.173191589668996,0.04419226753342018,0.14781772541106616,12.92225094805391
289,1.2606408596038818,4.938783,12.193368636945364,0.04426551615229746,0.14779522026974268,12.928879118042248
290,1.2608318328857422,4.938974,12.20927412946352,0.044323257770461894,0.14773800567225273,12.935422285074461
291,1.2610230445861816,4.939723,12.254011103355406,0.044485666149916274,0.14764077625512337,12.941853346164592
292,1.2657809257507324,4.972827,12.289505722350533,0.04461452206145559,0.1475440976548202,12.948174393652572
293,1.2660658359527588,4.9733979999999995,12.332240141622892,0.04476966057837273,0.1474593627792436,12.954395471289162
294,1.266258955001831,4.973794,12.37140324130791,0.04491183415429731,0.14744112291220093,12.96056248350569
295,1.2723379135131836,5.000681999999999,12.420225811184517,0.045089074449396846,0.14746031267502557,12.966700066685364
296,1.2785799503326416,5.014417,12.461420621932046,0.04523862373432623,0.1474902475982667,12.972815758544145
297,1.2788748741149902,5.015632,12.490386771801315,0.04534377938188231,0.14751775046781423,12.978906940880025
298,1.2790780067443848,5.015935,12.503159809648036,0.04539014926783858,0.1475021345865701,12.984944835563137
299,1.2792680263519287,5.023871,12.52344519177291,0.04546379117409437,0.14751919583406742,12.99095310393778
300,1.2843608856201172,5.060947,12.513478804996224,0.04542761025740275,0.14755032782784186,12.996943133260602
301,1.2849328517913818,5.061491999999999,12.506212775933339,0.04540123243381496,0.14757733196097614,13.002912910789538
302,1.285485029220581,5.061979,12.506693977028354,0.0454029793353873,0.14764701586407877,13.008891945127212
303,1.294994831085205,5.10286,12.506034131083876,0.045400583900443686,0.14775619318602565,13.014907510411515
304,1.3027729988098145,5.115082,12.54060107487987,0.045526072078034,0.14794665833163834,13.021013734697352
305,1.3030579090118408,5.115366,12.57057317029683,0.04563487960393604,0.14814873964919495,13.027217533684757
306,1.3032419681549072,5.11555,12.595457345434738,0.04572521648206225,0.1481784741556456,13.03340181422446
307,1.3034310340881348,5.115739,12.609638457157374,0.04577669809052555,0.14811143226257717,13.039503772080515
308,1.3095619678497314,5.158500999999999,12.644770607987603,0.045904238135967,0.14804176299333083,13.045522162334441
309,1.309844970703125,5.158784,12.665894869943214,0.045980925422855735,0.14795863509908383,13.05144926527961
310,1.3100318908691406,5.158971,12.717812693042061,0.04616940239795602,0.14791566257074493,13.057311859111751
311,1.3102338314056396,5.1598559999999996,12.770082389503347,0.04635915677690362,0.14786292961648456,13.063102094121538
312,1.3149759769439697,5.198531,12.838176487741727,0.04660635839076398,0.1477776845493427,13.068799103132196
313,1.3152508735656738,5.198805999999999,12.862756196056896,0.04669558996473175,0.14763142768191595,13.074364031986509
314,1.3154380321502686,5.200216999999999,12.906991661194018,0.04685617771983321,0.14753316541212824,13.079828296757261
315,1.3242528438568115,5.230003,12.941583417842104,0.046981755975378,0.14746785805855714,13.085215723520562
316,1.3319368362426758,5.267825,12.98059949955919,0.04712339583281774,0.14746376187903273,13.090566215540306
317,1.3322019577026367,5.268089,12.992293389096762,0.04716584809286343,0.1474600269474243,13.095879863055076
318,1.3323969841003418,5.2682839999999995,12.992974163350087,0.047168319503726484,0.14739778651319554,13.101116841732653
319,1.332582950592041,5.26847,12.97251559086368,0.04709404886549563,0.1473567567751826,13.106291277517478
320,1.3373348712921143,5.278906999999999,12.996482522464627,0.04718105587967613,0.14736320322951388,13.111432585135713
321,1.337613821029663,5.279185,13.011544121969033,0.04723573391787811,0.1473848946646258,13.116550996939402
322,1.337873935699463,5.280157,13.027473922599627,0.04729356378164356,0.14746122459197172,13.121682537265396
323,1.34934401512146,5.33134,13.0348440774635,0.04732031961252881,0.1474847866203834,13.12679616075867
324,1.361745834350586,5.403308,13.023358208872953,0.047278622529732715,0.14751200458619573,13.131894730325998
325,1.3623378276824951,5.404469,12.980326598651136,0.04712240512221814,0.14753600840787093,13.136979073618361
326,1.362833023071289,5.405466,12.970042202030182,0.04708506973621479,0.1475913625722537,13.14207115979263
327,1.3633019924163818,5.406408,12.976024283925215,0.047106786453771136,0.14758445294363146,13.147132442107667
328,1.3717248439788818,5.450792,12.991920134616404,0.04716449306926649,0.1474995488664695,13.152113810487073
329,1.3720200061798096,5.451326,13.0333136533651,0.047314763722711595,0.14743406227842534,13.15702876840888
330,1.3722259998321533,5.45163,13.027132351655261,0.047292323778605413,0.14732028314580994,13.161848235521596
331,1.3724088668823242,5.451813,13.062878091229726,0.04742209133174204,0.14718322896970956,13.16655631466613
332,1.3772289752960205,5.459542,13.124050629177153,0.047644165645019526,0.1470099790056289,13.171131124562558
333,1.3775248527526855,5.469837999999999,13.188488148303176,0.04787809280072319,0.1468594336538363,13.175587017089107
334,1.377715826034546,5.48003,13.280438012803673,0.04821189786587277,0.1466462046079439,13.179886702643717
335,1.3780088424682617,5.48337,13.307079183915157,0.048308613156393745,0.1463909666920903,13.184008381972827
336,1.384531021118164,5.504620999999999,13.308038186554217,0.04831209461816804,0.14604472747255778,13.187899350613028
337,1.384829044342041,5.504918,13.233567832238458,0.04804174531848039,0.14570371888807085,13.191568158895436
338,1.3850228786468506,5.505935,13.208587395044047,0.04795105898076316,0.145353149169338,13.195009031614106
339,1.3852038383483887,5.506116,13.204757689049266,0.04793715602107925,0.1450657034017717,13.198261559167767
340,1.3908579349517822,5.5464839999999995,13.178608987863713,0.04784222854130278,0.1447453489827062,13.201307713207411
341,1.3911449909210205,5.546771,13.131179461026168,0.047670045402349544,0.1444542144759418,13.204165160399391
342,1.3913428783416748,5.547477,13.091378688383617,0.04752555688594854,0.14416730797171726,13.206838870473508
343,1.3978400230407715,5.574405,13.086880907864165,0.04750922861915358,0.14383519230856948,13.209304580104615
344,1.4082310199737549,5.624007,13.05856825548162,0.047406445359771385,0.1436048664539767,13.211623506825234
345,1.4085938930511475,5.62437,13.047784047049714,0.047367295509820495,0.14340992373574318,13.213818506541212
346,1.4098429679870605,5.6388679999999995,13.052339693751884,0.047383833847886324,0.1432525337093702,13.215912742876462
347,1.4149799346923828,5.647666,13.025664535251611,0.04728699517314298,0.14302305826532236,13.217868645993821
348,1.422853946685791,5.685343,13.029726822370845,0.04730174247074758,0.14283434993413766,13.219709710530491
349,1.4231328964233398,5.685620999999999,13.016919344826412,0.04725524755855445,0.14260029134690294,13.221411725390322
350,1.4233288764953613,5.685817,13.019173029752169,0.04726342909800049,0.14241681612080087,13.223005099979453
351,1.4235239028930664,5.686013,13.03832582168551,0.04733295936858692,0.1422450660443847,13.224497551388156
352,1.430616855621338,5.7284429999999995,13.090384316511981,0.047521947023452304,0.1419878566374158,13.22583936299265
353,1.4309048652648926,5.72873,13.093920772183838,0.04753478539817265,0.14164381611774812,13.226985988523522
354,1.4310970306396484,5.728922,13.06516937854874,0.04743040937894042,0.14135570208407292,13.22797046161675
355,1.4312880039215088,5.729113,13.058355232912854,0.047405672025163104,0.14099656578201095,13.22875478057357
356,1.4360108375549316,5.737474,13.060501838966335,0.047413464836793935,0.14073078455105245,13.22939180543028
357,1.4362750053405762,5.737737999999999,13.051431234709097,0.04738053587423938,0.1404565134677214,13.229878981687778
358,1.436466932296753,5.7379299999999995,12.995280267785715,0.047176691341418234,0.1401356407676676,13.230193896648332
359,1.4366519451141357,5.738115,12.931248361206542,0.0469442366786145,0.13976027557149076,13.23031080173456
360,1.4423649311065674,5.787224999999999,12.877785719479123,0.04675015155731676,0.1394930668424834,13.230288535221169
361,1.4427969455718994,5.787796,12.845173330621613,0.0466317589892972,0.1391914048477504,13.230110064688409
362,1.443176031112671,5.788584999999999,12.829513887502133,0.04657491060285204,0.1389068523481705,13.229784838165635
363,1.443850040435791,5.790719,12.76002622015513,0.04632264992305808,0.13856989180257223,13.229286310894276
364,1.4504008293151855,5.826054999999999,12.710666022148896,0.04614345787964645,0.13825452928923043,13.228627771179106
365,1.450711965560913,5.8271809999999995,12.660794548870566,0.0459624097565501,0.13791828018515404,13.227797612010121
366,1.4509098529815674,5.8275689999999996,12.620118181418638,0.045814742573340006,0.13764300328751092,13.226829331899875
367,1.4651029109954834,5.874903,12.531659085733859,0.04549361002617926,0.13736032811669294,13.225720762569239
368,1.4728870391845703,5.914242,12.533896736219235,0.04550173335588845,0.13705363050148023,13.224458560121402
369,1.4731569290161133,5.914511999999999,12.5618073585048,0.04560305712771791,0.13667015850127578,13.223006091470054
370,1.473343849182129,5.914698,12.573879827801996,0.04564688374369128,0.13630160720851112,13.22137421367783
371,1.4735279083251953,5.9148819999999995,12.57294050512716,0.045643473725978115,0.13587171311499924,13.219536072492426
372,1.4797370433807373,5.9553769999999995,12.510052330613075,0.045415171147123325,0.13554752404780546,13.217548270486715
373,1.480025053024292,5.955665,12.467072948977805,0.0452591433447466,0.13515852179511578,13.215381503055312
374,1.4802119731903076,5.955851,12.461574898400574,0.04523918380330412,0.13481957424277796,13.213060230112447
375,1.4804139137268066,5.959099,12.456688102475548,0.04522144329611591,0.13447142395179723,13.210581378807893
376,1.4851410388946533,5.967528,12.430374720165302,0.045125917975398014,0.1342281585881421,13.207998043940883
377,1.4854118824005127,5.967798999999999,12.40955414397322,0.045050333157192965,0.1339084674279859,13.205272688972924
378,1.485597848892212,5.967985,12.359263860923257,0.04486776463138732,0.133632261111301,13.20242870457273
379,1.4857800006866455,5.968166999999999,12.311616601908364,0.04469479106056081,0.13329693474092222,13.199439004886905
380,1.4972648620605469,6.028538999999999,12.226037155662654,0.0443841124882247,0.13292419507469286,13.19628861533352
381,1.4975500106811523,6.039243,12.167063465011095,0.04417002063766033,0.13246660787902087,13.192937760880294
382,1.497750997543335,6.0394429999999995,12.108629787875657,0.043957889195062945,0.1320091007101767,13.189388915387191
383,1.4979350566864014,6.039626999999999,12.022998899415661,0.04364702387235168,0.13158966977178313,13.185663219088223
384,1.502676010131836,6.058096,11.971217006695879,0.04345904036452604,0.13120433998980138,13.181778620652759
385,1.5029540061950684,6.060057,11.939602412928526,0.04334427008629326,0.13082630222426195,13.177740401076862
386,1.5031490325927734,6.060553,11.929174537340726,0.04330641382942038,0.13036186160924093,13.173508758316318
387,1.5150599479675293,6.102799999999999,11.955818975663451,0.043403140980879565,0.1298969597568065,13.169085664153483
388,1.5226080417633057,6.147641,12.002064544689365,0.04357102600458714,0.12952582641994073,13.164515894083118
389,1.5228869915008545,6.147919,12.076140195531293,0.04383994241452001,0.1290631640072788,13.159759727069906
390,1.5230739116668701,6.1481069999999995,12.151113097723236,0.0441121161108771,0.12867574566293977,13.154853811459256
391,1.523252010345459,6.148285,12.195220522568466,0.044272239042042076,0.12822411369224512,13.14977224671859
392,1.527972936630249,6.177002,12.237194264324764,0.04442461607574022,0.1278626419359744,13.14455866260386
393,1.52823805809021,6.177267,12.253539321320645,0.044483953442304304,0.12740528367081552,13.139171618805713
394,1.528425931930542,6.178223,12.291062407193357,0.0446201732855025,0.12706648204809987,13.133664766934341
395,1.5286059379577637,6.1884049999999995,12.295515971404052,0.04463634103408566,0.12663783154206434,13.127999857507941
396,1.535456895828247,6.200209999999999,12.318761115374949,0.04472072774677706,0.12631733273453644,13.122225664901933
397,1.5357439517974854,6.200753,12.26816188126802,0.044537037637723216,0.12585514545793364,13.116281907760618
398,1.5359299182891846,6.200939,12.329313327519547,0.04475903538193818,0.12548922657408426,13.110209907589793
399,1.5428059101104736,6.239591,12.320693759225165,0.04472774381264987,0.1250075158812358,13.103961718188964
400,1.555121898651123,6.299118,12.400065654059482,0.04501588714673897,0.12459186746317201,13.097567784286166
401,1.555802822113037,6.300568999999999,12.486271760626156,0.045328840680440206,0.12411809894795604,13.091004240466193


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_PDP1_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.009171009063720703,0.043087,83.21900540782492,0.3021094775152339,0.13480307672366199,12.343399139213393
2,0.010416030883789062,0.050776999999999996,74.39076544060222,0.27006036865114297,0.13103714880913797,12.003478477567608
3,0.011620044708251953,0.052285,65.62964144138792,0.23825491050035452,0.1292117784394984,11.782529470576243
4,0.017452001571655273,0.067901,57.52902284717145,0.20884728132891991,0.12740905002072667,11.5934897946542
5,0.018748998641967773,0.070552,50.96722944350401,0.1850260404112956,0.126564658125432,11.451002604211743
6,0.019956111907958984,0.07175999999999999,45.86556224218417,0.1665054872624782,0.1262452160400583,11.34691783746465
7,0.022109031677246094,0.10349699999999999,41.72705914303826,0.15148150322360404,0.12609932491215306,11.26900637450963
8,0.033080101013183594,0.156386,37.143490928209076,0.13484180185068576,0.12475382645365503,11.181958210878733
9,0.03441500663757324,0.15824,32.48281115346933,0.11792216282457395,0.12385616533138863,11.09742097166186
10,0.03561997413635254,0.160798,30.611852109160772,0.11113003094846634,0.12394692819299465,11.031348638785195
11,0.03677511215209961,0.16369799999999998,27.761126239353477,0.100781057191257,0.12370977812578779,10.973709629294829
12,0.04403805732727051,0.21223399999999998,25.90740567255576,0.09405150606107919,0.12237391237133861,10.907103425362136
13,0.04529094696044922,0.215184,23.613407643643672,0.08572361818811931,0.12164536206893015,10.841467585185566
14,0.04647707939147949,0.217669,22.640766329309546,0.08219264400928608,0.12182454065873508,10.787350051766486
15,0.04761791229248047,0.220388,20.86356292844775,0.07574087270726845,0.12165591608799216,10.73858913286308
16,0.060353994369506836,0.279013,19.35657616415802,0.0702700673095013,0.12002646470453403,10.67919520853405
17,0.06273293495178223,0.303691,18.427403403882394,0.06689689677288417,0.11962380029727666,10.622953977609754
18,0.06383204460144043,0.304789,17.71643830198865,0.0643158842456125,0.11950104371069432,10.571876068275822
19,0.06484508514404297,0.308153,17.177445786045862,0.062359182809707266,0.11966148477731149,10.527575818869579
20,0.07048201560974121,0.32792699999999997,16.32580045565015,0.05926745965664559,0.11770103102274869,10.471898946583678
21,0.07161092758178711,0.33905799999999997,15.818948010477863,0.05742743613512053,0.11734240310560197,10.418783700388573
22,0.07276797294616699,0.35569799999999996,15.420771145838994,0.05598193694962568,0.11737655445225474,10.370734334879755
23,0.0738980770111084,0.357952,15.140340344651113,0.054963890622216884,0.11773434580307238,10.329322609514033
24,0.07962393760681152,0.368743,14.401653913953663,0.05228224151415609,0.11577662013812336,10.278382126063034
25,0.08086299896240234,0.390055,14.050381629523391,0.05100701975688148,0.11564693862773007,10.230670196300636
26,0.08202791213989258,0.40249399999999996,13.75358687226768,0.04992956745371622,0.1157919403882376,10.187481761526833
27,0.08321309089660645,0.40837999999999997,13.540172877036124,0.04915481185218169,0.1162807821952247,10.150327613155687
28,0.08898305892944336,0.41944499999999996,12.739704333558663,0.04624887549482867,0.11398737264769147,10.103007494278367
29,0.09023690223693848,0.42330399999999996,12.383763231041824,0.04495670455406125,0.11360563137701647,10.056915225872205
30,0.09144401550292969,0.42572299999999996,12.06666662394511,0.04380555056198489,0.11357136241817936,10.013711041263582
31,0.09258294105529785,0.45789399999999997,11.953433918088777,0.043394482520060465,0.11399308187304291,9.975393223914512
32,0.09843611717224121,0.475327,11.131601372777116,0.04041098854951398,0.11152072407238874,9.927627958203697
33,0.09969902038574219,0.477328,10.907063763500481,0.039595850955779825,0.11112632161129099,9.880940862024142
34,0.10086512565612793,0.47969799999999996,10.667848891572124,0.03872743057971325,0.11103393120854821,9.836588651989562
35,0.10198497772216797,0.48216699999999996,10.680968987355795,0.03877506038810534,0.11153516326352327,9.796941146693936
36,0.11420297622680664,0.559813,10.010939247185654,0.03634265526946118,0.10888030276962041,9.748463606997072
37,0.11533904075622559,0.5609489999999999,9.87270916544571,0.03584083939739339,0.10847339537336269,9.701000304887364
38,0.11642193794250488,0.562031,9.631955573800925,0.03496683301597509,0.10831421516827079,9.655439980135625
39,0.11745595932006836,0.566719,9.714488996239812,0.03526645362557459,0.10884158452446871,9.614225697998744
40,0.1232600212097168,0.608874,9.204443563245768,0.03341483861869332,0.10619231018344741,9.565396104694715
41,0.12454509735107422,0.611668,9.16310726534994,0.03326477569378184,0.1059466655235803,9.518081890146354
42,0.12575197219848633,0.616823,8.906144542448983,0.0323319253962319,0.10599197064762601,9.473177778413174
43,0.12689495086669922,0.618398,9.003726416292977,0.03268617631256398,0.10663250363405825,9.432517645732888
44,0.13265705108642578,0.655673,8.483077602428327,0.03079606791298936,0.1043064043547757,9.38613617712975
45,0.13390398025512695,0.6614129999999999,8.453244036242593,0.03068776328896004,0.10416720425197935,9.34138057792151
46,0.1351320743560791,0.663867,8.210161318444127,0.02980530149423914,0.10415912109459989,9.298539544991677
47,0.13632512092590332,0.6654629999999999,8.056503969227968,0.029247480101630852,0.10427545252312398,9.257867706340738
48,0.14586806297302246,0.709742,7.789154161160588,0.028276921628440546,0.10197329835900157,9.212171963880442
49,0.1469860076904297,0.711754,7.627289642408822,0.027689305795390074,0.10144920682567483,9.166870041331649
50,0.14800405502319336,0.7139639999999999,7.52867113761113,0.027331291603658783,0.10159797970674307,9.123798120832452
51,0.1489861011505127,0.715166,7.416607947315617,0.026924469247359816,0.10189333227204815,9.083221110313422
52,0.15474510192871094,0.757779,7.184374659642602,0.026081394076529398,0.09992702902824128,9.039021739719235
53,0.15598392486572266,0.7614,7.054837876733312,0.025611137437292392,0.09955453323064462,8.995533312028286
54,0.15715789794921875,0.763749,7.004186993219763,0.025427259825694257,0.09978188775152441,8.954218858985248
55,0.16064906120300293,0.773918,6.878506584354309,0.02497100295900653,0.09994716262413358,8.914803121782317
56,0.1723780632019043,0.8393889999999999,6.701931048751696,0.02432998180594836,0.098229755492172,8.872655914272036
57,0.1736130714416504,0.85186,6.56965719346238,0.023849788788565536,0.09791646912200058,8.831246682096262
58,0.17479896545410156,0.8542299999999999,6.52522392890045,0.02368848296334789,0.09830518811881259,8.79215439887032
59,0.1759490966796875,0.8565339999999999,6.450307324133833,0.023416513643210717,0.09871063081338348,8.755308546702235
60,0.18176698684692383,0.8855609999999999,6.2785253311089555,0.02279289446024952,0.09713140943668937,8.716191736091996
61,0.1829819679260254,0.9005409999999999,6.17698038823481,0.022424256437171948,0.09695093866734875,8.67796719778175
62,0.18415403366088867,0.903995,6.100271991019266,0.02214578238319533,0.09719267271674098,8.641489513499064
63,0.18531203269958496,0.906265,6.066584118760343,0.0220234854939587,0.09766213550117467,8.60715676525114
64,0.1910710334777832,0.942093,5.95166414757075,0.021606292182382678,0.09625370196944348,8.570997558527823
65,0.19231510162353516,0.9445819999999999,5.876665722732082,0.02133402583130772,0.09615683468348897,8.535754928955914
66,0.1935899257659912,0.946889,5.827966294289906,0.02115723257585056,0.09631191446862725,8.501886203831651
67,0.19478607177734375,0.948565,5.765771859829954,0.020931448477531058,0.0965459586654245,8.469490240099367
68,0.20044207572937012,0.9906379999999999,5.661831491447854,0.020554114354985723,0.0951108849661463,8.435306186096607
69,0.20159411430358887,0.99278,5.572905210583428,0.02023128578814973,0.09486631223625384,8.401658786290842
70,0.20260190963745117,0.993788,5.509456857586272,0.020000949596564215,0.09506906827618761,8.369349220018227
71,0.2035820484161377,0.9947689999999999,5.466217446733637,0.0198439778116127,0.0954388852348951,8.33862650297825
72,0.20918512344360352,1.007385,5.34831679456501,0.0194159637509926,0.09416118762640753,8.306470486714922
73,0.21030306816101074,1.040271,5.280803334726857,0.019170870025382748,0.09410335845125699,8.275094726556961
74,0.21131491661071777,1.041283,5.241253220372193,0.019027291472325063,0.09441275643137212,8.245101604942288
75,0.21230006217956543,1.044536,5.227984511100207,0.018979122153239637,0.09488178340453347,8.216710700763766
76,0.21793293952941895,1.055791,5.123320920423256,0.018599162520949813,0.09381577232523725,8.187265917422287
77,0.21906304359436035,1.058055,5.090592415604374,0.018480348417822385,0.0938255304318297,8.158597603536503
78,0.22008895874023438,1.0601099999999999,5.098943236751238,0.018510664355884117,0.09421369938079263,8.131297131471923
79,0.22295594215393066,1.0949769999999999,5.088852800845938,0.018474033104353145,0.09468880640935808,8.105459346626
80,0.23470091819763184,1.1510639999999999,4.976872595089184,0.018067512006348766,0.09366062162931693,8.078619948494023
81,0.23595905303955078,1.1535769999999999,4.924684675050771,0.017878054499879583,0.09361287193760155,8.052365334715951
82,0.23715901374816895,1.155984,4.942862170755088,0.017944044158165626,0.09408394177813838,8.027480425121146
83,0.23831605911254883,1.164072,4.947902662848458,0.017962342627671303,0.09467212935047997,8.004102662317802
84,0.253262996673584,1.246151,4.817633490782471,0.017489427200283885,0.09378898950704236,7.979935004015313
85,0.2545020580291748,1.2494129999999999,4.798248440280399,0.017419053762748944,0.09390792180786946,7.956517197253879
86,0.25569701194763184,1.251807,4.785545790000352,0.017372939404371825,0.09417174962265489,7.934042205087646
87,0.25685811042785645,1.254127,4.815365532659374,0.017481193844931492,0.09471889755948966,7.912894317021666
88,0.26267409324645996,1.29757,4.690059695760821,0.017026296784704534,0.09375439513621087,7.890827373135201
89,0.2639150619506836,1.3001129999999999,4.684832337211404,0.017007319934976395,0.09385918036279092,7.869411770176582
90,0.26508402824401855,1.302446,4.685162096921964,0.017008517059760267,0.09415122810540467,7.84889206594469
91,0.2662179470062256,1.304647,4.742490297298684,0.01721663529642777,0.0946755802421641,7.82956805256204
92,0.2719569206237793,1.316215,4.595630693107411,0.016683491718552854,0.09360234944275099,7.809174726585343
93,0.273205041885376,1.348358,4.598720850319717,0.016694709898537996,0.09368126368236049,7.789331388210849
94,0.274399995803833,1.3507419999999999,4.604795940579033,0.016716764263825176,0.09395347208018098,7.770279816466279
95,0.2755599021911621,1.353029,4.688665347497357,0.01702123489020958,0.09449068840643728,7.752354477266213
96,0.2813599109649658,1.370244,4.516063222245926,0.016394638385935256,0.09338725387929689,7.733335203749644
97,0.2824740409851074,1.396595,4.545584376348251,0.016501808862171948,0.09349943438352555,7.714856164486248
98,0.2835121154785156,1.397633,4.533952062352938,0.016459580139463772,0.09378072285884892,7.697118368085917
99,0.2845020294189453,1.400828,4.642748772324628,0.016854544210998246,0.09439253482439111,7.6805243188821715
100,0.2902390956878662,1.412281,4.476563053865169,0.016251241151459872,0.0934965756248884,7.663113366906815
101,0.29148197174072266,1.4147699999999999,4.55151109539625,0.01652332459630258,0.09379094375667309,7.646412199491232
102,0.29264211654663086,1.4468269999999999,4.5294438368109216,0.01644321395416337,0.09410530362958193,7.63042895129032
103,0.2938051223754883,1.4495749999999998,4.655517057921049,0.016900896844887537,0.09472603582439408,7.61552678866008
104,0.2995929718017578,1.460151,4.457842798228815,0.01618328111490891,0.09386135767078044,7.599845629816719
105,0.30081605911254883,1.4705089999999998,4.565955572788372,0.016575762299643654,0.0942052229883553,7.5848810035089755
106,0.30201292037963867,1.47348,4.526401891298063,0.016432170796833914,0.09459216048093387,7.57066660052987
107,0.303041934967041,1.497266,4.710005626107467,0.017098706381118836,0.0954191373920448,7.557716423200528
108,0.30866312980651855,1.5076749999999999,4.479201660962027,0.016260820071653564,0.09475344300448274,7.544211098072327
109,0.30980491638183594,1.5114779999999999,4.631947328073654,0.016815331789952353,0.09530171470198094,7.5316050302908915
110,0.3108370304107666,1.512511,4.55748720448838,0.016545019630826843,0.09583352883055965,7.519857293556808
111,0.31183600425720215,1.513509,4.798934876356279,0.017421545727693916,0.09690602110637003,7.509587626854207
112,0.3176391124725342,1.562808,4.547429916641388,0.016508508716501624,0.09643315988110886,7.4989463703849095
113,0.3188779354095459,1.565278,4.766192880807539,0.017302682649247343,0.09705545497728099,7.489215551840782
114,0.32009410858154297,1.571075,4.664292085609093,0.01693275277752005,0.09729439705384903,7.479930750759581
115,0.3213479518890381,1.573203,4.665441527717411,0.01693692559060615,0.09768175123000962,7.4712543650133005
116,0.3286011219024658,1.623599,4.507255976404506,0.01636266549192553,0.09677119179023866,7.461691411130572
117,0.32978200912475586,1.626765,4.494231697361899,0.01631538352649838,0.09672552902073357,7.452239635743575
118,0.33083295822143555,1.629473,4.564199404500324,0.016569386891990907,0.0970908791186258,7.443352118259436
119,0.33184289932250977,1.630628,4.623508932024074,0.016784697929224122,0.09753276885412213,7.435099886225672
120,0.3379979133605957,1.666445,4.479471464936539,0.016261799539473105,0.09637448186864501,7.4257079195572215
121,0.341702938079834,1.673409,4.462563576469101,0.01620041892904943,0.09632018339912145,7.416407060555402
122,0.34282994270324707,1.6856689999999999,4.531566638987316,0.016450920350715888,0.09673121822397594,7.407696466952218
123,0.348283052444458,1.710966,4.582897268500792,0.016637265640314678,0.0972111181308332,7.399638866600521
124,0.36013293266296387,1.763377,4.421987601810121,0.016053116201219145,0.09605253611343648,7.390484125130662
125,0.36132097244262695,1.7669089999999998,4.405213770055788,0.01599222225611134,0.0960404260937803,7.381465135664038
126,0.36237001419067383,1.768989,4.453819525042828,0.016168675449362166,0.09644029594041927,7.373004324012598
127,0.36339306831359863,1.781069,4.499472143160121,0.016334407886790706,0.09700375453191268,7.365262184451399
128,0.3691720962524414,1.818474,4.364585337880703,0.015844729092061534,0.09580158813237431,7.356414592887672
129,0.3704369068145752,1.820813,4.348904208606009,0.01578780197849162,0.09583069759515238,7.347735995173479
130,0.3717060089111328,1.825373,4.36443071602392,0.015844167769222643,0.09619075224555285,7.339554573989979
131,0.37288594245910645,1.839672,4.418301360221473,0.016039734059545088,0.09666916410431628,7.33197678617554
132,0.3786299228668213,1.868383,4.300234401821941,0.015611116258369811,0.09542498430681857,7.3232835428609855
133,0.37985801696777344,1.871092,4.320839576597974,0.015685919106050952,0.0954522370076188,7.3147470635513265
134,0.3810110092163086,1.873508,4.349811949623996,0.015791097345497263,0.0958431289682892,7.306716908688587
135,0.3821589946746826,1.8746939999999999,4.409146055187845,0.01600649760824833,0.09646268640640877,7.299406285762194
136,0.38800501823425293,1.897503,4.299840406108098,0.015609685937992045,0.09536205704912273,7.291151479122853
137,0.38921594619750977,1.921033,4.290403868618222,0.015575428530124115,0.09538983304781143,7.283048186182006
138,0.39037299156188965,1.9222839999999999,4.320725655746149,0.01568550553983667,0.09577184199645944,7.27542449770039
139,0.3915109634399414,1.9251369999999999,4.356870682797208,0.015816722624006994,0.09631068334062395,7.2684189950052955
140,0.3972439765930176,1.9422139999999999,4.260438528336235,0.015466645527349774,0.09535813279873408,7.2606300791729
141,0.39861512184143066,1.969503,4.25465900097218,0.015445664142344235,0.09549406005731632,7.253079306350445
142,0.40122103691101074,1.975064,4.285710992079028,0.015558392007368867,0.09597189453703531,7.246072536568509
143,0.4066469669342041,1.983069,4.313483123248284,0.015659213015693965,0.09644841350678632,7.239597791080656
144,0.41748499870300293,2.034215,4.217126003264986,0.015309408316270222,0.09545954600394445,7.232315129100057
145,0.41860294342041016,2.0653349999999997,4.2333150284741565,0.015368179241534894,0.0956397731096717,7.225291038107014
146,0.41964292526245117,2.0692559999999998,4.262129632164376,0.0154727847318673,0.09615094072522075,7.218818179830657
147,0.42066097259521484,2.0703,4.313925823424802,0.015660820147602936,0.09684151188709728,7.213048994585073
148,0.4264540672302246,2.090325,4.218012121906407,0.015312625187686363,0.09591922575319106,7.206542480209944
149,0.4285099506378174,2.115252,4.220292539489524,0.015320903774544928,0.09603624334314494,7.200226032064947
150,0.4298129081726074,2.118699,4.240300485782361,0.015393538507092618,0.09642837303537348,7.194332975708009
151,0.43102407455444336,2.120616,4.280131546191701,0.01553813697699949,0.09694331111080577,7.188964849286347
152,0.43674802780151367,2.145992,4.187355908193817,0.01520133411106368,0.0960797828551057,7.182920859630767
153,0.43797802925109863,2.158538,4.176047498921875,0.015160281257813001,0.09613731171422449,7.177003117327401
154,0.43914008140563965,2.161418,4.2094328839713215,0.015281480029469852,0.0965240064344626,7.171488238644281
155,0.44028401374816895,2.1674819999999997,4.259131567693107,0.015461900875631174,0.09704539667037167,7.166485546607698
156,0.4461030960083008,2.1953139999999998,4.177109195924554,0.015164135530345903,0.09630960885297851,7.160928182352975
157,0.4503660202026367,2.2115199999999997,4.172722199273306,0.015148209441591603,0.0964699102810061,7.155576903244769
158,0.45148706436157227,2.21264,4.2224916995237045,0.015328887372590144,0.09708558411916325,7.150806077376007
159,0.452531099319458,2.2162029999999997,4.262940007795563,0.015475726633868281,0.09776523829562568,7.146662486411897
160,0.4581630229949951,2.255591,4.183530735764451,0.015187447609556265,0.09716573100077713,7.142079051669261
161,0.4592900276184082,2.256718,4.175004603805651,0.015156495241660543,0.09732596148064268,7.137687128358247
162,0.4606161117553711,2.271784,4.219156806976472,0.015316780731323809,0.09786029314096947,7.133788872408316
163,0.46176910400390625,2.274294,4.2463916597500555,0.015415651260973974,0.09840691087895155,7.130388144982404
164,0.4675469398498535,2.3028239999999998,4.184345462568238,0.015190405307594152,0.09783728323980775,7.126566857726494
165,0.4688279628753662,2.3053809999999997,4.1699414159594745,0.015138114379893765,0.09795449740356021,7.122888327176867
166,0.47002601623535156,2.320796,4.244104341742475,0.0154073476235441,0.09850283852797487,7.11969669476762
167,0.47124195098876953,2.322934,4.268359880063671,0.015495402365044028,0.09903546903579406,7.116972529977009
168,0.47698307037353516,2.343903,4.230019425398028,0.015356215232609919,0.09858501060675795,7.113922645968012
169,0.47825002670288086,2.346774,4.207116727265964,0.01527307169908102,0.0987796358402481,7.111065184830115
170,0.4794199466705322,2.347944,4.289155112557021,0.015570895178165092,0.09925094611931959,7.1086136586110875
171,0.48056602478027344,2.371587,4.296334456725317,0.01559695831007777,0.09961434610185399,7.106475804435661
172,0.49348998069763184,2.425226,4.198310346453299,0.015241101945380212,0.0989581420218073,7.103844923802318
173,0.4953479766845703,2.434437,4.206186779266292,0.015269695714197274,0.09912371859666853,7.101370581456355
174,0.49649810791015625,2.448985,4.242065000023208,0.01539994421300989,0.09944496115482994,7.099172646343953
175,0.4976370334625244,2.450125,4.315777209865553,0.015667541225168728,0.10000880902259524,7.097434660971071
176,0.5033941268920898,2.471593,4.237930633093149,0.015384935244481902,0.09943369628854035,7.09527200270525
177,0.5046141147613525,2.48279,4.258145086084424,0.015458319657111233,0.09962538553203118,7.0932785852504265
178,0.5056819915771484,2.484921,4.302177455253723,0.015618170114086822,0.10008105142355762,7.091653749070987
179,0.506706953048706,2.493099,4.379300742006109,0.015898150339166875,0.10077038211720922,7.090572209002629
180,0.5123260021209717,2.5135389999999997,4.300335310134086,0.01561148258523601,0.10025777318678784,7.089112583131435
181,0.5134799480438232,2.514693,4.330052781767789,0.01571936575187967,0.10056114156063484,7.087898249509392
182,0.5168569087982178,2.5405789999999997,4.3506147104148445,0.015794011603387084,0.10095893274786301,7.086999124457885
183,0.5179529190063477,2.541674,4.406307832494242,0.015996194024699907,0.10155371348299934,7.08656037839962
184,0.5235750675201416,2.564571,4.313827255497756,0.015660462317023324,0.1009979943247484,7.085712872308534
185,0.5246989727020264,2.576737,4.345817254919984,0.01577659542824954,0.10120088775154178,7.085024602988455
186,0.5257298946380615,2.577988,4.390475310992636,0.01593871731279788,0.10170910873134985,7.084720341233515
187,0.5268630981445312,2.590519,4.4698568185656296,0.016226895543957003,0.1024469258704823,7.084967715995106
188,0.5326449871063232,2.6141159999999997,4.376346174802739,0.015887424390812657,0.1020147932010158,7.084894010551148
189,0.5339450836181641,2.6167119999999997,4.424143950897989,0.016060944382931767,0.10234574105970921,7.085062959689839
190,0.5352470874786377,2.6291919999999998,4.443654978721073,0.016131775155211855,0.10272369818347651,7.08550653571229
191,0.5365240573883057,2.646378,4.4942894611365745,0.01631559322599792,0.10322297100561081,7.086309472277504
192,0.5457830429077148,2.6703669999999997,4.413084027315224,0.016020793605851784,0.1025899778128344,7.08664201822952
193,0.5469250679016113,2.693523,4.418645279494928,0.016040982587708842,0.10274990509492107,7.087087270205626
194,0.5479640960693359,2.694562,4.462406437291433,0.016199848467594983,0.10324493909284826,7.087886016477378
195,0.548983097076416,2.698018,4.524185992350985,0.01642412643160932,0.10378292196215651,7.089063719478637
196,0.5546329021453857,2.72302,4.455044617729241,0.01617312289630756,0.10319476969081569,7.089806183941578
197,0.5557839870452881,2.7241709999999997,4.469455810018223,0.016225439764929815,0.10341273581281457,7.090696517025758
198,0.5568320751190186,2.7338419999999997,4.533048383553213,0.016456299519505765,0.10400701653093797,7.092001421591485
199,0.5655810832977295,2.764103,4.573003562749044,0.016601348577130585,0.10458228981950743,7.093701752603062
200,0.5773429870605469,2.8351539999999997,4.49479458783096,0.01631742698453627,0.10401014808248944,7.094978935960125
201,0.5793399810791016,2.837793,4.511802918674899,0.016379172230342656,0.10421887417505651,7.096388489824123
202,0.5804400444030762,2.8399799999999997,4.577578814167236,0.016617958086084423,0.10480801445772386,7.098197692120769
203,0.5814690589904785,2.852057,4.630997360129118,0.016811883126777716,0.10540665840693146,7.100411698875173
204,0.5884819030761719,2.882094,4.54873473752728,0.016513245600271814,0.10486856885785759,7.102229454207884
205,0.5896070003509521,2.885108,4.565805352418585,0.016575216955497733,0.1051203313374458,7.104204847795328
206,0.5906538963317871,2.886557,4.6376353883814145,0.0168359811226286,0.10558673605306397,7.106485838441262
207,0.5916669368743896,2.898921,4.702926056900312,0.017073005461674715,0.106075102599751,7.109085286256228
208,0.6034801006317139,2.950605,4.623451633878226,0.016784489920094237,0.1053423874965178,7.111152342729354
209,0.6046180725097656,2.9517439999999997,4.625990976313104,0.01679370848035549,0.10542963276165543,7.1132578486266524
210,0.6056630611419678,2.9644909999999998,4.692369101228266,0.017034680606113132,0.105904493331121,7.1156654971405064
211,0.6066739559173584,2.9655009999999997,4.746643326756119,0.01723171201542173,0.10642734153803031,7.118405199265948
212,0.6123049259185791,2.998224,4.680989401424381,0.01699336894725367,0.10591159869674242,7.120767118842068
213,0.6135859489440918,3.008998,4.687414714334604,0.017016694723819573,0.10622210652310476,7.123316085427231
214,0.6148290634155273,3.022792,4.763212927310947,0.017291864541178602,0.10688324000922543,7.126289089649774
215,0.61627197265625,3.026877,4.814531486545701,0.017478166012113848,0.10756517924632401,7.129696934409097
216,0.623668909072876,3.056173,4.7267997258029695,0.017159673904817093,0.10707303412144467,7.132741709656062
217,0.6247940063476562,3.066823,4.748291032514496,0.017237693672175772,0.10740799528688535,7.1359826818912095
218,0.6258299350738525,3.069744,4.816164630092894,0.017484094803756237,0.1079652583485913,7.1395667975193
219,0.6268389225006104,3.0716449999999997,4.89586627942964,0.01777343524372216,0.10860020972240271,7.143543522509068
220,0.6334390640258789,3.0925789999999997,4.814644298052579,0.017478575551079543,0.10796248353749156,7.147057428798041
221,0.6345920562744141,3.116527,4.827491586994687,0.017525214990361068,0.10814937090844091,7.150663563192231
222,0.6356890201568604,3.1176239999999997,4.887874967500952,0.017744424429910994,0.10861260588763101,7.154543559194248
223,0.6367199420928955,3.121111,4.952282154053667,0.01797824146944794,0.10916677967339487,7.158756745662161
224,0.6505811214447021,3.1757109999999997,4.863257273146834,0.01765505495544413,0.10850793684406725,7.162498569387966
225,0.6555080413818359,3.2036059999999997,4.8911101108881425,0.017756168952374356,0.10873288543488385,7.166356222073099
226,0.656649112701416,3.205114,4.943890951568039,0.017947778935243953,0.1093196276510881,7.17056687707445
227,0.6577229499816895,3.2076949999999997,5.022974032608888,0.0182348737902769,0.1100766020712311,7.175240222868453
228,0.6633639335632324,3.2372929999999998,4.94389116173712,0.017947779698219563,0.10950629722590499,7.179501619232893
229,0.6645059585571289,3.248436,4.967979223961561,0.018035226452207037,0.1097147639121783,7.183861860573368
230,0.6655631065368652,3.2550429999999997,5.034133987604112,0.01827538771081919,0.11021134060846871,7.188504453221261
231,0.6668269634246826,3.2587349999999997,5.120665969623963,0.018589524268307015,0.11088332128376203,7.193541254304999
232,0.6736369132995605,3.2920369999999997,5.031885091863291,0.018267223557523724,0.11022853641056021,7.198108853879847
233,0.6747910976409912,3.294342,5.05203424772936,0.018340370922374335,0.11043057866330137,7.202765690966545
234,0.6758689880371094,3.3045489999999997,5.118079941794963,0.018580136226327537,0.11094317304819427,7.207711696806962
235,0.6815149784088135,3.321218,5.184702429875221,0.018821995462280375,0.11158786174343037,7.213030679835136
236,0.6941909790039062,3.385221,5.098725152571471,0.018509872646138476,0.11104673885467543,7.217958148577319
237,0.6970429420471191,3.4009199999999997,5.114768573327215,0.018568114984391884,0.11132625441737548,7.223022340840672
238,0.6999540328979492,3.4164779999999997,5.162943324005064,0.018743003505173737,0.11193576824287638,7.228433405979973
239,0.7026090621948242,3.4295299999999997,5.233211405007303,0.01899809731617942,0.11271752741545642,7.234298830665257
240,0.7096810340881348,3.4573959999999997,5.159802807100443,0.018731602504686733,0.11221167844526715,7.23979256306796
241,0.7108221054077148,3.4585369999999998,5.197086804333913,0.018866954385770664,0.11262904938670851,7.2455052482284215
242,0.711859941482544,3.469575,5.29783913474594,0.019232714992377935,0.1133196535183691,7.251607771096817
243,0.7128810882568359,3.474736,5.383782207568913,0.01954471363618966,0.11409783268057855,7.258154636381015
244,0.7272160053253174,3.546843,5.293555334306351,0.0192171635362383,0.1135171196333119,7.2642820467420375
245,0.7283620834350586,3.54799,5.326634986378152,0.019337252407221825,0.11389359776799503,7.2705997999989584
246,0.7294230461120605,3.54905,5.371441160848624,0.01949991200513932,0.11437355136592145,7.277171777204272
247,0.7304379940032959,3.55314,5.443239467635607,0.019760560986025293,0.11495611061359917,7.284060077625124
248,0.7361581325531006,3.595161,5.331476129565873,0.01935482718153992,0.1141630435065625,7.290396752348548
249,0.7382009029388428,3.59908,5.35406237736559,0.019436821907244255,0.11426365859812337,7.296747155625905
250,0.7418830394744873,3.615589,5.40948353455337,0.019638017015972575,0.11465043921242658,7.303287738475803
251,0.7445950508117676,3.6411599999999997,5.500684353473067,0.01996910282525095,0.11525142021792034,7.310149524425045
252,0.7547569274902344,3.6899409999999997,5.403939206719312,0.01961788947447034,0.114562037777675,7.316528743752492
253,0.7558789253234863,3.6910849999999997,5.446706406525973,0.01977314699437294,0.11481819541122475,7.3230139402463115
254,0.756925106048584,3.692131,5.5207738330112415,0.020042033547471045,0.11531695130317864,7.32975457345033
255,0.7579400539398193,3.695223,5.617058753312837,0.02039157614080485,0.11599089097702507,7.336856855859505
256,0.7637131214141846,3.738648,5.508716667674267,0.019998262489376594,0.11535824470235274,7.343514883238222
257,0.7649829387664795,3.739918,5.548543577045187,0.020142845889792527,0.1156961099230596,7.3503268529072665
258,0.7686760425567627,3.75075,5.598907436554738,0.02032568151979695,0.11632611396566801,7.357470982407629
259,0.7715070247650146,3.762351,5.686102240509625,0.020642224315949826,0.117163218052431,7.365073125289989
260,0.7805740833282471,3.7961419999999997,5.571600258024747,0.02022654842636857,0.1166440142710548,7.372299449085958
261,0.78171706199646,3.810113,5.634099792595161,0.020453440127867296,0.11716523065145047,7.379786504159075
262,0.7827589511871338,3.811155,5.712407575665509,0.02073772042312945,0.1179530133758247,7.38769541194393
263,0.7837800979614258,3.832178,5.834652903667216,0.021181506935480647,0.11890461838026423,7.396124503734354
264,0.7912790775299072,3.859947,5.742195423683231,0.020845859076755933,0.11836310446397398,7.404156620831041
265,0.7924370765686035,3.8611039999999996,5.798059759945679,0.021048663055934426,0.11867565991013393,7.412316973655821
266,0.7934930324554443,3.87216,5.8396238305285015,0.021199552862723705,0.11909953866687839,7.420673003967209
267,0.7945101261138916,3.876778,5.9528712709743665,0.02161067439554391,0.11972761349763533,7.4293473453117125
268,0.8016529083251953,3.9165769999999998,5.8183087244873,0.021122172755646824,0.11885904769725965,7.4374319821030666
269,0.8045029640197754,3.922218,5.830797699714941,0.021167511410708044,0.1188349512505338,7.445442017038051
270,0.8073179721832275,3.9375199999999997,5.894203350838751,0.021397692581927936,0.1191718768294205,7.453595175558704
271,0.8100309371948242,3.9510829999999997,5.976844454513897,0.021697704106101147,0.11965732650691732,7.461979519563485
272,0.8177900314331055,3.994817,5.88410092570345,0.021361017805964132,0.11885520204896374,7.46982462710708
273,0.8189449310302734,3.995971,5.923498717447467,0.021504043383122975,0.11903007879616966,7.477715784648431
274,0.8200061321258545,3.99953,6.008434175664956,0.021812384089417807,0.11963748417895173,7.4859075086958935
275,0.8210399150848389,4.001581,6.1045641426490596,0.022161364156612816,0.12040499437380693,7.494492965157039
276,0.8276751041412354,4.033844,5.996122735076462,0.021767689937337735,0.11983771709420096,7.502679575415954
277,0.8288190364837646,4.046114,6.013123594616539,0.021829408060112604,0.12013091536972773,7.51097873772629
278,0.8298840522766113,4.048266,6.072515718547871,0.022045018946610026,0.1207654736915792,7.519591080981928
279,0.832834005355835,4.062238,6.140587385935182,0.022292139129880532,0.12149709284966718,7.52857391542668
280,0.8417959213256836,4.1057179999999995,6.007717422803886,0.02180978206562163,0.1208306456495746,7.537102216677091
281,0.8429510593414307,4.109677,6.033837483268593,0.021904605571153663,0.12111710872460522,7.545738820696415
282,0.844001054763794,4.110726,6.117397458654302,0.022207952870021867,0.1218187713937612,7.554727175931651
283,0.8450310230255127,4.114208,6.208733509253738,0.022539529610090744,0.12260646782668397,7.564116014705599
284,0.8531050682067871,4.156922,6.082807710027923,0.02208238190418675,0.12197265704838613,7.573069176977677
285,0.8542459011077881,4.158062,6.129202694212104,0.022250809348885486,0.12233704778263908,7.582172853638029
286,0.8552920818328857,4.16209,6.236705018902883,0.022641074420966613,0.12306009000501662,7.591634935697049
287,0.8563170433044434,4.174494,6.346673733262929,0.023040293213302858,0.12360306113469814,7.601345926630826
288,0.8678340911865234,4.233802,6.2185634553807105,0.0225752152070751,0.12257914400442867,7.610392548800381
289,0.8700721263885498,4.250819,6.238691094025009,0.022648284458079062,0.12251734891187502,7.619340413125189
290,0.8712849617004395,4.25503,6.300233011208258,0.022871699726675493,0.12279085892389491,7.628383943260118
291,0.8746130466461182,4.261095,6.4129887820697675,0.02328103635422662,0.12328371836603505,7.63764835724093
292,0.8802759647369385,4.300193,6.278121886576637,0.02279142983788029,0.12225629097323261,7.64626273818492
293,0.88142991065979,4.302496,6.316661255289111,0.022931339086836512,0.12232877058973536,7.654860194779878
294,0.8824870586395264,4.304605,6.398578297047436,0.023228722053190425,0.12273876984267534,7.663631797572589
295,0.884484052658081,4.307132,6.516614527715358,0.02365722830365807,0.12339762355189735,7.672716909292271
296,0.8901519775390625,4.349019999999999,6.368727092596668,0.023120353397068825,0.12254487548774327,7.6812588510393685
297,0.8912990093231201,4.351319,6.392413664989523,0.02320634262482592,0.12271786730381186,7.689839009517618
298,0.8924000263214111,4.352774,6.457155719096138,0.02344137533212109,0.1231661928978852,7.698611529116897
299,0.89603590965271,4.359134,6.544296845734735,0.023757723263820835,0.12376779598307942,7.707662372888375
300,0.9071369171142578,4.418139,6.369774084399207,0.023124154285398095,0.12295088705464059,7.71619726023793
301,0.9085350036621094,4.430464,6.370084010604515,0.023125279408721725,0.12310978807407336,7.724764758918904
302,0.9097859859466553,4.4439779999999995,6.43985861232758,0.023378581744733624,0.12366612055265143,7.733586083070104
303,0.9110000133514404,4.448175,6.5243911499472675,0.0236854597306957,0.12438612305156958,7.742752200900927
304,0.9179589748382568,4.4754,6.375960300357283,0.023146612069671432,0.12371210446202853,7.751487376832992
305,0.9190950393676758,4.476535999999999,6.402535499196331,0.023243087861430575,0.12407398401631689,7.760368053090024
306,0.9201450347900391,4.489831,6.478988338442578,0.023520634164778585,0.12445684722236683,7.769403007369911
307,0.9211709499359131,4.491775,6.573521532731588,0.023863817477226747,0.12492957356187598,7.778641410477684
308,0.9312739372253418,4.538806999999999,6.4125801409680765,0.023279552866781437,0.12388129061563322,7.787245485819393
309,0.934161901473999,4.563422,6.429992339516895,0.023342764271197962,0.12390164285111827,7.795806209447263
310,0.9376449584960938,4.57149,6.516842538194307,0.023658056048790635,0.12424609693600316,7.8045002095132325
311,0.940403938293457,4.586958,6.629806445530506,0.024068148272990773,0.12470778635927815,7.813389055234194
312,0.9490890502929688,4.6339239999999995,6.482327728067746,0.02353275713176113,0.12368860331814681,7.821668644283675
313,0.9514689445495605,4.640791999999999,6.495402233680873,0.023580221434418853,0.12360099186952185,7.829846977769323
314,0.9543631076812744,4.657624,6.592711421624429,0.02393348242069225,0.12395579577220311,7.8381615754620855
315,0.9570450782775879,4.672086,6.707674390078539,0.024350831824990777,0.12447174693381646,7.8466994625671065
316,0.9703669548034668,4.720409,6.546703583455914,0.023766460429951317,0.12360207631358636,7.854719231528031
317,0.9723141193389893,4.753356999999999,6.553513964183389,0.023791184116003252,0.1236937640656633,7.8627364935206385
318,0.9734179973602295,4.7555499999999995,6.615770090090707,0.024017192172429914,0.12404587386558603,7.870886865052148
319,0.9744679927825928,4.757607999999999,6.690220369993682,0.024287468596092095,0.12447625403931646,7.879211124792138
320,0.9801309108734131,4.768924,6.508287891204175,0.02362700016294039,0.12356643687276946,7.887000858850736
321,0.9812860488891602,4.771254,6.517002564489521,0.023658636991331326,0.12364736105741816,7.894781302605265
322,0.9853329658508301,4.807983999999999,6.595267281022593,0.023942760942390486,0.12412252232062337,7.902759953578664
323,0.9882559776306152,4.813892,6.7035054979249935,0.0243356975197422,0.12477180919847809,7.9110284746225625
324,0.9982590675354004,4.863307,6.511156589269904,0.023637414381057265,0.12399087664368089,7.918838500161747
325,0.9994480609893799,4.866607,6.508222114553121,0.023626761374341738,0.12428524823755004,7.926754863069966
326,1.0005240440368652,4.86876,6.579284187098553,0.02388473760828783,0.12490298540720204,7.934946882027965
327,1.0015599727630615,4.88082,6.682102470321116,0.024257998231521152,0.12553595072875212,7.943421404121649
328,1.0098860263824463,4.919756,6.496244896227166,0.023583280547422366,0.1246039546233086,7.951363420909958
329,1.0128450393676758,4.93572,6.514208153372287,0.023648492456697045,0.12463749977801988,7.959277107578844
330,1.015821933746338,4.960649,6.5719397474292816,0.023858075131125887,0.12488665422411548,7.967273243095031
331,1.0181090831756592,4.970638,6.685449541570765,0.024270149085060946,0.12527577332070466,7.97542132683424
332,1.0247290134429932,5.0047,6.521283560385495,0.02367417826615238,0.12428668223816529,7.983014691808353
333,1.025886058807373,5.007051,6.558675907342471,0.02380992348861545,0.12430591905429339,7.990571374070368
334,1.0269520282745361,5.009164,6.683037645456338,0.024261393192445073,0.12451722190197737,7.998188179190286
335,1.02799391746521,5.02015,6.812585371309228,0.024731689557787397,0.12486442491022894,8.005934661850736
336,1.0346989631652832,5.052549,6.612648293311674,0.024005859131507344,0.12383249350622232,8.013115046857136
337,1.0358529090881348,5.05485,6.596535663108138,0.023947365542592997,0.12381914138584356,8.020247241329784
338,1.0369179248809814,5.056986,6.665479060369671,0.024197650361820703,0.12402915960649702,8.027441056620422
339,1.0379600524902344,5.069052,6.7872316406562,0.024639648054970688,0.12445942721144344,8.034806172403236
340,1.0448601245880127,5.098932,6.567664319737684,0.023842554070525213,0.1235623363931538,8.041682100758747
341,1.0460081100463867,5.102173,6.567975827759977,0.023843684936309964,0.12362121565203353,8.048544431236568
342,1.0470709800720215,5.103351,6.606274752405589,0.02398272130255081,0.12385571781750633,8.055480031368813
343,1.0481290817260742,5.116402,6.743926216903621,0.02448243662376753,0.12429433125212963,8.062588520820618
344,1.0555999279022217,5.148022,6.534931360737996,0.023723723797410782,0.12358455219132998,8.069307005804928
345,1.0567591190338135,5.151907,6.573511937996158,0.023863782645513806,0.12385402354935801,8.076117567626882
346,1.0578370094299316,5.162985,6.632997830554087,0.024079733939717973,0.12424871986538073,8.083081362840764
347,1.0692620277404785,5.206593,6.7256041039783305,0.024415921962414534,0.12468920629748484,8.09022142450458
348,1.0815999507904053,5.268554,6.5977312775844,0.023951705974961334,0.12420428587432483,8.097086152122971
349,1.0829169750213623,5.281179,6.5740718012251165,0.02386581511377934,0.12420027803373675,8.103910767261505
350,1.0841610431671143,5.285842,6.7161634005805535,0.02438164943107507,0.12471697778766692,8.110947993376625
351,1.0853629112243652,5.288245,6.803391990767992,0.024698314881193985,0.12514826763656253,8.118155852642452
352,1.1013000011444092,5.364146,6.650605157846121,0.024143653718890625,0.12438676775957845,8.124955185007321
353,1.1042499542236328,5.380046,6.6710299857179365,0.024217801854240877,0.12432265811504105,8.131685477322215
354,1.108302116394043,5.396757,6.738743881358158,0.024463623220792142,0.12446251461083223,8.138445148628712
355,1.111057996749878,5.41198,6.86454691787234,0.024920325261928954,0.12469050700967102,8.145275028490078
356,1.1247389316558838,5.472345,6.700186380495419,0.02432364814679492,0.12382254090190561,8.151654899397109
357,1.127568006515503,5.4879109999999995,6.712337560817602,0.02436776050695037,0.12379232644531217,8.157985169741599
358,1.1292920112609863,5.510454999999999,6.769374639599683,0.024574821886564378,0.12392724282158797,8.164344538568875
359,1.1321110725402832,5.515696,6.8762826335289,0.024962929363094258,0.1242517630646124,8.17082294557238
360,1.1377949714660645,5.5469599999999994,6.683568969617129,0.0242633220554953,0.12341681578969141,8.176876871682346
361,1.1389610767364502,5.558229,6.700400806219701,0.02432442657527062,0.12342508910533939,8.18290260928195
362,1.1400249004364014,5.560321999999999,6.766767731254135,0.024565358042165565,0.12351773265162977,8.188938641897007
363,1.1410560607910156,5.5619369999999995,6.863841224574294,0.024917763387600926,0.12380323276843998,8.195073563601559
364,1.1478121280670166,5.594862,6.690231415245961,0.024287508693608025,0.12299745971163623,8.200803690202296
365,1.148970127105713,5.607171,6.689238599908805,0.024283904481789974,0.12293030085864547,8.20646981577096
366,1.1500380039215088,5.609316,6.727421944110282,0.0244225212570081,0.12303490125489207,8.212151291512884
367,1.1510670185089111,5.611352,6.822906350159394,0.02476915774804741,0.12336758403769792,8.21795225717794
368,1.1578080654144287,5.643479,6.675315401256483,0.024233359173664985,0.12250594736423631,8.223327130192228
369,1.1590359210968018,5.655596,6.728639543052827,0.024426941499458163,0.12240084127562055,8.228622388378968
370,1.1623249053955078,5.660257,6.78035734084399,0.02461469232383244,0.12233879363770242,8.233859084432337
371,1.1634020805358887,5.662141999999999,6.9380398780272285,0.025187126333206283,0.12254934058812823,8.23916126807687
372,1.1691100597381592,5.704123999999999,6.792529314081314,0.02465888016838834,0.12185354422605923,8.24412534770085
373,1.1702520847320557,5.705266,6.863237859701053,0.024915572995565925,0.121963332383176,8.249113302455225
374,1.1713011264801025,5.706315,6.877831858987444,0.024968553507381256,0.12205759292021585,8.254116456122873
375,1.1851089000701904,5.759212,6.956211890057869,0.02525309608414326,0.1222103422351366,8.259160411546661
376,1.1973450183868408,5.821511999999999,6.990497047794488,0.02537756129542015,0.12185300670194266,8.264020323783607
377,1.1984999179840088,5.833842,6.867626669439433,0.024931505666360033,0.1216820770928544,8.268778401144948
378,1.199566125869751,5.835978,7.043428544474374,0.02556971820390149,0.12203471953742506,8.273665538243213
379,1.2005999088287354,5.838031,7.023977602231305,0.02549910555995754,0.12214212745968152,8.278573640730825
380,1.2062740325927734,5.867973,7.157552378741318,0.025984021304178387,0.12190091929538639,8.283351490413086
381,1.2075560092926025,5.875704,6.950157318070498,0.025231116206220917,0.12168719783386528,8.28801103076162
382,1.2109630107879639,5.891439999999999,6.956657615960917,0.025254714200329882,0.12170673063787352,8.292654314427892
383,1.2136449813842773,5.89719,7.0395212455387295,0.025555533559009875,0.12183745338348159,8.297330419509539
384,1.2230911254882812,5.943873,6.958793972536083,0.025262469803338433,0.12123404998226317,8.301723417056365
385,1.2242200374603271,5.946257999999999,6.9616493563888096,0.02527283568694429,0.12113790901737426,8.306053318949479
386,1.2252860069274902,5.957325,7.007485217918207,0.02543923335187967,0.12109041245040673,8.310339798618122
387,1.2263200283050537,5.960723,7.156314529694171,0.02597952754788986,0.1211946337250964,8.314647635517526
388,1.2329399585723877,5.993538,7.129295655240329,0.025881441083093773,0.12047502774674021,8.3186280109517
389,1.234079122543335,5.99582,7.172040010879798,0.026036615671947382,0.12031376877411919,8.322519267519217
390,1.2351329326629639,6.007915,7.237114195547456,0.026272854110911317,0.12030961922892332,8.3263886283898
391,1.2361581325531006,6.009975,7.353384347158062,0.02669494897471745,0.12043640721346263,8.33029193860175
392,1.246462106704712,6.059463999999999,7.266886903021268,0.026380937799908178,0.11975745578078709,8.333894903782488
393,1.2493131160736084,6.085704,7.286301394656169,0.026451418117418586,0.11961870148904419,8.337423719130795
394,1.25130295753479,6.09586,7.246140315015694,0.026305621580591784,0.11954575479613876,8.340905871688019
395,1.2524940967559814,6.097049999999999,7.3712484646000345,0.026759800977697014,0.11967589440034862,8.344424931303948
396,1.2679049968719482,6.166579,7.256069261760619,0.026341666578951064,0.11901676093234512,8.347657350977457
397,1.2701239585876465,6.183621,7.332238409460154,0.02661818299850591,0.11891953999411072,8.350834628039932
398,1.2713189125061035,6.194814999999999,7.207882000176207,0.02616673263989695,0.11865908092847367,8.353889317697895
399,1.2724900245666504,6.198586,7.393130627139506,0.026839239666723712,0.11864210371532721,8.356920804273942
400,1.2838289737701416,6.247948,7.277913175192716,0.026420966412462873,0.11786165049764485,8.35962292771963
401,1.2866029739379883,6.257041,7.5026058957641,0.027236667105839756,0.1177094838429472,8.362249165540737


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/ConstantMotion0.1/background_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.009245157241821289,0.027121,83.21900540782492,0.3021094775152339,0.13480307672366199,12.343399139213393
2,0.01069498062133789,0.051414999999999995,74.39330850631309,0.27006960072799163,0.1309880148141891,11.999105902654001
3,0.011957168579101562,0.055429,65.60803543824835,0.2381764743512117,0.12909784572658234,11.772950945205556
4,0.018145084381103516,0.07403799999999999,57.54423366230494,0.20890250106376343,0.1272479364753493,11.57933867787995
5,0.019559144973754883,0.077361,51.10383962255352,0.1855219755599273,0.12637380407294851,11.433123395161752
6,0.020873069763183594,0.10241299999999999,46.10753943384399,0.16738393567200557,0.12602819691505832,11.325820144810336
7,0.022097110748291016,0.103729,42.04796527931976,0.15264648692760682,0.1258552242677978,11.24495430354437
8,0.028208017349243164,0.12264599999999999,37.50327433019354,0.13614792146914925,0.12444284890035233,11.154332189357534
9,0.03811907768249512,0.15847799999999998,32.78606949184727,0.11902307982917545,0.12345380303890661,11.065353544596384
10,0.04179716110229492,0.195872,30.978446721822138,0.11246087726594241,0.12351519297024455,10.995229940807775
11,0.04306602478027344,0.199787,28.086701233669924,0.10196299022377699,0.12320476289648928,10.933173011881536
12,0.04937100410461426,0.217688,26.19336457929795,0.09508962103834119,0.12169935834034006,10.860623305044967
13,0.05142998695373535,0.24528,23.85596651703452,0.086604178273495,0.12087428908639081,10.788789590478519
14,0.052742958068847656,0.24876399999999999,22.801590897093067,0.0827764845143076,0.1210245674903965,10.72900633819475
15,0.05388998985290527,0.25162799999999996,20.99722587343021,0.0762261085289886,0.12081345466464329,10.674882231720632
16,0.06213498115539551,0.290808,19.9542860881755,0.0724399302148036,0.1194827656017221,10.613940136491438
17,0.06332802772521973,0.29317899999999997,18.575863430506708,0.06743585035512863,0.1188265483529339,10.55393918300236
18,0.06441617012023926,0.295362,18.323261631825464,0.06651883149573448,0.11918831637599564,10.503877605845616
19,0.06548905372619629,0.297524,17.278455092242144,0.06272587631402864,0.11911759834223735,10.458511469931581
20,0.07763504981994629,0.372592,16.270306056859127,0.059065998659345545,0.11716563527067136,10.402015318364358
21,0.0791161060333252,0.379218,15.733410586357223,0.057116910115463784,0.11674259819910583,10.347684612394655
22,0.08049702644348145,0.385754,15.329890315343066,0.05565201279248484,0.1167637077024413,10.298435049609353
23,0.08199095726013184,0.392882,15.018007040876796,0.0545197847319235,0.1170600612471639,10.255489768262338
24,0.09096908569335938,0.43432099999999996,14.303360729239568,0.0519254083300564,0.11481608240663935,10.201355610833204
25,0.0923919677734375,0.44168799999999997,13.916476081440083,0.05052090321451728,0.11456475503240926,10.149954987823032
26,0.09433317184448242,0.44978399999999996,13.602881730506994,0.0493824634428829,0.11469123474787901,10.103242831431372
27,0.09598898887634277,0.456501,13.321302934389735,0.0483602495560734,0.11515237220731346,10.062638727105847
28,0.1036980152130127,0.48833099999999996,12.58848628030535,0.04569990946434865,0.11245010486453536,10.010006145498616
29,0.1050419807434082,0.491013,12.168179708618272,0.04417407293041835,0.1119203563899187,9.958218820944767
30,0.1063079833984375,0.49699,11.823808478097517,0.04292390402952782,0.11187208336570076,9.909631171010373
31,0.10752296447753906,0.5072209999999999,11.606877865929025,0.04213638207371843,0.11227863295186949,9.86617127417937
32,0.11349916458129883,0.5312859999999999,10.949523590909406,0.03974999262343176,0.10942053311093104,9.811970649659452
33,0.11482810974121094,0.536377,10.665103110236107,0.0387174625854945,0.10888202145671867,9.75862638285604
34,0.11612701416015625,0.540948,10.42202325086847,0.03783501116771863,0.10883770208488487,9.708225911713562
35,0.11735296249389648,0.553484,10.320696276606592,0.037467164434842666,0.10933588927852206,9.662819901388797
36,0.1246039867401123,0.5940369999999999,9.907803353493856,0.03596824162676501,0.10647400997819845,9.608291277034844
37,0.12608909606933594,0.6024229999999999,9.718667430104665,0.03528162257004294,0.10594353760352393,9.554658237151855
38,0.1276710033416748,0.610092,9.474861106810252,0.034396533874444815,0.10593681421291076,9.503843321353568
39,0.12974810600280762,0.619149,9.426707691540798,0.034221722807473556,0.10646022869451462,9.457584926994794
40,0.13803815841674805,0.655208,9.073717901724493,0.03294026600025739,0.1036641930735535,9.403660594836712
41,0.13953304290771484,0.664482,8.994460134827671,0.03265253698416449,0.10337837259474737,9.351383227420897
42,0.14096403121948242,0.6701929999999999,8.698002216542367,0.03157630750557947,0.10349090290876749,9.301973451077199
43,0.1424100399017334,0.676917,8.691565392401959,0.031552939939860726,0.10416453826843869,9.257075365413963
44,0.14940905570983887,0.708028,8.32399802413995,0.030218562233312894,0.10172603802599402,9.206472252207142
45,0.15073108673095703,0.7106699999999999,8.251933544500675,0.029956946966649523,0.10155830716227603,9.157605849509341
46,0.15200304985046387,0.72573,7.97633147344149,0.02895643035050191,0.1016171338567445,9.111034456561253
47,0.15333008766174316,0.7290409999999999,8.023247152616419,0.0291267480712359,0.10219071914707793,9.06813047003517
48,0.16796016693115234,0.788254,7.5751008978242265,0.02749984529557562,0.09986776811405981,9.02037257384102
49,0.1698760986328125,0.80019,7.592244864184585,0.027562082938218484,0.09977209762507261,8.974305776445151
50,0.17116808891296387,0.8040069999999999,7.301832244848703,0.02650779967369939,0.09978034055810336,8.930111195526923
51,0.17238903045654297,0.817255,7.4353546162072455,0.026992525171799748,0.1004952639476243,8.889562231328947
52,0.17833209037780762,0.844843,6.942545812697627,0.025203484201968603,0.09848760606501633,8.845355141301308
53,0.17962408065795898,0.854784,7.030279014366052,0.025521981540249625,0.0985402542271086,8.802944987224143
54,0.1808481216430664,0.859146,6.763747374788071,0.02455439325942873,0.09853299523177325,8.762080806515009
55,0.18204712867736816,0.862564,6.984590060080041,0.02535611719183642,0.09922221288725185,8.724375028765802
56,0.18798303604125977,0.8900589999999999,6.529123275773273,0.023702638739911505,0.09743752366043686,8.683747967906896
57,0.1893000602722168,0.907388,6.628586386817476,0.024063719100850044,0.09763630515781875,8.645000040865611
58,0.19054007530212402,0.9109769999999999,6.421945918554929,0.023313553395379702,0.09780471488738889,8.60796953338112
59,0.191864013671875,0.914391,6.670630224329248,0.024216350602766824,0.09869149365945393,8.574201968292869
60,0.19778203964233398,0.9322199999999999,6.222687706704965,0.022590187452977414,0.0972130718935889,8.538283267050252
61,0.19905805587768555,0.955614,6.3713774976940805,0.023129975147476188,0.09748097505372719,8.504122795933865
62,0.2001481056213379,0.9580949999999999,6.176470112595322,0.02242240398644775,0.0976792647860155,8.471487881714971
63,0.2011871337890625,0.959135,6.473929823939706,0.023502270268623175,0.09857137374016528,8.441777257743544
64,0.20687413215637207,0.97107,6.03971321721104,0.02192593621434835,0.09734477626888222,8.410443906001882
65,0.2080380916595459,0.972232,6.227027827438139,0.022605943368355474,0.09772460540872745,8.380847624690873
66,0.20911216735839844,0.993309,6.086100722652606,0.022094336509010715,0.09786450437038993,8.352428529401708
67,0.21192002296447754,1.012214,6.392437402936693,0.023206428800559235,0.09862168712197067,8.326370347546554
68,0.22796010971069336,1.073793,5.94083235138724,0.021566969574890373,0.09733772905809127,8.298572097442289
69,0.23050808906555176,1.1097439999999998,6.159112514089447,0.02235939079625363,0.09768229782315047,8.27224458054853
70,0.23190903663635254,1.112406,5.989260201855069,0.021742776922386575,0.09780834339512823,8.246911317467461
71,0.2331831455230713,1.117036,5.979147216875976,0.021706063811082484,0.09815509807625679,8.222944600700682
72,0.23903799057006836,1.144954,5.6773052816677545,0.020610288766775495,0.09666987025774229,8.19691237698544
73,0.24034714698791504,1.159776,5.607203834938807,0.020355799887215382,0.09658134288864265,8.17143477297395
74,0.24159908294677734,1.163937,5.604607041485977,0.02034637276285353,0.09690842996931796,8.147225903020548
75,0.24279499053955078,1.167575,5.63491000421855,0.020456381434471708,0.09744215775416389,8.124600286935426
76,0.2487189769744873,1.202872,5.435745933153408,0.019733357250820035,0.0956924800410734,8.099546414940432
77,0.25008106231689453,1.210412,5.408694853855318,0.019635153872962784,0.09552766726428757,8.07486060700956
78,0.2513301372528076,1.2141849999999998,5.41650076956795,0.019663491643955294,0.09590943094195496,8.051441227836182
79,0.25250911712646484,1.215982,5.429288125406348,0.01970991350843454,0.09648113440825502,8.029560312932423
80,0.26227712631225586,1.260912,5.333908015584009,0.01936365564338845,0.09461592758640257,8.005196717883978
81,0.26343703269958496,1.2632649999999999,5.291525200772971,0.019209793554128444,0.09437506415872027,7.98105000068742
82,0.26453614234924316,1.2654619999999999,5.27818074405255,0.019161349249515885,0.09487511744022595,7.9582730179401135
83,0.26561903953552246,1.267577,5.263870339121937,0.019109398268662026,0.09556317397536739,7.937116092175522
84,0.27710914611816406,1.320457,5.211912808691135,0.018920777144262536,0.09398601987212973,7.914045019328883
85,0.27861714363098145,1.329829,5.1724776508742885,0.018777615917264043,0.09396053125899169,7.89148136194535
86,0.2798449993133545,1.3424509999999998,5.125953149123951,0.018608718285688535,0.09425574064166047,7.869887597080406
87,0.2810499668121338,1.358422,5.098920340658347,0.018510581236329555,0.09489926194163989,7.849744144069285
88,0.28687000274658203,1.380098,5.052618884680183,0.01834249332654011,0.09340671673194487,7.827892502463583
89,0.2882239818572998,1.39276,5.009467213206218,0.018185840061351207,0.09340655073635032,7.806537024039886
90,0.2894930839538574,1.396979,4.966002311928781,0.018028049679805227,0.09377105399298914,7.786176599911381
91,0.290755033493042,1.4083139999999998,4.950892895045959,0.017973198050448936,0.09438970830190636,7.767138203590312
92,0.2966270446777344,1.423676,4.858959814380539,0.017639453915559475,0.09292863455720192,7.746495288601006
93,0.29795408248901367,1.444672,4.816580768567118,0.017485605508869878,0.09296058837793471,7.726343090747096
94,0.29920315742492676,1.448013,4.797947656489308,0.017417961829079148,0.09331761316318579,7.707100773197242
95,0.30044102668762207,1.451001,4.825910962863992,0.017519476859654843,0.09398007513252364,7.689152085651612
96,0.30628395080566406,1.470229,4.712485913722956,0.017107710555008333,0.09261057093879152,7.669768575094184
97,0.30757904052734375,1.4828109999999999,4.704038754231036,0.01707704488040569,0.09271634491664855,7.6509232449454805
98,0.30870795249938965,1.496738,4.686058840595505,0.01701177250316951,0.09311164442236747,7.632970731473162
99,0.30979204177856445,1.498821,4.752285531827489,0.017252194880096598,0.09385920946056776,7.616335533466424
100,0.3156571388244629,1.510524,4.625453710573844,0.01679175804762706,0.09274252782435921,7.598612305307322
101,0.31943607330322266,1.545971,4.677020960362759,0.016978962338453175,0.0930819514892434,7.581658559166329
102,0.3221590518951416,1.551285,4.653994829825305,0.016895370708971704,0.09349538578339354,7.565548082177808
103,0.3248159885406494,1.556886,4.74510246135349,0.017226118220597723,0.09426862862354658,7.550705684522756
104,0.3316819667816162,1.6015869999999999,4.593162114068846,0.016674530050242938,0.09319801620969521,7.5348373092857726
105,0.3328590393066406,1.6039459999999999,4.674128172005329,0.01696846066548866,0.09357798722373838,7.51972979770436
106,0.33394694328308105,1.606133,4.650360342270682,0.016882176449670213,0.09410495824265859,7.505540873008446
107,0.3349940776824951,1.608214,4.80507864935764,0.017443849431545182,0.09509680760752953,7.492809480267931
108,0.34082508087158203,1.6506809999999998,4.599167559545421,0.01669633158447521,0.09421594348549557,7.4792662577305125
109,0.34210705757141113,1.6532749999999998,4.7318750086977275,0.01717809867516929,0.09481371566004637,7.466677779524964
110,0.3433260917663574,1.655727,4.673275304778064,0.016965364506490412,0.09546980517138381,7.455090550236837
111,0.344555139541626,1.664267,4.890551434766048,0.017754140793656056,0.09673275778196845,7.4451990199339155
112,0.350816011428833,1.692489,4.667076793797537,0.01694286208766766,0.09603847742217127,7.4346718671777
113,0.35198497772216797,1.702365,4.8631311893221065,0.017654597234059155,0.09673741124897602,7.425139302732371
114,0.3532099723815918,1.713234,4.776071115117095,0.017338543546543676,0.09707571485399331,7.416163280589309
115,0.3559541702270508,1.731546,5.032869593756351,0.018270797589093404,0.09804647859007777,7.40846310655709
116,0.370074987411499,1.790355,4.740984860957546,0.017211170119522265,0.09699265121693958,7.399692765087716
117,0.37183499336242676,1.794142,4.992789703991972,0.01812529579540763,0.09749881221199673,7.391642953253275
118,0.37297511100769043,1.79647,4.88548002009393,0.017735730066090298,0.09791477014142334,7.384193870334243
119,0.3740520477294922,1.7979269999999998,5.226056953968681,0.01897212455365247,0.09900652053675665,7.378092052428336
120,0.37976694107055664,1.840388,4.907504452929501,0.017815685238156055,0.09792978375551371,7.37088551193642
121,0.38098812103271484,1.846701,5.210902231582503,0.018917108451987477,0.09856003391435862,7.364487517664501
122,0.38225317001342773,1.8492389999999999,5.054846309945318,0.01835057953569097,0.09900240256978488,7.358676794208215
123,0.38349294662475586,1.851718,5.468258183049118,0.019851386284941538,0.10021680445793366,7.354293555072846
124,0.3893740177154541,1.892942,5.055410275681066,0.018352626897263344,0.09925153182749068,7.348925623909795
125,0.39063215255737305,1.895484,5.416646528620427,0.019664020792206596,0.10003393959122957,7.344492616544616
126,0.391834020614624,1.9017879999999998,5.208083545959623,0.018906875793754722,0.1004282690572975,7.340556228022054
127,0.39303112030029297,1.904331,5.6629991997797955,0.020558353479838563,0.1017300377512458,7.338091793299939
128,0.3988490104675293,1.94027,5.191142084933633,0.018845373305064497,0.10064865533281175,7.334508400818338
129,0.4001631736755371,1.942893,5.60781802904272,0.020358029592544312,0.10149962007073644,7.331888901183798
130,0.4014289379119873,1.9557339999999999,5.355743110673376,0.019442923463721277,0.10189703175666856,7.32973475419461
131,0.4026820659637451,1.958079,5.340781083663492,0.019388606902974448,0.1024144975331431,7.328162038256466
132,0.4085731506347656,1.9695179999999999,5.080307263934744,0.018443010290770164,0.10105422092475662,7.325188455787426
133,0.4099280834197998,1.995636,5.058389926219201,0.01836344390550374,0.10110427926477632,7.322310676267051
134,0.4111809730529785,2.004539,5.105472037289564,0.018534365822992123,0.101698225959483,7.320086266637515
135,0.41406702995300293,2.0110159999999997,5.172032474022139,0.018775999794293747,0.10248214196145615,7.318701368586227
136,0.4244811534881592,2.061585,4.9498012609212,0.017969235097353636,0.10068653745833987,7.315517966234332
137,0.42916011810302734,2.0673939999999997,4.947956881057399,0.017962539455723917,0.1007380592391708,7.312437771380715
138,0.43032312393188477,2.0685569999999998,4.988723812634817,0.018110535413358792,0.10127324026058564,7.3099374146710945
139,0.43137502670288086,2.0996129999999997,5.046510370312747,0.018320317621905134,0.10209908057836424,7.3082968442887895
140,0.4370861053466797,2.111836,4.888931039210854,0.017748258280975822,0.10011962905559656,7.304740014406532
141,0.4382650852203369,2.1130139999999997,4.8965484294108315,0.017775911648882196,0.10017744931564718,7.301292367955955
142,0.43949103355407715,2.125593,4.9226590101664325,0.017870700740280687,0.10077406253973223,7.298466818972621
143,0.44069695472717285,2.129345,4.969976624754256,0.018042477604836325,0.10156241418220477,7.296436877828276
144,0.44663405418395996,2.17415,4.8836528879147885,0.017729097038631167,0.09945842544033777,7.2924369126805635
145,0.4479379653930664,2.1820809999999997,4.905522821003558,0.017808491331153198,0.09949806301331672,7.288525550994791
146,0.44916510581970215,2.188069,4.935992282929294,0.017919104443836334,0.10027040928148814,7.2853844249808635
147,0.4503591060638428,2.190905,4.9671724284946075,0.018032297547255716,0.10123897672942339,7.283187669092911
148,0.4560890197753906,2.211518,4.90559210451401,0.017808742850683387,0.09915487948215605,7.279104418440599
149,0.4572451114654541,2.212674,4.888999026935645,0.01774850509642277,0.09903366020067578,7.274966786529179
150,0.4583139419555664,2.213742,4.90718980416662,0.017814542970558782,0.09965005721912996,7.271436158823203
151,0.45939111709594727,2.2351799999999997,4.914645954264575,0.01784161098944857,0.10045658332533368,7.26867717872327
152,0.4677600860595703,2.261649,4.852190518499977,0.017614879379591396,0.09850302170390703,7.2642158403575054
153,0.47074103355407715,2.2866839999999997,4.7900931706689995,0.017389447734303617,0.09830748020660564,7.259640033353668
154,0.47360706329345703,2.303346,4.835159732365412,0.017553052614472386,0.09892921105091866,7.255661794009756
155,0.47488999366760254,2.305684,4.82667386021069,0.01752224640151225,0.09965547708656056,7.252365577216344
156,0.4833650588989258,2.3426389999999997,4.795875748435283,0.017410440193166853,0.09799310978569971,7.2476817885586575
157,0.48453211784362793,2.352832,4.731848412736682,0.017178002124004613,0.09797271176521469,7.24304203505617
158,0.4856109619140625,2.35391,4.824758126029007,0.017515291722712014,0.09890887571898602,7.239253785584054
159,0.48667311668395996,2.3566659999999997,4.781427989949184,0.017357990578489153,0.09981849329154625,7.236286944883087
160,0.49249815940856934,2.39148,4.772398056980936,0.0173252092646815,0.09840173607580195,7.23216960703554
161,0.49381494522094727,2.405968,4.674277893404682,0.016969004198225078,0.09834976964414244,7.22806343172581
162,0.4951310157775879,2.409564,4.641372542421893,0.01684954809148421,0.0988680356929444,7.224438704682044
163,0.49637293815612793,2.413602,4.676480713649928,0.01697700108391351,0.09962832012487813,7.22149006443694
164,0.502169132232666,2.439857,4.572418444866507,0.016599224427041172,0.09800487479665446,7.21724925484466
165,0.5034749507904053,2.442889,4.572624285817785,0.016599971690264722,0.09802341788199632,7.2130767557126765
166,0.5047039985656738,2.452569,4.585916294454685,0.016648225592900818,0.09858912712698267,7.209411434854113
167,0.5059700012207031,2.461559,4.647545898922369,0.01687195919214246,0.09941641805810694,7.206457671888472
168,0.5156519412994385,2.498471,4.541686472637726,0.016487658324712138,0.09784655040844331,7.2022883879540105
169,0.5184581279754639,2.504251,4.575952409901772,0.016612053760017804,0.09799684665273203,7.198288645387658
170,0.5213661193847656,2.538366,4.571187128176396,0.016594754385130885,0.09839905440318314,7.194650957138222
171,0.5235280990600586,2.547163,4.640479359290293,0.016846305573889934,0.09905974961263829,7.191572101899398
172,0.5293409824371338,2.581495,4.523919876788579,0.016423160353811066,0.09742764287415273,7.187259088876433
173,0.530656099319458,2.5836189999999997,4.511877763257418,0.01637944393820084,0.09739273979565029,7.18296662925104
174,0.5319299697875977,2.586249,4.532636901792662,0.01645480571963303,0.0978121195297498,7.179042095067391
175,0.5330460071563721,2.596197,4.585714412897735,0.01664749270344376,0.09856565487633463,7.1757351805341205
176,0.5387539863586426,2.627583,4.521874713740708,0.01641573581014105,0.09714511093661335,7.171391084798012
177,0.5399551391601562,2.630058,4.531038020980504,0.016449001311800913,0.09717912398525132,7.16711987313208
178,0.5410280227661133,2.632268,4.567192612453805,0.016580253117638392,0.0977797311236517,7.16334247321076
179,0.5420770645141602,2.6341099999999997,4.620377688430253,0.01677333059358407,0.09865105562077979,7.160256535895478
180,0.5499050617218018,2.681371,4.573667637664087,0.016603759364481763,0.09738896967912115,7.156270014413786
181,0.5511810779571533,2.6844829999999997,4.585305535734186,0.01664600835902457,0.0975323058532359,7.152432893575303
182,0.5524320602416992,2.688485,4.596525146120919,0.016686738846192126,0.0980239645949173,7.148999308208378
183,0.5536611080169678,2.699678,4.61362278297067,0.01674880829907864,0.09870352362047563,7.146102751607016
184,0.5594911575317383,2.733317,4.52427891806903,0.01642446377930999,0.09734963904882554,7.14225954468755
185,0.5606639385223389,2.736554,4.531787368101467,0.016451721662351634,0.09739733777757974,7.138491451645778
186,0.5617461204528809,2.737635,4.560577857677651,0.016556239611354315,0.0979876423186472,7.1351851020938994
187,0.5628061294555664,2.741246,4.604979253252053,0.01671742974276952,0.098860906834046,7.132539704302812
188,0.5684821605682373,2.75661,4.522381675636707,0.01641757623100128,0.09769785632534463,7.129097047295746
189,0.5696570873260498,2.767784,4.549593710005798,0.016516363923128635,0.09790120894915078,7.125832656236773
190,0.5740420818328857,2.793214,4.556790449579156,0.016542490205480428,0.09834360083497512,7.122912386793925
191,0.5752279758453369,2.794399,4.614737456341572,0.016752854891416934,0.09905721593988796,7.120522171481467
192,0.5853450298309326,2.840242,4.507052598560363,0.016361927170505667,0.09771757527470307,7.11722314093926
193,0.5881960391998291,2.846181,4.505479005102806,0.016356214563211766,0.09779058919128511,7.114009048610016
194,0.5909261703491211,2.881408,4.511492318943519,0.01637804466192119,0.09829839463344588,7.111177682041508
195,0.5935120582580566,2.8853359999999997,4.565333939575059,0.016573505588158583,0.09901763966326636,7.10886899282697
196,0.6012389659881592,2.9265849999999998,4.485527794317978,0.016283785797253047,0.09777914095672689,7.105737896043942
197,0.6024260520935059,2.9289519999999998,4.504059358039717,0.01635106082662979,0.0979541706758637,7.102756826990147
198,0.6035139560699463,2.931139,4.524810543752124,0.0164263937369749,0.0985714007001929,7.100222631682163
199,0.6045751571655273,2.933262,4.582537143476407,0.016635958280506374,0.09937338139085548,7.098254851631281
200,0.6134591102600098,2.981779,4.48254036649031,0.016272940555163113,0.09820322136001902,7.095520754636892
201,0.6161150932312012,2.997709,4.522692197261026,0.016418703515871134,0.09844207154663494,7.092970986448357
202,0.617340087890625,3.008584,4.541753363566736,0.016487901158467655,0.0990470696134054,7.090847796683908
203,0.618520975112915,3.009765,4.615442356325128,0.016755413885779925,0.0998546088132732,7.089284371944877
204,0.6243219375610352,3.034017,4.489318703557111,0.016297547913297687,0.09873735547083859,7.086999402164684
205,0.6266369819641113,3.0552449999999998,4.553789911834906,0.016531597370535604,0.0990565713848215,7.084946117805051
206,0.6277749538421631,3.057508,4.557617548036172,0.01654549281626,0.09949115951263861,7.0831979320131735
207,0.6288371086120605,3.059641,4.671197659534024,0.016957822042890144,0.1002079934590182,7.08193756669602
208,0.6345250606536865,3.070214,4.531966420099156,0.016452371673790787,0.0989321084212774,7.079858162406851
209,0.635688066482544,3.092946,4.6089771048861214,0.016731943120602298,0.09912393792423232,7.077920790985459
210,0.6391551494598389,3.1099479999999997,4.594147624805734,0.016678107744212575,0.09956109679065515,7.076280686800419
211,0.640282154083252,3.111075,4.728303779450997,0.017165134062139733,0.10037949641610538,7.075180670809605
212,0.645920991897583,3.132882,4.575521948844003,0.016610491059711352,0.09939275311879268,7.073458512550265
213,0.6470680236816406,3.1540559999999997,4.682942429590791,0.017000459014192528,0.09988726311815549,7.072066047375639
214,0.6481430530548096,3.155132,4.6480114964179,0.016873649448057176,0.10051016207478258,7.071083391650674
215,0.6493480205535889,3.165019,4.80965094427218,0.017460448207520792,0.10153030479568942,7.070761459361777
216,0.6569111347198486,3.189307,4.633840973862711,0.016822206281387662,0.10069973325520927,7.069914901144276
217,0.6582241058349609,3.191887,4.7806375768587435,0.017355121146385228,0.10124966191125191,7.069423224294418
218,0.6594810485839844,3.209412,4.716202436207441,0.017121202625244678,0.10184756014801859,7.069313453150699
219,0.6606841087341309,3.2214709999999998,4.931587106272644,0.017903112356312808,0.10283626716112507,7.069831315274662
220,0.6685431003570557,3.234393,4.72855756157332,0.01716605536592127,0.10191649097366332,7.069762795227807
221,0.6697211265563965,3.2570129999999997,4.901548370398114,0.017794062905940274,0.10235475180324799,7.069969940268052
222,0.6707961559295654,3.268089,4.82295202684382,0.017508735051210075,0.10284764309123395,7.0704838921631294
223,0.6718659400939941,3.2723459999999998,5.050598620771062,0.018335159174070536,0.10375939359295362,7.07156733049348
224,0.6786739826202393,3.288322,4.821985312562484,0.0175052255939051,0.10288045509540102,7.072091383587588
225,0.6798429489135742,3.2994909999999997,5.049926665438157,0.018332719778483643,0.10341975506479978,7.072948052783887
226,0.6809170246124268,3.310567,4.930718522910608,0.017899959143120734,0.1040450049090424,7.074189374664118
227,0.6870601177215576,3.3300549999999998,4.95383914415302,0.017983893801665884,0.10486787876178225,7.075936739671775
228,0.6947660446166992,3.372465,5.100697508578325,0.018517032878825522,0.10443280586794251,7.07739943071624
229,0.6959471702575684,3.375253,4.950381831366208,0.0179713427389067,0.10453325197545082,7.078912056221838
230,0.6970310211181641,3.377675,5.268580549333682,0.01912649771774921,0.10548400699245149,7.080999209763406
231,0.6980841159820557,3.3787279999999997,5.1403266151914275,0.01866089819702547,0.1061666304664542,7.083490868160777
232,0.710874080657959,3.454266,5.333199067848376,0.019361081954494333,0.10576641203577644,7.08571097982978
233,0.7145280838012695,3.473716,5.105117015290119,0.01853307698866596,0.10587704232965371,7.0879788909630825
234,0.7172651290893555,3.4785179999999998,5.471800002354874,0.019864244131231234,0.10689104889209276,7.090853286540668
235,0.7198591232299805,3.483889,5.279134369240047,0.019164811189558647,0.10758134757278773,7.094131517732584
236,0.7277381420135498,3.5307269999999997,5.495419055587763,0.019949988244569575,0.10739739092051868,7.097268422536828
237,0.7289080619812012,3.5330649999999997,5.251958829618896,0.0190661559841052,0.1076681138991287,7.100545876956889
238,0.7299990653991699,3.5352479999999997,5.638905278155445,0.02047088545450524,0.10884371046228403,7.104523208788648
239,0.7310621738433838,3.547361,5.41690725597121,0.019664967309211134,0.10964928438999046,7.108967972389527
240,0.7401790618896484,3.5953619999999997,5.287248574343289,0.019194268141755788,0.10916580247799182,7.113075530185271
241,0.742988109588623,3.610616,5.3145920061431955,0.019293532845221787,0.10966046220070956,7.11745413484908
242,0.7456419467926025,3.625263,5.41757973464846,0.019667408604692,0.1104714674486814,7.122296766402129
243,0.747399091720581,3.6327939999999996,5.504111686462734,0.01998154505252469,0.11137100318856413,7.127657241000781
244,0.7540299892425537,3.6579819999999996,5.406069898032124,0.019625624510909497,0.1105598473558042,7.132474695184106
245,0.7552220821380615,3.670353,5.437160664902802,0.019738493143366925,0.11093430841867108,7.137485617994875
246,0.7563281059265137,3.6725619999999997,5.480392414692529,0.019895437116405755,0.1114829219007206,7.14279565552402
247,0.757396936416626,3.68015,5.5478048104310655,0.020140163949595044,0.11216332380194202,7.148483216521462
248,0.7660830020904541,3.7154749999999996,5.421337940242705,0.019681051996882377,0.110931272441268,7.153373522273715
249,0.7687990665435791,3.7311569999999996,5.437092351395376,0.01973824514523315,0.11095405103303348,7.158240141186124
250,0.7714550495147705,3.7463409999999997,5.490875121157757,0.019933492425498137,0.11139686948259474,7.163335758001214
251,0.7735850811004639,3.75312,5.580157255389118,0.020257612844768916,0.11210798241927643,7.168820360279097
252,0.7861320972442627,3.8274809999999997,5.469609410563427,0.01985629163842842,0.11086712062170487,7.17351453103033
253,0.7884490489959717,3.8320279999999998,5.504381940632911,0.01998252615468697,0.11104764564028366,7.1782778776990215
254,0.789574146270752,3.833205,5.574863130266724,0.020238393612734256,0.11161385484056349,7.183340458065891
255,0.7906379699707031,3.835756,5.663569043322049,0.020560422179578146,0.1124160938114326,7.188841415010892
256,0.796375036239624,3.8759609999999998,5.541186412034841,0.020116137215897945,0.11117045850070581,7.193559939493372
257,0.7975821495056152,3.877167,5.570712354479502,0.020223325075226325,0.11141360492459809,7.198384243712986
258,0.7988030910491943,3.88487,5.615754795271479,0.020386842389414215,0.11210291856211765,7.203576911589919
259,0.8017301559448242,3.892254,5.694007938863022,0.020670924327290185,0.11307247764741722,7.2093026113937695
260,0.8138670921325684,3.9595759999999998,5.562630462315958,0.02019398542850864,0.11191657756957411,7.214304571588464
261,0.8153080940246582,3.972647,5.616340875052284,0.02038897003147739,0.11235321715493697,7.219522079699931
262,0.8174619674682617,3.982291,5.688905752056577,0.020652401887821862,0.11323095733495846,7.225212011843199
263,0.8200950622558594,3.9878739999999997,5.8024940241941945,0.02106476073997569,0.11435229012578704,7.231516126298955
264,0.8299319744110107,4.0397479999999995,5.6890997415416305,0.020653106126735626,0.11320137851630951,7.237096284692933
265,0.8313870429992676,4.047054999999999,5.699384545279964,0.02069044299069486,0.11327787739830593,7.242677777734802
266,0.8327150344848633,4.051906,5.747669470373289,0.02086573147702463,0.11377245190461004,7.24850374833883
267,0.8339641094207764,4.056596,5.825714198972067,0.021149056807149017,0.11439208920706603,7.2546451083446035
268,0.845067024230957,4.107988,5.6910961990491895,0.0206603538549623,0.11281097420556538,7.259830385808812
269,0.8464641571044922,4.11548,5.696977279716174,0.02068170390834038,0.11262544123675593,7.264871470044471
270,0.848870038986206,4.125534,5.750026784464895,0.020874289220836447,0.11301162562972113,7.270095074146377
271,0.8529930114746094,4.139931,5.822652155865276,0.0211379406896397,0.11361300918818801,7.275622413733534
272,0.8630571365356445,4.180866,5.7073942663193495,0.0207195206349949,0.11212485311951938,7.2802703481227775
273,0.8661601543426514,4.195988,5.731024015990011,0.020805303579549867,0.11219647559063488,7.284924219631922
274,0.8675999641418457,4.199745,5.799633146004558,0.021054374910310095,0.11284191214106729,7.289903117039971
275,0.8710060119628906,4.216486,5.887211310973138,0.021372309419749845,0.11376309884900979,7.295359842336451
276,0.8790321350097656,4.249396,5.758534079886285,0.020905173206558565,0.1125280753111354,7.300088156290968
277,0.8821761608123779,4.266658,5.761946326031435,0.02091756066414728,0.11268756411953339,7.304869651147127
278,0.8844161033630371,4.276346,5.803153309807084,0.021067154140750756,0.11335535802596769,7.309985028887767
279,0.8857250213623047,4.282374,5.864150275483642,0.021288591075021384,0.11421409796961245,7.315540130092561
280,0.8949620723724365,4.31876,5.713718359361344,0.02074247895365434,0.11289003736977328,7.320327353935309
281,0.8961880207061768,4.326117,5.721953191937429,0.020772373819073535,0.11306097797569474,7.325175148839863
282,0.8972890377044678,4.3278289999999995,5.785239935252591,0.021002123319958422,0.11382839248846806,7.330410071477429
283,0.8983640670776367,4.336917,5.860474999936724,0.02127524874330566,0.11474626050120032,7.336113221205049
284,0.9055030345916748,4.373525,5.7180317658191,0.02075813788835174,0.113496292809936,7.341094860516324
285,0.9070529937744141,4.380904,5.753742207314831,0.020887777299075806,0.11376235921885161,7.346186657032098
286,0.9086639881134033,4.3893059999999995,5.843507324493983,0.021213651088568816,0.11449752249550148,7.351641972906672
287,0.9109489917755127,4.399408,5.954098232539755,0.02161512862706992,0.11516710436050313,7.357421392289103
288,0.918100118637085,4.425992,5.825959287027432,0.021149946548909192,0.11352378675685451,7.362272197556525
289,0.9193160533905029,4.436811,5.835118539020645,0.02118319732883067,0.11332732949647197,7.366984208303088
290,0.9204201698303223,4.439455,5.8838596380623365,0.021360141860825993,0.1136328329550066,7.371826319970843
291,0.9214880466461182,4.440523,5.981006699696879,0.021712814280890655,0.114236778795628,7.3769563449198845
292,0.9317631721496582,4.490709,5.828283452824627,0.021158383954658133,0.11259391827936371,7.381184577070692
293,0.9329380989074707,4.500522999999999,5.849561444423688,0.021235629325388816,0.1125658473964795,7.3853699529450445
294,0.9340331554412842,4.5016169999999995,5.91211767669909,0.02146272685624042,0.11298982943746813,7.38974822010771
295,0.9351029396057129,4.504969,6.01747288768129,0.021845197273753326,0.1137842023068172,7.394511242325998
296,0.9426350593566895,4.531085,5.854460377762971,0.02125341389496231,0.1123390946641704,7.3984917602325
297,0.9438450336456299,4.535242,5.874091424522101,0.02132468037129682,0.11244090760727739,7.402496722382019
298,0.944939136505127,4.536335,5.9237517075843185,0.021504961811764197,0.11291231450777203,7.406715839065886
299,0.9460101127624512,4.547406,6.026072886556361,0.021876417800291065,0.11373285697430296,7.411328809105662
300,0.9542801380157471,4.5838399999999995,5.821738585467427,0.02113462416026982,0.11236927911739357,7.415213572989128
301,0.9556751251220703,4.613397,5.840008807763846,0.021200950443370763,0.11257060355872371,7.419175628524901
302,0.9568390846252441,4.616847,5.872269170283268,0.02131806505219638,0.113140484912398,7.423402240635882
303,0.9579360485076904,4.619006,5.97851500644563,0.021703768701187145,0.11410794031717861,7.428096049628767
304,0.9701240062713623,4.670631,5.784932142867461,0.02100100594302993,0.11300229805400243,7.432200385220033
305,0.9744160175323486,4.676634,5.845028049769633,0.021219171768805493,0.11345997795744811,7.436511228728595
306,0.9755620956420898,4.707784,5.881343045072825,0.021351005887745637,0.11387547949900306,7.441004506868087
307,0.9766409397125244,4.710785,6.024825820571182,0.021871890583805325,0.11457947767302105,7.445825644783021
308,0.9824719429016113,4.722951999999999,5.809707382545697,0.021090947353382364,0.11313735118050583,7.449891874289653
309,0.9851059913635254,4.727205,5.893775518006545,0.021396139422853656,0.1132601840086625,7.453993984825092
310,0.9880650043487549,4.763123,5.923095176421594,0.02150257841045375,0.11363575654455814,7.458257383055686
311,0.9915771484375,4.787216,6.010107857945121,0.021818460048589745,0.11414969098683174,7.462748834592923
312,0.999547004699707,4.808192,5.852947466664684,0.021247921582488852,0.11274671397396975,7.466517413382903
313,1.000736951828003,4.812048,5.854365715675531,0.0212530702437298,0.11256976721687623,7.470174262049369
314,1.0018291473388672,4.8321179999999995,5.9557504423249235,0.02162112663476656,0.1130310775804462,7.474031606839711
315,1.0028941631317139,4.833182,6.063888000211158,0.02201369779026984,0.11365632103080384,7.478169857840052
316,1.0115041732788086,4.879283,5.895158242415377,0.021401159119335877,0.11234961764655066,7.481646743799764
317,1.0144050121307373,4.884327,5.889382285131923,0.021380190694773447,0.11233069441403855,7.485092158555381
318,1.0172419548034668,4.897601,5.966598383658521,0.021660507853904526,0.11279088472445173,7.488734904265364
319,1.0192010402679443,4.90902,6.028458031165539,0.02188507657707103,0.11328999792896312,7.492592808743765
320,1.0272390842437744,4.94226,5.8463453158540535,0.021223953832308448,0.11188959602049123,7.495754344933308
321,1.0284321308135986,4.952576,5.837531843983658,0.021191958335981476,0.11184688897045039,7.498873433020402
322,1.0295419692993164,4.956778,5.946414208667358,0.021587233359325154,0.11253071608253049,7.502295319140428
323,1.0306150913238525,4.957851,6.029422718333832,0.02188857867535916,0.11326946850790941,7.506046333993235
324,1.0374219417572021,4.992077999999999,5.850017930034673,0.02123728650248138,0.11210469874580876,7.509223728658133
325,1.0386199951171875,5.0044379999999995,5.80556426365405,0.021075906612658474,0.11229306089828799,7.512471261642306
326,1.039720058441162,5.0066679999999995,5.927836677280316,0.021519791453796993,0.11317157079324033,7.5161144302718865
327,1.0407891273498535,5.008794,5.985415602054666,0.02172881989380563,0.1138813017144576,7.520072795092253
328,1.0475521087646484,5.041079,5.828887839646421,0.021160578056667097,0.11262569666579358,7.523419622858991
329,1.048863172531128,5.053348,5.785530895822047,0.02100317959244312,0.11249284813401367,7.526686533473058
330,1.050023078918457,5.0558499999999995,5.8204753958557145,0.021130038410275248,0.11273799928600868,7.530049291090873
331,1.0510880947113037,5.066915,5.937188255423941,0.021553740434238036,0.11318692982764528,7.533600293348208
332,1.0583341121673584,5.091315,5.730264458465485,0.020802546162229717,0.11160307164209464,7.536400858281584
333,1.0595171451568604,5.103718,5.765267400920299,0.02092961714324778,0.11150325095800627,7.539138486688838
334,1.0606060028076172,5.105479,5.887058863021336,0.021371755988825725,0.11174050510760332,7.541966194360358
335,1.0616700649261475,5.1172189999999995,6.028372787374069,0.0218847671170243,0.1121635774255285,7.544968773626971
336,1.0785980224609375,5.19065,5.770518110938079,0.020948678765677436,0.11040303952050344,7.5471603115290815
337,1.081524133682251,5.206672,5.7422099855540045,0.02084591194063179,0.11020741948619246,7.549252700811475
338,1.0843169689178467,5.211917,5.810356035652655,0.021093302155032193,0.11040144110156581,7.551418107196063
339,1.0870120525360107,5.227679999999999,5.931355591757375,0.021532566148818582,0.11089006304535232,7.553787019383081
340,1.099416971206665,5.298166,5.668848975855395,0.020579589888338277,0.10916680183992371,7.555383243630264
341,1.1025090217590332,5.3071459999999995,5.654151860762093,0.02052623503580118,0.10903190058965867,7.556909698086805
342,1.1036720275878906,5.308998,5.69188108393341,0.02066320321805093,0.10923381797863393,7.558513308914652
343,1.1047589778900146,5.320087,5.828268634127217,0.02115833015842601,0.10974486929730873,7.560327464733227
344,1.110440969467163,5.341775,5.563575276367315,0.02019741538153446,0.10821412250835798,7.561471307307302
345,1.1116139888763428,5.352094,5.588655557181919,0.020288464180972805,0.10832234434598305,7.562654465934625
346,1.1128370761871338,5.364337,5.6357642053013,0.020459482435757872,0.10868733649710144,7.56398655449009
347,1.1150920391082764,5.367732999999999,5.787075048734824,0.02100878532189634,0.10938722451236882,7.565611079041179
348,1.1208291053771973,5.397372,5.507735238425351,0.019994699612409305,0.10801626198154371,7.566645471817361
349,1.1220200061798096,5.399738999999999,5.566587068260443,0.02020834907235134,0.10809736370285632,7.567708933634689
350,1.12312912940979,5.411415,5.583946120306129,0.020271367539322696,0.10837740091230365,7.568885472471753
351,1.1242070198059082,5.4171689999999995,5.799147623196541,0.02105261231964787,0.10912744767408308,7.570372699114321
352,1.1364891529083252,5.4783479999999996,5.507283303445391,0.019993058955446424,0.10777652649606195,7.57128530206516
353,1.1376700401306152,5.479528999999999,5.619194320041975,0.0203993288764399,0.107848395813334,7.572222687956407
354,1.138780117034912,5.483459,5.584528392507863,0.020273481358753433,0.10796390141349459,7.57320308998115
355,1.1398570537567139,5.484539,5.8462715028439565,0.021223685869361703,0.10850141608809476,7.574400327123501
356,1.150407075881958,5.535769,5.521345009081449,0.020044107084679207,0.10733792189460047,7.575111588194933
357,1.1533830165863037,5.551457,5.448134929584885,0.01977833295343159,0.10714635179113521,7.575740953696927
358,1.1562659740447998,5.577395,5.517450796339949,0.02002996994652306,0.10735924106884244,7.576454245020218
359,1.158308982849121,5.585621,5.60077870243726,0.020332474765586063,0.10764774305574291,7.5772824901583276
360,1.1653790473937988,5.60937,5.417252059911583,0.019666219048976117,0.10652215735851431,7.577652487404839
361,1.1665689945220947,5.6205609999999995,5.39095004819224,0.019570735006849086,0.10634243313114244,7.577949541712754
362,1.167673110961914,5.633369999999999,5.497069671098629,0.019955980464581368,0.10654708161685529,7.578327216933345
363,1.1687300205230713,5.635994999999999,5.5524164818220685,0.020156905673767066,0.10675757155119414,7.578786833213215
364,1.1755239963531494,5.658613,5.431589256923042,0.019718267292967235,0.10573482217978847,7.578838323328601
365,1.176711082458496,5.670980999999999,5.359579492637941,0.019456850659139966,0.10543485789217426,7.578770233130876
366,1.177812099456787,5.683196,5.494322684573719,0.019946008095172302,0.10567823185369372,7.578796834426921
367,1.1788959503173828,5.685345,5.50454272071274,0.019983109833687625,0.10589319833439817,7.5789065239578495
368,1.1856369972229004,5.7178439999999995,5.467941964300377,0.01985023831783361,0.10491613461869491,7.57863281550753
369,1.186913013458252,5.719989,5.390448912714762,0.019568915737602555,0.10457513889890444,7.57822681275114
370,1.1890101432800293,5.73319,5.408089284320804,0.019632955477358625,0.1044433863374505,7.577770943982767
371,1.1901130676269531,5.735664,5.536230793458939,0.02009814686223542,0.10454116790736911,7.577354449525549
372,1.1958160400390625,5.767199,5.3722267209893495,0.019502763819607763,0.10354510784794115,7.576562400229925
373,1.1969900131225586,5.768374,5.420741734312642,0.019678887593917692,0.10348594352581632,7.575753548637285
374,1.1980860233306885,5.781797,5.459027858530481,0.01981787749083909,0.10355310868944397,7.574974347758765
375,1.1992850303649902,5.787745,5.622347258470177,0.020410774970712642,0.10383494438778493,7.57430510701605
376,1.2157680988311768,5.856459,5.411215629278529,0.019644305029508185,0.10298807694346071,7.573323237494137
377,1.218667984008789,5.876666999999999,5.444183573135659,0.01976398836680138,0.10287230360445233,7.572302885226745
378,1.2214751243591309,5.881927,5.4230282447689,0.019687188299698635,0.1028643189019837,7.571284828960545
379,1.2242200374603271,5.887752,5.572071087641566,0.020228257676423157,0.10308729649888176,7.570354273130464
380,1.231889009475708,5.931464,5.40111277350551,0.019607628690202748,0.1022322946464856,7.56911537769298
381,1.2330961227416992,5.933866999999999,5.501759338511107,0.019973005337262324,0.10213463536132983,7.567847112711122
382,1.2341959476470947,5.936065,5.449334701854238,0.019782688479812315,0.10211037980631057,7.566576456582576
383,1.2352731227874756,5.938217,5.6558194417625085,0.020532288845532272,0.10236840232033263,7.565406435254422
384,1.2419750690460205,5.980411999999999,5.471812124797246,0.019864288139264177,0.10163958346236694,7.563979981908239
385,1.2431621551513672,5.982626,5.661738948521879,0.02055377839693291,0.10167589903533127,7.56257455799499
386,1.2442569732666016,5.984808999999999,5.523830435899262,0.020053129915385392,0.10157385196432744,7.5611393931100945
387,1.246622085571289,5.998213,5.8710916772960715,0.02131379040616575,0.10184976517181377,7.559809591236876
388,1.2594971656799316,6.075905,5.596733202003946,0.020317788408590966,0.10123674843423051,7.558268126828381
389,1.262382984161377,6.081678999999999,5.96757772778278,0.021664063161255746,0.10138688315385244,7.55678710390366
390,1.2652990818023682,6.086385,5.616894173959574,0.02039097866932366,0.10124700197777581,7.5552641667329095
391,1.2696349620819092,6.122884,6.1153053732721325,0.02220035798447106,0.10162552653214804,7.553882931603255
392,1.2753510475158691,6.134316999999999,5.723084597339738,0.02077648115360937,0.10113616788251654,7.552338346430301
393,1.2765321731567383,6.145502,6.262161215093204,0.02273348790383503,0.10138140005722338,7.550888615870478
394,1.277618169784546,6.156587999999999,5.771022716325394,0.020950510631717722,0.1012034481964381,7.549385038563388
395,1.278676986694336,6.167648,6.415838000579432,0.02329137985582296,0.1016432230762564,7.548043224354382
396,1.2856340408325195,6.181054,5.939448481325325,0.021561945719350342,0.10128753239159116,7.546585118661741
397,1.286811113357544,6.195714,6.662881143022522,0.024188219157391753,0.10164569230472537,7.54525928754737
398,1.2879109382629395,6.208222999999999,5.989127616179744,0.021742295597370707,0.10126859068508136,7.543808770255275
399,1.2889950275421143,6.220365,6.787822663921652,0.02464179364333779,0.1015497774671938,7.542461883127597
400,1.2958109378814697,6.233080999999999,6.252382911398485,0.022697989784075973,0.1010957491989954,7.540964946513451
401,1.2997801303863525,6.266756,6.028345437657665,0.02188466782950587,0.10077331017417418,7.539363967255312


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_NP_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_NP_sigma1.0_tau0.85/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.018231868743896484,0.071781,52.110849612296605,0.18917771814376377,0.12774745741572954,11.08510199861545
2,0.01856684684753418,0.072467,46.16514364646281,0.1675930559143308,0.12719895166213696,11.037697118943322
3,0.018982887268066406,0.073618,41.35896824068177,0.15014522493423896,0.12691344875235996,11.005391710296657
4,0.02406787872314453,0.10716099999999999,37.29514801726912,0.13539236171033414,0.12682077370641673,10.985239621491274
5,0.024374008178710938,0.108318,33.995870030578345,0.12341501177864486,0.12699362885058166,10.979179303892385
6,0.024725914001464844,0.10950199999999999,31.427232642183792,0.11409010221584676,0.12740962655926658,10.987170963790561
7,0.025035858154296875,0.110745,29.49148256897989,0.10706275983954965,0.12786024498109744,11.004049564515041
8,0.030638933181762695,0.145647,28.10712971924224,0.10203715163765636,0.1282420807201635,11.025059771872828
9,0.03094482421875,0.146458,27.163922561271,0.09861303210766584,0.12864945094253688,11.049312540079791
10,0.03368401527404785,0.15564799999999998,26.728834451542028,0.09703353424105289,0.12917083240159882,11.077878566298928
11,0.034001827239990234,0.156533,26.638515732688596,0.09670565071458034,0.12977376809923774,11.110945119509667
12,0.03895688056945801,0.17854799999999998,26.84606934792834,0.09745913141227901,0.13032442277254902,11.146651932971748
13,0.039566993713378906,0.17973699999999998,27.27463809860904,0.09901496208717107,0.1309083827165224,11.184854760550168
14,0.04038095474243164,0.192627,27.89537388793984,0.10126841565911321,0.13149261833536757,11.225068638198556
15,0.04134202003479004,0.19455799999999998,28.625516257460326,0.10391904731094052,0.1320914267803312,11.267070885922438
16,0.06762194633483887,0.286248,18.87134982717334,0.06850855292435955,0.1302935592776817,11.28378480612573
17,0.06831002235412598,0.286817,22.523575405901788,0.08176720647291152,0.13140768863791877,11.310212071885402
18,0.06881499290466309,0.289047,18.314213318421828,0.06648598345553777,0.13010712793269247,11.320890705109338
19,0.0693819522857666,0.289577,21.490101498313425,0.07801539208006865,0.13118797082683833,11.340579981740921
20,0.0875539779663086,0.379803,17.98814381337444,0.06530225520355058,0.12990275297070994,11.34690405526722
21,0.08809089660644531,0.38033999999999996,20.831910274494053,0.07562596425935972,0.13095475394533249,11.361489344243083
22,0.08867001533508301,0.38082099999999997,17.669807621939974,0.06414660115557018,0.12992513650985826,11.366439466289346
23,0.08928704261779785,0.383138,20.22374872271233,0.07341815886979478,0.1310646423297275,11.379713436004602
24,0.09771895408630371,0.443721,17.435146428687663,0.0632947119730555,0.13020510661232199,11.385476137613571
25,0.09811997413635254,0.444391,19.79050138978111,0.07184534356462156,0.13141692021671272,11.399353383866634
26,0.09846282005310059,0.44637499999999997,17.273408766121474,0.06270755666528716,0.13072828329433125,11.407416446885575
27,0.09879088401794434,0.44714299999999996,19.44155855648765,0.07057857840043395,0.13184890294842364,11.422260732564311
28,0.10377383232116699,0.472041,17.08113230583921,0.06200953653551411,0.13092778262851448,11.430161399501229
29,0.1042640209197998,0.47437199999999996,19.087502424589754,0.06929325045768159,0.13178753833034645,11.442806597381365
30,0.10463285446166992,0.475371,16.890485124279824,0.061317431166933944,0.13093783870829895,11.449543183691341
31,0.1049950122833252,0.476103,18.781567721042347,0.06818261745997221,0.1318327323153424,11.460992430136665
32,0.11329388618469238,0.519371,16.7903206821956,0.06095380476794763,0.1310741860218227,11.467481863401119
33,0.11369085311889648,0.520044,18.53424064731791,0.067284747404303,0.13185367052995617,11.477782861195413
34,0.11404991149902344,0.52077,16.71129538871112,0.060666919698748774,0.1311035011151088,11.483535588841228
35,0.11437582969665527,0.521394,18.30996698744479,0.06647056802457289,0.131910490475952,11.493085941833977
36,0.11986684799194336,0.548003,16.007072644764456,0.058110383914819944,0.13082950246410957,11.496757690230673
37,0.12038588523864746,0.5538179999999999,16.060354096518836,0.05830381126319889,0.13057809244015284,11.499049681451574
38,0.12102389335632324,0.5556099999999999,15.322927185001573,0.05562673458038618,0.12979839030715074,11.497623375066455
39,0.12157082557678223,0.556115,15.721151345027975,0.05707240546205484,0.1298725797282742,11.496626908843169
40,0.13595890998840332,0.612907,14.995293909943396,0.05443732938310748,0.1292481563176851,11.492931546175212
41,0.1366429328918457,0.6142369999999999,15.544174501366165,0.056429927442653544,0.1295244683135803,11.490596608075954
42,0.1377420425415039,0.616162,14.741193834337427,0.05351487133759613,0.12899249492405726,11.486150967703074
43,0.14342093467712402,0.652771,14.383769775431897,0.05221731682876551,0.12856114099641233,11.4801622589425
44,0.16429400444030762,0.749286,15.252015681540627,0.05536930495652297,0.1292370997980899,11.477146339975189
45,0.16492700576782227,0.750841,14.259623036944635,0.051766627636845884,0.1285834756983686,11.471724187651194
46,0.16560983657836914,0.7516419999999999,15.180757558013784,0.05511061699982473,0.12915252036452723,11.468694033327544
47,0.16612887382507324,0.7545999999999999,14.115613019861637,0.051243828898688726,0.12834367200300803,11.462775666188971
48,0.17124700546264648,0.7878069999999999,13.800672775810362,0.050100503138995084,0.12786119779247096,11.455357036427044
49,0.17165899276733398,0.790044,13.571250009499911,0.04926763098773007,0.12746909581416288,11.446863921443523
50,0.1719958782196045,0.7908149999999999,13.36564870466004,0.04852123775126652,0.12711602108031364,11.437500808040348
51,0.17254400253295898,0.7915949999999999,13.2007781733325,0.047922709208021774,0.12686243132240047,11.427654769424374
52,0.17742705345153809,0.804971,13.026027210340748,0.04728831179043671,0.12663048437950386,11.417422913564696
53,0.1778578758239746,0.825402,12.908870615120033,0.046862998875482474,0.1264937236766622,11.407126366855291
54,0.17830491065979004,0.826579,12.755277154427251,0.04630540941701377,0.12630489464098174,11.3965994110244
55,0.1788008213043213,0.827488,12.685190238984081,0.04605097329029698,0.12619597113874692,11.38609732568886
56,0.19272589683532715,0.8835649999999999,12.570822484265122,0.045635784687003654,0.12610244184245545,11.375667106864615
57,0.2189769744873047,0.9951319999999999,12.533014003552271,0.04549852877655594,0.12614937661873815,11.365729766148144
58,0.21945405006408691,0.995813,12.432408068054906,0.045133299626566814,0.1261068037452204,11.356002380909807
59,0.21981096267700195,0.996571,12.423780379207498,0.04510197857728149,0.12619130369569653,11.346852935236418
60,0.23029088973999023,1.033037,12.296443058996516,0.04463970663484954,0.12612272062626848,11.337815972973008
61,0.23057103157043457,1.033316,12.297470457923744,0.044643436395276063,0.12617148242676385,11.329211908511096
62,0.23075604438781738,1.033501,12.194889102371212,0.04427103588920289,0.12614754220496308,11.320818631235264
63,0.23094487190246582,1.03369,12.238153458551086,0.044428098233032655,0.12627660439203495,11.313044141096615
64,0.2357029914855957,1.04806,12.153092921725891,0.04411930345458642,0.1263135360582057,11.305610365278842
65,0.2359910011291504,1.048348,12.24134140435907,0.04443967141439521,0.1264945830373844,11.298881449747201
66,0.23618602752685547,1.048545,12.16982290228085,0.044180038206936924,0.1264293758440847,11.29218459295473
67,0.28151392936706543,1.244371,12.073922375962248,0.043831891076872506,0.12627020420493706,11.285287018022949
68,0.3914518356323242,1.6568289999999999,12.199441086555609,0.044287560931251475,0.12639489005660745,11.278918417806764
69,0.4037339687347412,1.7031779999999999,12.058676313169366,0.04377654338265351,0.12629810263314292,11.272499371200674
70,0.40401792526245117,1.703462,11.998977356420772,0.043559818602741315,0.12623375295070563,11.266110871289753
71,0.4042088985443115,1.7036529999999999,11.981621751358432,0.043496812649333805,0.1262273365663098,11.259891396494101
72,0.4090259075164795,1.720696,11.94174163640288,0.043352036096989476,0.1262621485704993,11.253925969007645
73,0.4093608856201172,1.721031,11.894709869151555,0.04318129694237829,0.12638609568769327,11.248416464095952
74,0.4096059799194336,1.721276,11.851604074199793,0.04302481022246453,0.1264764179660846,11.243264060923362
75,0.4098479747772217,1.7215179999999999,11.849150577079287,0.04301590330595515,0.12661643586585866,11.238566824282255
76,0.41461801528930664,1.7344199999999999,11.837066605993975,0.04297203493510642,0.12674749236508467,11.23428460105102
77,0.41492700576782227,1.734729,11.825783720686161,0.04293107474135617,0.12688413711651048,11.230411160716
78,0.41516995429992676,1.734972,11.810494041248903,0.04287556870588352,0.1269871700434954,11.226859571808768
79,0.41541194915771484,1.755218,11.791742698906376,0.042807495815441625,0.12713522652332498,11.22372115584612
80,0.5486438274383545,2.2611879999999998,11.7487904455654,0.042651566496755916,0.12717339067029718,11.220737546259532
81,0.5489389896392822,2.2614829999999997,11.709787039415323,0.04250997265535432,0.12724772752292646,11.217980779702582
82,0.5491859912872314,2.26173,11.709808643954146,0.042510051086187564,0.12742197858487925,11.215653302670603
83,0.5493879318237305,2.2619309999999997,11.704125755018687,0.04248942052711449,0.1276615587240788,11.213880225476261
84,0.5632929801940918,2.31467,11.72453066217204,0.04256349634439489,0.12791351399751766,11.212668443814394
85,0.5636329650878906,2.316815,11.730648730647953,0.04258570673325501,0.12807113363102376,11.211812835735152
86,0.5638859272003174,2.317303,11.720858719202864,0.042550166110917005,0.1280689465903436,11.21098443135331
87,0.5644118785858154,2.3192939999999997,11.698089843961828,0.042467508393861035,0.1281729650613227,11.210389656970552
88,0.5709779262542725,2.34328,11.688563770607939,0.04243292594446006,0.12828349993626692,11.210033740132074
89,0.5933878421783447,2.420534,11.648250650622597,0.042286577456442265,0.12827590832191157,11.209681048605075
90,0.5938889980316162,2.421254,11.641106604609014,0.042260642467217974,0.12828525137446456,11.209364550363496
91,0.5980470180511475,2.441073,11.63039457793458,0.042221754658286786,0.12828786992656202,11.209070081323778
92,0.6111040115356445,2.489385,11.62166516996669,0.04219006433866241,0.12834195774055282,11.208890103840448
93,0.6115298271179199,2.4905589999999997,11.5958763620253,0.04209644337726383,0.12837590468672272,11.208784124734562
94,0.6118929386138916,2.4916419999999997,11.597571467742979,0.04210259710981797,0.12845163288829078,11.208821626553686
95,0.6122488975524902,2.492353,11.58217988509362,0.04204672113569952,0.12849971211301903,11.208948565193257
96,0.6283159255981445,2.557841,11.550706022324887,0.041932461752403005,0.12852024763366132,11.209110422367408
97,0.6287980079650879,2.5583229999999997,11.527630108817227,0.04184868939609063,0.12857544222730188,11.209370642327347
98,0.6292328834533691,2.558758,11.49209125830223,0.041719672911118694,0.12863375763795404,11.209727341162827
99,0.629662036895752,2.5610109999999997,11.464652163855694,0.041620060924095904,0.1287452408846399,11.210264783831073
100,0.6350719928741455,2.599901,11.43591348129674,0.04151573104981041,0.12890546346241513,11.2110626563665
101,0.6353700160980225,2.600565,11.41012993018519,0.04142212917225102,0.12909999477666675,11.212171254186766
102,0.6355788707733154,2.600774,11.391991517134791,0.041356281395499093,0.12919773568462675,11.213420663844854
103,0.6357710361480713,2.600967,11.376629271838945,0.04130051192460667,0.12930232134395694,11.2148197334291
104,0.6406228542327881,2.6260749999999997,11.365643042477018,0.04126062867923346,0.1294015675922302,11.216358768453615
105,0.6408898830413818,2.626343,11.373818106694022,0.04129030656792186,0.12956708794694888,11.218144777871942
106,0.641075849533081,2.627833,11.371156450317528,0.041280643972060646,0.12974956395134743,11.220199791645294
107,0.6412639617919922,2.628022,11.358168994060346,0.04123349568418,0.1299953999393699,11.222623543850341
108,0.6462328433990479,2.648272,11.326735266876856,0.04111938200486814,0.1302329981336964,11.225393804632718
109,0.6618568897247314,2.702286,11.275585578231846,0.040933693583865234,0.13048152452258044,11.228520862581851
110,0.6623818874359131,2.703251,11.273360964795138,0.04092561758247897,0.13082131445942435,11.232141942348365
111,0.662822961807251,2.703693,11.231468854975189,0.04077353689673065,0.13119165817604134,11.236293936488769
112,0.6741809844970703,2.7735239999999997,11.236961685784586,0.04079347748887993,0.13164110021447564,11.241087568214125
113,0.6748249530792236,2.7747189999999997,11.201946444279953,0.04066636185869193,0.1319489887390368,11.246280934523393
114,0.6753189563751221,2.775696,11.183949009614597,0.040601025874961776,0.1320695666695973,11.251570253647046
115,0.6856050491333008,2.808878,11.10787324686773,0.04032484847026441,0.13209279847984193,11.256805289004188
116,0.6929459571838379,2.848068,11.059958192292637,0.040150902722753304,0.1321163063519807,11.261987905536138
117,0.6932289600372314,2.848515,11.012441744870571,0.03997840403650115,0.13207948267219907,11.26702360046338
118,0.6934199333190918,2.848706,10.993309684435625,0.03990894902735431,0.1321247545771656,11.272036119015606
119,0.6936068534851074,2.8488919999999998,10.937990948732736,0.03970812573875452,0.13215004758945706,11.276993335186242
120,0.6984758377075195,2.8575679999999997,10.914962575538524,0.039624525967769095,0.1321773859160572,11.281897612966763
121,0.6987738609313965,2.857928,10.850490806980595,0.03939047447654943,0.13219312182077078,11.286734000392803
122,0.6989688873291016,2.858122,10.821014674688877,0.03928346744273328,0.13229576188260828,11.291634919429383
123,0.6991548538208008,2.867564,10.799820123101453,0.039206524983797765,0.1323957944774887,11.296597752058146
124,0.7039999961853027,2.8993379999999997,10.75781592102944,0.03905403737019037,0.13257416978489053,11.30173745846436
125,0.7045340538024902,2.9006399999999997,10.69234507336469,0.038816358927825596,0.13265403035266482,11.306913633167838
126,0.7049469947814941,2.902565,10.644279699964306,0.038641867478746116,0.1327065135148989,11.312083153317676
127,0.7052688598632812,2.903374,10.574656688041875,0.03838911545831708,0.13276890967629673,11.317264812475214
128,0.7106418609619141,2.9315949999999997,10.518005675778111,0.038183455613767854,0.1328679956115862,11.322511346733293
129,0.7190618515014648,2.9635249999999997,10.45278108234247,0.037946671146717105,0.13299217202468233,11.327855064181621
130,0.7195689678192139,2.96541,10.384502590587392,0.037698800130131806,0.13307952991432245,11.333242729611024
131,0.7200088500976562,2.9658499999999997,10.328978617035897,0.037497231767748634,0.13311259139368808,11.338594467072086
132,0.7267329692840576,3.004059,10.28789562792554,0.03734808842826663,0.1331660121793297,11.34393723853355
133,0.7271509170532227,3.004476,10.244694697170278,0.03719125633739167,0.13323103965061386,11.349287105447903
134,0.7274918556213379,3.004817,10.205220473160876,0.03704795328861865,0.1333346108058015,11.354696904057665
135,0.7475168704986572,3.0668759999999997,10.164129765820743,0.036898781929691406,0.13343653539732442,11.36016559108164
136,0.7560698986053467,3.1300839999999996,10.11507613367178,0.03672070281055122,0.1335024388457835,11.365646944453852
137,0.7566030025482178,3.132755,10.08207996135881,0.03660091699565687,0.13354985782764386,11.371120346548533
138,0.757098913192749,3.133553,10.035578662835459,0.03643210359862306,0.1335212826145247,11.37648211786387
139,0.7574868202209473,3.13428,9.977060498864338,0.03621966544395119,0.13352348421118332,11.381774709678327
140,0.7624428272247314,3.148434,9.915224569179374,0.035995182823457914,0.13362785334528332,11.387131856405881
141,0.7629580497741699,3.149778,9.860279645848944,0.03579571658376755,0.13374113432495885,11.392564175350476
142,0.7666120529174805,3.176377,9.811636144060113,0.03561912635851892,0.13385201794345725,11.398061748900949
143,0.7671349048614502,3.177262,9.758111011493384,0.035424814377086035,0.13394574931364128,11.403598543517175
144,0.7718520164489746,3.18951,9.727487029019215,0.03531364030934313,0.1341130040346369,11.409265115342054
145,0.7721419334411621,3.1898899999999997,9.714444154838533,0.035266290838092997,0.13433296973682513,11.415123782283287
146,0.7723350524902344,3.190082,9.703470868024615,0.03522645457797751,0.13457332784939277,11.42120067818917
147,0.7725169658660889,3.190264,9.673549251205003,0.03511783030423759,0.13478540135662398,11.427458330845633
148,0.7772629261016846,3.218016,9.629627435070711,0.03495838118731023,0.13489337837483453,11.433766476030202
149,0.7775478363037109,3.218302,9.576202152064438,0.034764431689163364,0.1350160735559883,11.440141567695406
150,0.7777378559112549,3.2184909999999998,9.532027032466154,0.034604063006125056,0.1351495729937019,11.44658984553675
151,0.7779269218444824,3.2194019999999997,9.507375004470509,0.03451456889043649,0.13524268914071244,11.453063905798862
152,0.7826509475708008,3.236669,9.460496807026363,0.034344387239414555,0.13528915929925708,11.459505742729254
153,0.7829680442810059,3.236986,9.41850600140109,0.03419194825885084,0.13536262819519948,11.46594797992684
154,0.7831618785858154,3.237179,9.382676862409053,0.034061877941287455,0.13539708919144472,11.472342640670504
155,0.8072888851165771,3.34075,9.363415425056221,0.03399195325585846,0.1354001063948855,11.478656036262274
156,0.8219690322875977,3.408058,9.32872359939141,0.033866011720336806,0.13538162877611942,11.484867807038512
157,0.8226609230041504,3.409551,9.299794204790473,0.033760989505220315,0.1354062209083021,11.49103242610287
158,0.824213981628418,3.421509,9.292857345855115,0.0337358066660565,0.13555203093167667,11.497289742526476
159,0.8246948719024658,3.421989,9.266906186673655,0.033641596321883266,0.13567445248506957,11.503613125432093
160,0.8399028778076172,3.4962869999999997,9.223980386258564,0.03348576303510251,0.135676870912976,11.509868937178947
161,0.8403639793395996,3.497172,9.19062057652032,0.03336465710935108,0.13566655175604267,11.516041225721576
162,0.8406939506530762,3.497502,9.145319346148941,0.033200200312838976,0.13568761169874666,11.522165296278649
163,0.8410189151763916,3.508444,9.100464494154451,0.033037364001185524,0.1357206710234864,11.528256461513992
164,0.8459579944610596,3.5202769999999997,9.07289369212921,0.032937273876895976,0.13573285974072663,11.534289125234345
165,0.8464088439941406,3.5211599999999996,9.04810481854124,0.03284728297143932,0.13572256058602147,11.540240869701416
166,0.846808910369873,3.52209,9.03297948028298,0.032792373542805196,0.13575960821982244,11.546165179115299
167,0.847182035446167,3.5228639999999998,9.024352058171099,0.032761053461848315,0.13580306073642462,11.552068692001608
168,0.8519549369812012,3.558878,9.017740518897012,0.03273705162878293,0.1358414022029645,11.557947687894469
169,0.852349042892456,3.56067,9.000644177564936,0.0326749868790068,0.1358258540204502,11.56374366689022
170,0.8525388240814209,3.5608619999999997,8.969432325144053,0.03256167867037169,0.13577961940243752,11.569419778050841
171,0.8527278900146484,3.56105,8.93894670162936,0.03245100688636496,0.13570238393360223,11.574942088915536
172,0.8574309349060059,3.570557,8.922866119738625,0.03239262964225656,0.1356821896750525,11.580372741629898
173,0.8577518463134766,3.571123,8.906917664631166,0.032334732057250855,0.13571776567450458,11.585773484501813
174,0.8579399585723877,3.5713109999999997,8.886608906165577,0.0322610052879996,0.1356292663547879,11.591016305896925
175,0.8611099720001221,3.605066,8.893102143688651,0.032284577650897525,0.13561858092452705,11.596184671340524
176,0.8691539764404297,3.6261919999999996,8.89917230830616,0.032306614134655534,0.13568853653281523,11.60136448024563
177,0.8694498538970947,3.626487,8.893929017308471,0.032287579445451915,0.13574205333321926,11.606538449865154
178,0.8696348667144775,3.6266719999999997,8.894350314888094,0.032289108879636264,0.1358212563755644,11.61173432823171
179,0.8899550437927246,3.707775,8.906737621111175,0.03233407844629398,0.13595897323672163,11.617013671134794
180,0.9084980487823486,3.798584,8.915781756730153,0.03236691131990304,0.1361510723212581,11.622429394568107
181,0.9088749885559082,3.798961,8.928593448599026,0.03241342153133399,0.13628379554553083,11.627921945648335
182,0.909188985824585,3.799276,8.896315389824549,0.032296242679895254,0.13631173650139622,11.633387431405795
183,0.9095039367675781,3.79959,8.860457470453355,0.032166067881086655,0.13635373185575408,11.638841847847997
184,0.9143939018249512,3.836373,8.845192488833211,0.03211065150595767,0.13642224576731918,11.644309797642237
185,0.917978048324585,3.845694,8.837335107468448,0.03208212689950373,0.13643441547993984,11.649729750740828
186,0.9183039665222168,3.846018,8.836496674755399,0.032079083142039555,0.13653172747530332,11.655188306018882
187,0.9205899238586426,3.8536349999999997,8.826651072374032,0.03204334070824477,0.1366466014864166,11.660704461415861
188,0.9282288551330566,3.887187,8.813833794011979,0.0319968102161997,0.1367958453824966,11.666310984346756
189,0.9286069869995117,3.892985,8.826536568958733,0.032042925027153654,0.13693575866957192,11.671993598018773
190,0.9289209842681885,3.893299,8.801876726142243,0.03195340254136584,0.1369388811103954,11.677618104627525
191,0.9292299747467041,3.893608,8.802020125843894,0.03195392312447939,0.13697422032211537,11.68321505737671
192,0.9354288578033447,3.91913,8.791911171964614,0.03191722464725381,0.13695772907302942,11.688735870067672
193,0.9359469413757324,3.9197439999999997,8.770108639985226,0.03183807504059217,0.13693983338255486,11.694183205473562
194,0.936553955078125,3.923961,8.745361663540276,0.03174823623409325,0.13693657962673708,11.699572976545323
195,0.9370019435882568,3.9244079999999997,8.747503945690529,0.03175601334868302,0.1369281353396355,11.7048978444731
196,0.9436588287353516,3.958668,8.757177843708268,0.031791132445112405,0.13692420870568237,11.710162427972406
197,0.9439418315887451,3.959241,8.759334705862063,0.031798962489405315,0.13694959062047313,11.71539772521058
198,0.9441349506378174,3.9596359999999997,8.761413015214444,0.03180650736391428,0.1370278733482084,11.720654818817865
199,0.9568009376525879,4.0025249999999994,8.739832255042105,0.031728162854170426,0.1370753824364746,11.72590161809228
200,0.9644768238067627,4.045599999999999,8.749856548159986,0.031764553987920004,0.13711228566106204,11.731128997099933
201,0.9650049209594727,4.046596,8.743020422340209,0.031739736839607305,0.13713263446301646,11.736320078990673
202,0.9653668403625488,4.0478559999999995,8.752397056293187,0.03177377678000918,0.13721754270209457,11.74153720619097
203,0.9656920433044434,4.048182,8.727489138649597,0.03168335370960092,0.13720755949903288,11.746696343805674
204,0.970923900604248,4.072897,8.71972838871217,0.03165517990366281,0.13725334940098677,11.75185057905163
205,0.9713349342346191,4.074911999999999,8.72973114530252,0.03169149285348014,0.1373583711602125,11.757050398219251
206,0.9716880321502686,4.07561,8.756971474166164,0.03179038326294861,0.1373940688543842,11.762233224211412
207,0.9873390197753906,4.136035,8.768392268109064,0.03183184410562499,0.13737743288524154,11.76735304857781
208,0.9937629699707031,4.16584,8.769680897408293,0.03183652220917109,0.13737011804051913,11.772414681428696
209,0.9940650463104248,4.166141,8.76318634676363,0.03181294507925539,0.13740637842690925,11.777457640782183
210,0.9942569732666016,4.166334,8.771212017372136,0.03184208062518463,0.13750621103944874,11.782537228422857
211,0.9944460391998291,4.166522,8.77166294924411,0.03184371764057035,0.13757153432180738,11.787622278163889
212,0.9992969036102295,4.195949,8.775765679461692,0.03185861175852268,0.13768592335056482,11.792758453221891
213,0.9996929168701172,4.196867,8.781298007303253,0.031878695736521044,0.1378650870367975,11.798002443491905
214,1.000195026397705,4.204435,8.787851157353511,0.03190248559952242,0.13800687435704234,11.803322712873863
215,1.0008299350738525,4.206633,8.78219830597987,0.031881964085637544,0.13807679335313885,11.80865528466849
216,1.0062689781188965,4.222265,8.782256234510973,0.0318821743832514,0.13811530586878346,11.81397302985181
217,1.0066959857940674,4.223113,8.779782045177228,0.031873192347919105,0.13817545623187769,11.819292754335892
218,1.0070359706878662,4.225306,8.80662602036347,0.03197064387690824,0.13824123109247785,11.824618556703841
219,1.0177009105682373,4.256135,8.822711539562306,0.03202903904489789,0.1382727393947734,11.829920901332812
220,1.0315179824829102,4.341798,8.839010742609151,0.032088209948134064,0.13829601798501898,11.835194440683967
221,1.0320420265197754,4.3428439999999995,8.832171972083636,0.03206338319876131,0.13832278913769175,11.84044285603595
222,1.0325770378112793,4.343858,8.84981782355424,0.032127442832038236,0.1383713614910736,11.845683722729227
223,1.0330328941345215,4.344771,8.844299406538624,0.032107409354431425,0.13837490351525897,11.850881244849514
224,1.041853904724121,4.392084,8.852933289682973,0.03213875289083737,0.13840822718689544,11.856062106591182
225,1.0421428680419922,4.392372,8.87626964526801,0.032223470728527874,0.13844228721771362,11.861227930329086
226,1.0423338413238525,4.392563,8.882962852415599,0.032247769040005515,0.1385250311383299,11.866421123910776
227,1.0441129207611084,4.394305,8.89747186791391,0.03230044103566294,0.1386343707942281,11.87166370897453
228,1.0516350269317627,4.434678,8.924615450817438,0.032398980228827874,0.138740505625343,11.8769515059061
229,1.0519359111785889,4.434978,8.933049425974739,0.03242959804041625,0.13876460363003623,11.882213732876023
230,1.0521228313446045,4.435165,8.955627223030035,0.03251156208743164,0.13885425741856067,11.887500031917535
231,1.0523149967193604,4.435357,8.972440654053672,0.03257259978953943,0.13896512819363455,11.892827179977763
232,1.057055950164795,4.444601,8.986229055803477,0.03262265574524317,0.13907970384767424,11.898198715087585
233,1.0573420524597168,4.4448859999999994,8.987559935451419,0.03262748722998761,0.13911983336967151,11.903554267202503
234,1.0575318336486816,4.446739,9.014142930733819,0.032723991325130285,0.1391816507082483,11.908913334273493
235,1.0577208995819092,4.446928,9.021945931668585,0.032752318514621445,0.1392563279596608,11.914287541305146
236,1.0632870197296143,4.487384,9.027656856527447,0.032773050852346275,0.13942417460394255,11.919751291449664
237,1.0635919570922852,4.48769,9.041019548872855,0.032821561357643525,0.13960210592641453,11.925311483553584
238,1.063797950744629,4.488383,9.045876665082549,0.032839194118731575,0.13981786470678875,11.93099866277015
239,1.0793509483337402,4.554228,9.050643302351794,0.03285649841464162,0.1400481372788489,11.93682218102963
240,1.0908658504486084,4.612703,9.084753071413537,0.03298032691341913,0.1403223649324805,11.94281355254684
241,1.0911228656768799,4.612960999999999,9.108109695779893,0.033065118332750075,0.14057761841654437,11.948957371383981
242,1.0913128852844238,4.6158399999999995,9.177902671917177,0.03331848737329241,0.14085064570607916,11.95526464563847
243,1.091498851776123,4.616026,9.204040319101951,0.033413374723793327,0.14108833500526713,11.96170716666179
244,1.096261978149414,4.625741,9.230584424608772,0.03350973763760701,0.14129325440914953,11.968261311283156
245,1.096560001373291,4.626348,9.260130744606514,0.03361699947344934,0.14151991520834883,11.974944297008788
246,1.0967519283294678,4.626732,9.254255595423606,0.03359567095310385,0.1416062110277247,11.981645084858735
247,1.109220027923584,4.681067,9.257154156520738,0.03360619358281215,0.1416300824330245,11.98831335048043
248,1.1191599369049072,4.7288559999999995,9.252305141847849,0.03358859023268665,0.1416211526038211,11.994923579731129
249,1.1194279193878174,4.729125,9.262815999986636,0.03362674774063792,0.14156797439508895,12.001442552870861
250,1.1196229457855225,4.729318999999999,9.273134540804536,0.033664207080123396,0.14156431903053923,12.007907069150104
251,1.1198208332061768,4.729518,9.300650019684952,0.03376409636511793,0.14160276440025357,12.014348454515424
252,1.1245670318603516,4.759892,9.320998382579479,0.033837966910100166,0.14168985523244473,12.02080383544551
253,1.1248550415039062,4.760825,9.35279916060962,0.033953413091993144,0.14178484278017983,12.027278371024567
254,1.1250510215759277,4.761019999999999,9.384776048312965,0.03406949860382157,0.14189096475082333,12.03378164168791
255,1.1252429485321045,4.761610999999999,9.411344047621673,0.034165948259167064,0.1419960964953578,12.040312172232309
256,1.1307079792022705,4.798443,9.424354436437156,0.03421317979898244,0.14216229637262925,12.04691652832033
257,1.1310079097747803,4.799034,9.452360464857922,0.034314849923156726,0.14235993311193143,12.053617206739286
258,1.1312048435211182,4.7993559999999995,9.463644510225924,0.03435581432826682,0.1426375397846242,12.060474340829211
259,1.1437840461730957,4.838102,9.471761606388169,0.03438528177585886,0.14292269807990457,12.067492825398547
260,1.1590659618377686,4.920337,9.49041244689576,0.034452989815066434,0.14318271936929058,12.074651532325076
261,1.159595012664795,4.920989,9.535355842507713,0.03461614756610597,0.14347204809358952,12.081969595610454
262,1.1600449085235596,4.922308,9.58240106994234,0.034786935585143314,0.14379901619594535,12.089473442429545
263,1.1605188846588135,4.923236999999999,9.620123332209102,0.03492387849726123,0.14408467845540668,12.097129871139545
264,1.1675870418548584,4.959936,9.669207799907916,0.03510206955852099,0.14434274008846268,12.104916105133919
265,1.1679649353027344,4.960681999999999,9.69350198514035,0.03519026459968089,0.14448167618709615,12.112744872193462
266,1.1682848930358887,4.961342,9.699275703274237,0.0352112248954715,0.14458467267258074,12.120590304125988
267,1.183089017868042,5.023902,9.716177955252014,0.03527258504377913,0.14465409939529986,12.128427027447897
268,1.1920218467712402,5.067864999999999,9.729608099324134,0.03532134041869257,0.14460534885344778,12.13616989122759
269,1.1923038959503174,5.068146,9.74572508349852,0.0353798498138023,0.14453485614786118,12.143803675373466
270,1.1925079822540283,5.068842,9.753437289416285,0.035407847390664555,0.14447731228713587,12.151340132226208
271,1.192694902420044,5.069029,9.77088653853989,0.03547119329957,0.14443233895930563,12.158789501929505
272,1.1982789039611816,5.079624,9.814483651565638,0.03562946364866675,0.14442956197969617,12.166182379912705
273,1.198598861694336,5.079943,9.853427715561839,0.03577084206058786,0.14446542143024546,12.173546893375832
274,1.1987910270690918,5.0801359999999995,9.88422636959147,0.03588265023747565,0.14458600762562585,12.180942271689288
275,1.1989998817443848,5.081077,9.908516939017074,0.03597083215219277,0.1447591403581116,12.18840506487661
276,1.2037489414215088,5.118736999999999,9.936435786609993,0.03607218578430829,0.14499046551125996,12.195976905790642
277,1.2040560245513916,5.119361,9.949792729994972,0.0361206754191875,0.14516111987390867,12.203614237870969
278,1.204246997833252,5.119714,9.943194865918644,0.03609672323111403,0.14533143040597368,12.211316667482704
279,1.215986967086792,5.178434,9.941783556037798,0.03609159976095688,0.14548063922183954,12.219070605929828
280,1.2259578704833984,5.218794,9.946362554263505,0.03610822287192453,0.1457039448177793,12.226928875242304
281,1.226240873336792,5.219251,9.973340914540067,0.03620616225833546,0.14591399793086607,12.234881414568132
282,1.2264409065246582,5.219857,9.99734648009948,0.03629330952515355,0.14616363342151267,12.242956670031074
283,1.2266359329223633,5.220052,10.020333550690376,0.0363767593555353,0.1464239675917843,12.251160354377163
284,1.2314279079437256,5.229572999999999,10.045355551571552,0.03646759658166594,0.1467312102870619,12.259523502094785
285,1.2317209243774414,5.229867,10.095808536996124,0.036650755764967936,0.147006732812912,12.268022520409817
286,1.2319140434265137,5.230059,10.149880779048377,0.03684705391482479,0.14726149360031698,12.276641034720573
287,1.2483868598937988,5.299015,10.193942528536992,0.03700701103100489,0.1472936757021729,12.28521881916264
288,1.2590620517730713,5.366279,10.233208323042476,0.03714955741934658,0.14731968129057715,12.293751716999953
289,1.259488821029663,5.368999,10.246462499853543,0.037197673981322565,0.1472566340956685,12.302181113113193
290,1.2598240375518799,5.369333999999999,10.256959668562951,0.03723578179261696,0.1471754897499867,12.31049672577884
291,1.2601678371429443,5.3696779999999995,10.29410399475011,0.037370626626703415,0.14706935467821844,12.318682191924557
292,1.2673139572143555,5.4093789999999995,10.32268864004786,0.037474397300403986,0.14696268519014155,12.326739050081699
293,1.26841402053833,5.411261,10.356094878846788,0.03759567177730785,0.14687034804823934,12.334679131957039
294,1.2689318656921387,5.411779,10.386140248014788,0.03770474530848758,0.14684104374738088,12.342545990341414
295,1.2693958282470703,5.412242,10.425475904202461,0.03784754531529299,0.14684582737471719,12.35036210433857
296,1.2792730331420898,5.453379,10.45244859929091,0.03794546413540404,0.1468367992071907,12.358118643974517
297,1.2798190116882324,5.4544109999999995,10.472202119138545,0.038017175225088545,0.14683151238244285,12.36581753382769
298,1.2802698612213135,5.454861999999999,10.473913382573295,0.03802338761491019,0.14676134586534642,12.373415909398297
299,1.2807319164276123,5.456188,10.489077507179498,0.03807843784940056,0.14674544641911852,12.38095219201678
300,1.291990041732788,5.519113,10.475797204996294,0.0380302264446361,0.14672908626194453,12.38842836851412
301,1.292677879333496,5.530743999999999,10.469850197357136,0.03800863705694947,0.14673507623672005,12.395860382855798
302,1.2932019233703613,5.531702,10.46731020614642,0.03799941614144103,0.14677499343657804,12.403272020777859
303,1.2937860488891602,5.532681999999999,10.472969981827859,0.03801996279260074,0.14689673566684458,12.410718539505856
304,1.3053288459777832,5.578780999999999,10.496228789648717,0.038104399109088194,0.14706251128185147,12.418229289844566
305,1.305616855621338,5.579066999999999,10.522870065150517,0.03820111477857674,0.14726985295025052,12.425831009019074
306,1.3058109283447266,5.579262,10.533246799686859,0.03823878537838414,0.14724557481988249,12.433368612130606
307,1.3059968948364258,5.579447,10.541373442845188,0.03826828748438125,0.14717443856671908,12.440812661133535
308,1.3107848167419434,5.619845,10.55595870840821,0.03832123629021078,0.14705450205073115,12.44813207193744
309,1.3110768795013428,5.620137,10.565618389879088,0.03835630377639172,0.146967721403947,12.45534975057493
310,1.3112750053405762,5.620335,10.596906989971151,0.03846989060165685,0.14687342322453706,12.462461701523297
311,1.3114628791809082,5.620521999999999,10.626380364026016,0.03857688762226158,0.14681548528883354,12.46949016772585
312,1.317051887512207,5.640173,10.663738503932297,0.038712508663064915,0.1466754504910245,12.476382862351517
313,1.317368984222412,5.642392,10.678744878123338,0.03876698621712887,0.14654067143490718,12.483143867526868
314,1.3175618648529053,5.642708,10.7023713991458,0.03885275744074082,0.1463967650341332,12.489768165033603
315,1.3378498554229736,5.725942,10.725931387118845,0.03893828712980549,0.1463138661985536,12.496297483350313
316,1.3451309204101562,5.752622,10.752283880801997,0.03903395443631588,0.14633103895525848,12.502796047608081
317,1.3454370498657227,5.752928,10.751293352271617,0.03903035852627934,0.1462825677686435,12.50922249452714
318,1.3456239700317383,5.754108,10.747050126850576,0.03901495436939657,0.1462097006700624,12.515559011820928
319,1.3458099365234375,5.754296999999999,10.719497733708124,0.03891493107476852,0.14610103418755627,12.521784263912085
320,1.3505408763885498,5.7898369999999995,10.729860061089015,0.038952549372362213,0.1460917494112064,12.52796010992275
321,1.3508329391479492,5.790451,10.724364166571883,0.03893259765805233,0.146035714570999,12.534058524133796
322,1.3510160446166992,5.790804,10.73585412184478,0.03897430957670789,0.14610670867558895,12.540160303076878
323,1.3668999671936035,5.836907999999999,10.728298050807066,0.038946878815404214,0.1460572046402894,12.5461931460121
324,1.3733339309692383,5.878546999999999,10.713218374577089,0.03889213515336918,0.14602837544980818,12.552170784525966
325,1.3736488819122314,5.878975,10.677695223403202,0.03876317566162514,0.1460144043737772,12.55810541195542
326,1.3738508224487305,5.879372999999999,10.671426859072753,0.038740419654587244,0.1460559998002129,12.56403373939044
327,1.3740589618682861,5.879875999999999,10.671652359380792,0.03874123828706077,0.14601994118944714,12.569908410566972
328,1.379788875579834,5.918591999999999,10.679706655955007,0.03877047775366896,0.1459309700363655,12.57569623970803
329,1.3800899982452393,5.920856,10.698341014606312,0.03883812595888829,0.1458214631717612,12.581386583103054
330,1.3802828788757324,5.921135,10.685900909948462,0.03879296471837598,0.14571071292366433,12.58697923656408
331,1.3804779052734375,5.921329,10.69829165172052,0.038837946757087426,0.14552147740281132,12.59242553991435
332,1.3852429389953613,5.929889999999999,10.73592970895927,0.03897458398017563,0.14534019776007834,12.597730541325449
333,1.3855578899383545,5.931636,10.764542592869784,0.039078457168349984,0.14513342875797633,12.602879984987121
334,1.3857510089874268,5.931829,10.822572196511492,0.039289121705263136,0.14492009877712403,12.607870558211125
335,1.402094841003418,6.008706999999999,10.823531091736942,0.03929260277709442,0.1445991370769708,12.612642243718579
336,1.4098918437957764,6.051178,10.814358328354297,0.03925930294685346,0.14423187169283375,12.617169627996004
337,1.4101908206939697,6.051981,10.752488023718058,0.039034695535171936,0.14385811479078867,12.621454531545943
338,1.4103798866271973,6.052169999999999,10.734003024838115,0.038967589549873,0.1435066437312677,12.625509963369792
339,1.4105699062347412,6.052359999999999,10.720943071259601,0.03892017807538298,0.14317303574665186,12.629349074317256
340,1.4153168201446533,6.06236,10.695548855127615,0.03882798959836446,0.1428388037875864,12.632972906840852
341,1.4167778491973877,6.063871,10.64656273563933,0.0386501555700487,0.14247478968148053,12.636365554944621
342,1.4174540042877197,6.0650379999999995,10.614504458507302,0.03853377459064462,0.14216830044559936,12.639562601256623
343,1.4337489604949951,6.142301,10.599395160134158,0.03847892339151334,0.14176083589463406,12.642508990979538
344,1.444700002670288,6.194482,10.571718893854651,0.038378450400947076,0.1414712014543345,12.645274599114686
345,1.444969892501831,6.194919,10.553897295108822,0.03831375275334598,0.1412112207125124,12.647879168079534
346,1.4451570510864258,6.195266999999999,10.55308410265065,0.038310800625434176,0.14100333928607306,12.650353993044172
347,1.4453418254852295,6.195453,10.53444483178218,0.03824313458742107,0.14075100850922626,12.65267764388581
348,1.4510219097137451,6.236161,10.530647763680259,0.03822935011289221,0.14055080697535624,12.654879656338492
349,1.4513330459594727,6.236759999999999,10.519162590501734,0.03818765555464639,0.14028909672708456,12.656927479516794
350,1.4515249729156494,6.237171,10.515549234062043,0.03817453800751011,0.14010396733496985,12.65886534963222
351,1.4517099857330322,6.23754,10.524827791154609,0.03820822190004876,0.13991142756880062,12.660690520314516
352,1.4572670459747314,6.247732999999999,10.555900887263489,0.03832102638244109,0.1396305731578217,12.662352766510754
353,1.4575648307800293,6.248339,10.551855659277173,0.03830634101450877,0.13925709170191855,12.663805342551948
354,1.457751989364624,6.248716,10.52506316337237,0.03820907637045946,0.13895847348423876,12.66509104701621
355,1.467749834060669,6.288914999999999,10.513332706924942,0.03816649136177088,0.13854543213899617,12.666149622772513
356,1.4806690216064453,6.373984,10.506841804063182,0.03814292747438051,0.13822143581154495,12.667031130971603
357,1.481247901916504,6.375126,10.494842433134778,0.03809936622699566,0.13790771688948705,12.667743313949906
358,1.481740951538086,6.376104,10.451057582226781,0.037940414334142906,0.13755166576359565,12.668266665852618
359,1.4822418689727783,6.3771059999999995,10.411018968193364,0.037795062383506245,0.1371582847466843,12.66858506899989
360,1.490149974822998,6.421402,10.373783654967017,0.037659887239693844,0.1368572839221087,12.66874825921745
361,1.490445852279663,6.4217439999999995,10.35371448413245,0.03758703024404385,0.13652819422924944,12.668743039915316
362,1.4906480312347412,6.421944,10.341436839014047,0.037542458779464806,0.1361975096810252,12.668569327936009
363,1.4956250190734863,6.427414,10.300732227985868,0.037394689063762004,0.1358070335700033,12.668197683460358
364,1.5082809925079346,6.492393,10.276570172885242,0.03730697369386096,0.13548014499434433,12.667662742554224
365,1.5089168548583984,6.503672,10.248133390267363,0.037203739805198144,0.1350832234472917,12.666928548011525
366,1.5092859268188477,6.514253,10.230570362808358,0.03713998084745498,0.13478693308870726,12.666048162785783
367,1.5096938610076904,6.515721999999999,10.180573260045387,0.03695847665236187,0.13447773855583678,12.665016859891606
368,1.5214288234710693,6.565961,10.18984954449039,0.036992152294521116,0.1341521773131529,12.663825601810503
369,1.521960973739624,6.569547,10.21443287260083,0.03708139700941087,0.13373741455019023,12.662432542390922
370,1.5227530002593994,6.575563,10.229816123682468,0.037137242737486864,0.1333603369105839,12.660859655296635
371,1.5234169960021973,6.582132,10.235716820274977,0.03715866400244674,0.13291977726727291,12.659079661569523
372,1.533963918685913,6.630539,10.203442141982743,0.037041497423153276,0.132528051445436,12.657120446009476
373,1.5343828201293945,6.632194999999999,10.197714414950873,0.03702070408859625,0.13217406931336106,12.65500315236612
374,1.5357918739318848,6.636519,10.20277345787219,0.03703906990306611,0.13176164322934134,12.652699578537622
375,1.5363409519195557,6.637613,10.211607603234674,0.037071140450252706,0.13144524581721218,12.650257314131482
376,1.550428867340088,6.692156,10.205809594276152,0.03705009197162089,0.1311138350743252,12.64767123889777
377,1.5510008335113525,6.693028,10.211690515382898,0.03707144144574835,0.13084794293321614,12.644972166723797
378,1.5514378547668457,6.702605999999999,10.188353437245052,0.03698672098497853,0.13047991825018462,12.642114302172654
379,1.5518100261688232,6.703516,10.176990189312264,0.03694546905125225,0.13021248016723977,12.639146277392681
380,1.5598368644714355,6.741009,10.128856443914977,0.03677072939170498,0.12982772562980122,12.636015938002318
381,1.5604379177093506,6.742989,10.120288703692175,0.03673962597356736,0.12943440637790093,12.632719757865791
382,1.560925006866455,6.743475999999999,10.09107395219205,0.03663356782893817,0.12895421155281914,12.62921984519606
383,1.5613999366760254,6.743951,10.067007192289472,0.036546198408647444,0.12860504775780005,12.625579385068274
384,1.574733018875122,6.826498,10.05137090758286,0.036489434094055556,0.1281895866775271,12.621769943259935
385,1.5753259658813477,6.827064,10.10436831957772,0.03668183029452638,0.12790973410507597,12.617854769976152
386,1.5757908821105957,6.828904,10.1191087720629,0.036735342474548384,0.1274032219553894,12.613731472688755
387,1.5762429237365723,6.829724,10.262373454299006,0.037255435427890345,0.1271174679573679,12.609500923377965
388,1.5832748413085938,6.86801,10.335981952063392,0.03752265593468805,0.12667542053254646,12.605094894528602
389,1.5836338996887207,6.8688199999999995,10.493942910229487,0.03809610069415735,0.12639241622780487,12.600585519075059
390,1.5838208198547363,6.869165,10.560634568562193,0.0383382110384805,0.12592514716650735,12.595893706895607
391,1.5840089321136475,6.869631999999999,10.693230413970555,0.038819572974743734,0.12567081643236122,12.591115513750877
392,1.588757038116455,6.888382999999999,10.690528327056779,0.03880976360413516,0.12521281216467736,12.586164945993392
393,1.5890569686889648,6.889011,10.801246139458879,0.0392117018427924,0.12495165898918836,12.581128388378676
394,1.5892448425292969,6.889485,10.777840208670574,0.03912673142664095,0.12448749589697208,12.575919205209894
395,1.6051409244537354,6.955622,10.786430149732578,0.03915791544035766,0.12405620941332769,12.570553090448348
396,1.611738920211792,6.9770389999999995,10.911087931716597,0.039610459870549314,0.12387898206051651,12.56513984368263
397,1.6120429039001465,6.977342999999999,10.833839809368955,0.03933002645552457,0.12337805602773878,12.559542677057006
398,1.6122369766235352,6.987539,11.007376993155868,0.039960017497431444,0.12313737905167127,12.553871291982295
399,1.6124279499053955,6.987729,10.948854606960438,0.03974756401484291,0.12263529771799947,12.54801710220362
400,1.6184828281402588,7.019667,11.190789350571423,0.040625858325462304,0.12245089701142524,12.54211467651203
401,1.618994951248169,7.026852,11.166662138576624,0.040538269446288286,0.12192955273163819,12.53602403142178


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_PDP1_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_PDP1_sigma1.0_tau0.85/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.01653313636779785,0.066464,52.110849612296605,0.18917771814376377,0.12774745741572954,11.08510199861545
2,0.019308090209960938,0.075761,47.86728304870775,0.17377232281316302,0.12437703490893642,10.796581378119932
3,0.02053093910217285,0.097909,37.45964701540393,0.13598954147876255,0.1230938986233685,10.628437393229204
4,0.0262300968170166,0.11537199999999999,30.69309253655117,0.11142495760556527,0.12182825235090906,10.491719936281383
5,0.027389049530029297,0.11827199999999999,26.586190490700922,0.09651569468902722,0.12174189731926008,10.406897053438096
6,0.02848196029663086,0.11958999999999999,24.386754800711756,0.08853109593211267,0.12213121219821396,10.361143613458124
7,0.02952098846435547,0.120629,23.17783983106863,0.0841423788590186,0.12261935703100582,10.340063542928295
8,0.035372018814086914,0.154036,21.692314469982485,0.07874948467007692,0.12178371557060584,10.306954674042144
9,0.05478215217590332,0.23336199999999999,18.32911789155675,0.06654009144181221,0.1206185634123831,10.259896066448594
10,0.057531118392944336,0.24915099999999998,19.396657828776124,0.07041557554642837,0.12126948726445914,10.232973539069173
11,0.060183048248291016,0.274425,17.493124536480018,0.06350518956488241,0.12066874382102737,10.20201489604841
12,0.0687870979309082,0.311642,17.265754598260088,0.06267976978364774,0.11872050829373426,10.14984694544058
13,0.0700991153717041,0.32426699999999997,16.02568558689415,0.05817795437176383,0.11740012807126537,10.089424526022468
14,0.07491803169250488,0.34048,16.64499225788319,0.0604262198235954,0.11776333276846253,10.041802000334076
15,0.07750892639160156,0.345971,15.411265488438437,0.055947428616142866,0.11710818039539696,9.993559698409596
16,0.08617711067199707,0.39165099999999997,14.04616276045847,0.050991704020738486,0.11380279162249914,9.918931565277624
17,0.08730792999267578,0.392781,13.587754387273415,0.04932754673559839,0.11282637708843046,9.844258639181424
18,0.08837699890136719,0.39674099999999995,13.172843125601872,0.04782129676463935,0.11220431223410052,9.772618282057945
19,0.08939814567565918,0.407763,13.000774230600634,0.047196636043080664,0.11210856506922491,9.707776165130301
20,0.09518909454345703,0.445617,11.906424703132828,0.04322382523691769,0.10849509489147235,9.622337302678426
21,0.0964200496673584,0.44784199999999996,11.619143049162496,0.04218090829798815,0.10763234119577612,9.53899047029083
22,0.09760499000549316,0.450858,11.269591673589535,0.04091193394625733,0.1072958466640389,9.460978122238702
23,0.09875702857971191,0.460341,11.162892330249068,0.04052458393276179,0.1074756080675905,9.3908685699553
24,0.10499215126037598,0.497583,10.392232433505681,0.0377268617344958,0.10451030540119485,9.308774715391756
25,0.10621905326843262,0.498809,10.262480598666361,0.03725582439347196,0.10404965604982397,9.230612333898753
26,0.10738706588745117,0.5017269999999999,9.92778532213513,0.03604078205279338,0.10400873957633586,9.158221056626058
27,0.10857295989990234,0.5041979999999999,9.874559513697488,0.035847556706027704,0.10440758738955436,9.093268102660733
28,0.1143960952758789,0.543256,8.996045962420883,0.03265829400497081,0.1018955478012416,9.020375684204986
29,0.115631103515625,0.545778,9.041886849785254,0.03282470991516604,0.10162841086590192,8.951236370024944
30,0.11681008338928223,0.548161,8.503388772691808,0.03086980343777666,0.1014460175644731,8.885860972996625
31,0.11796712875366211,0.550675,8.760999523585037,0.03180500626762618,0.10192465475285824,8.82683315034947
32,0.12589597702026367,0.596972,7.884322044888594,0.028622409050314913,0.09997642798773705,8.76313907105115
33,0.1289660930633545,0.6183759999999999,8.171230593088332,0.029663971505507713,0.09986352293663846,8.70283327348148
34,0.13176608085632324,0.624115,7.706141891145155,0.027975562661233303,0.09976925863633641,8.64569783657321
35,0.13506698608398438,0.643813,7.291570693889106,0.026470547224169295,0.09968482179862732,8.591504931575827
36,0.14960408210754395,0.704846,7.534671228385248,0.02735307369874547,0.09836280512050251,8.535389028833299
37,0.1517810821533203,0.715372,6.782642571902707,0.024622988385023838,0.09755762069758583,8.479424660348913
38,0.15511012077331543,0.746111,7.46023911479323,0.027082863224137648,0.09812415585842907,8.428405245773389
39,0.15632295608520508,0.748616,6.776156122522861,0.02459944066508329,0.09799354178170061,8.37956806024528
40,0.16249799728393555,0.785906,6.356310482091992,0.02307527744724589,0.09623143376356938,8.32735962820264
41,0.16380810737609863,0.78865,6.232705898007191,0.02262655643534065,0.09582755199663533,8.276410117862797
42,0.1650240421295166,0.791492,6.102002289154676,0.022152063874581494,0.09581087930102221,8.227836510088075
43,0.16622400283813477,0.792837,6.065665070984489,0.022020149080094895,0.09600982352688449,8.182128055498163
44,0.17226195335388184,0.8353229999999999,5.768079491269685,0.020939825858697032,0.09418408362693234,8.133140985846252
45,0.17354893684387207,0.836916,5.656613690373161,0.020535172201703204,0.09386033561448454,8.085414095287433
46,0.17482304573059082,0.840448,5.532446529463622,0.020084408870381248,0.09378876993208103,8.039558704260418
47,0.17603397369384766,0.8428669999999999,5.518622571374024,0.02003422383470131,0.09397193737215617,7.9961482234055845
48,0.18465614318847656,0.8866729999999999,5.293882375279134,0.01921835079120403,0.09227237539416883,7.950067877548641
49,0.18721795082092285,0.8924219999999999,5.253563973478422,0.019071983128642216,0.09206258175229905,7.905337808128937
50,0.18831515312194824,0.893521,5.140149221829081,0.01866025420692068,0.09210387712731495,7.862506411066516
51,0.18933606147766113,0.8945409999999999,5.1872895774524235,0.018831387569275323,0.09245366012413195,7.822218916765937
52,0.19509196281433105,0.941017,4.93261338980209,0.017906838067517167,0.091173998851274,7.7804124827442145
53,0.1963670253753662,0.942425,4.837765436364981,0.017562512086740905,0.09089861970445172,7.739537241594467
54,0.1975541114807129,0.9449799999999999,4.830042645546131,0.017534476083573017,0.09099815355273728,7.700397925598744
55,0.19869494438171387,0.947851,4.812613841013402,0.017471204394548447,0.09111599448754812,7.662937482162023
56,0.20944809913635254,0.995601,4.683796424203825,0.017003559265932864,0.09001115143833331,7.624378598647418
57,0.2118210792541504,1.028424,4.6084066868193805,0.016729872335169763,0.0898798807510084,7.586884032151082
58,0.2147200107574463,1.035448,4.654993046720257,0.016898994530034007,0.09017771722849578,7.5513068698630965
59,0.220534086227417,1.053875,4.573436623175875,0.016602920713911618,0.09041619383479382,7.517432933002105
60,0.23206400871276855,1.123263,4.471884235517979,0.01623425566407834,0.08960009332697326,7.4830267373554635
61,0.23335504531860352,1.1258439999999998,4.365024345284672,0.015846322818119526,0.08942566523268602,7.44940070436016
62,0.23458003997802734,1.128298,4.437679318282642,0.016110081749432542,0.08978539223247092,7.4175653518325095
63,0.23577404022216797,1.130681,4.3874627736646055,0.01592778091583295,0.09003143422059953,7.387218200660194
64,0.24152302742004395,1.17215,4.343756611274865,0.01576911468545622,0.08938953025405635,7.356596448920099
65,0.2426600456237793,1.175157,4.224433117698763,0.01533593529184406,0.0892410365822674,7.326638644375722
66,0.2436990737915039,1.1763329999999999,4.369668645271819,0.015863182993696785,0.08955047016811254,7.298156947160735
67,0.24469995498657227,1.1773339999999999,4.2771252757930025,0.015527223330832134,0.08965064787643516,7.270711036490377
68,0.2503190040588379,1.197134,4.301598163445243,0.015616067114360607,0.08907249879565209,7.24304588365974
69,0.25162506103515625,1.222378,4.137222941271796,0.015019336689094056,0.08888890023274218,7.215863795088293
70,0.25285911560058594,1.226586,4.129873566220032,0.014992656295041387,0.08897795990262047,7.189614474699923
71,0.2540090084075928,1.228464,4.188802411769854,0.015206585344690406,0.08925729808885309,7.164583236544174
72,0.2597939968109131,1.2398829999999998,4.020106328796436,0.014594168923270718,0.08833427094916962,7.138699800825039
73,0.2610340118408203,1.270934,4.018975707156322,0.01459006443402228,0.08835662732809026,7.113562780089223
74,0.2621901035308838,1.272773,4.021958498347587,0.0146008928437577,0.08852109316503055,7.089371478917064
75,0.2633380889892578,1.283817,4.095722462880849,0.014868677740673814,0.0888949544484086,7.066424500492548
76,0.27112412452697754,1.321396,3.9357323470877543,0.014287866541921988,0.08794659893310862,7.042579694704692
77,0.272367000579834,1.323659,3.9692260726744717,0.014409458621609236,0.08798618734696291,7.019411737498957
78,0.27351903915405273,1.3273329999999999,3.975945418598193,0.014433851824535795,0.08819798488439455,6.997160259134824
79,0.277148962020874,1.334222,3.9779705173997355,0.014441203529087569,0.08851916676431758,6.975960006477238
80,0.28862500190734863,1.3921679999999999,3.9242909934202546,0.01424633106139544,0.08768183915714495,6.954034194982647
81,0.2899191379547119,1.39475,3.83504599991456,0.013922345473887798,0.08753163857680599,6.932426517715323
82,0.291140079498291,1.417193,3.9616791333785066,0.014382061011215195,0.08799082046510126,6.912010796634615
83,0.292341947555542,1.419601,3.9082109478233225,0.014187955764191353,0.08837388102009708,6.892638989709841
84,0.30712294578552246,1.484713,3.773036801691953,0.013697233837617163,0.0876216164378715,6.8726572513959585
85,0.3083980083465576,1.488044,3.772067332846985,0.013693714380435653,0.08771203561346227,6.85327481749879
86,0.30965304374694824,1.490553,3.7698767266404007,0.013685761835301647,0.08788367362711365,6.8345866792116245
87,0.3108179569244385,1.492972,3.819022492599352,0.013864175427283229,0.08829405000590351,6.816895694606154
88,0.31663012504577637,1.545183,3.700595105177712,0.013434249162698461,0.08748909336116038,6.798517597335353
89,0.3178889751434326,1.548322,3.7221988738381446,0.01351267720002453,0.08756825860083096,6.780662971087829
90,0.31908392906188965,1.550717,3.7194422266622476,0.013502669759609653,0.08775858995020931,6.763461809001453
91,0.3202641010284424,1.5528549999999999,3.8010607970390984,0.013798969187021125,0.08816280317198125,6.747174356258026
92,0.3260941505432129,1.573369,3.6636845260535393,0.013300252899232664,0.08733804914988813,6.730174539261977
93,0.3273780345916748,1.5972629999999999,3.711923806021443,0.013475375680325696,0.0874166937334165,6.713643718662155
94,0.3285231590270996,1.5984099999999999,3.6925857068008483,0.013405172689758325,0.08756242298901774,6.6976492482274415
95,0.3296959400177002,1.6014979999999999,3.719656411366825,0.013503447313112902,0.08781198589715629,6.6823054386192675
96,0.3354320526123047,1.621098,3.615813356069115,0.013126466465699085,0.08703901105854327,6.666324664131964
97,0.33664512634277344,1.6236579999999998,3.5952242667425702,0.013051722012932867,0.08698423048753892,6.650607650907955
98,0.3376960754394531,1.647314,3.6392505306656386,0.01321155030606812,0.08722344868285231,6.635499351762145
99,0.3387000560760498,1.648318,3.667458795005955,0.01331395460613998,0.08751378271912777,6.621040343570171
100,0.3444099426269531,1.668945,3.605521630788054,0.013089104474503031,0.08698178745826246,6.60623548307772
101,0.3473689556121826,1.692415,3.594336807759312,0.01304850027568145,0.08705214920459212,6.591801111839275
102,0.3502509593963623,1.698113,3.6599038522995118,0.013286527941010831,0.0873250606684939,6.5779641794254164
103,0.35729312896728516,1.737442,3.61849894680622,0.013136215950332198,0.08750178911485905,6.564597695446038
104,0.3686361312866211,1.78867,3.5771505659491023,0.012986109160715723,0.08702509125274414,6.550944450792718
105,0.3697841167449951,1.7898189999999998,3.525872142998029,0.012799953396300672,0.08702611754935398,6.537551959827415
106,0.37083911895751953,1.7948959999999998,3.6236285742594716,0.013154838007423066,0.08740389778912343,6.524834208377726
107,0.37186408042907715,1.796956,3.605907066580156,0.013090503719846049,0.08772229370474867,6.51270896877747
108,0.37766098976135254,1.841005,3.599151375511423,0.013065978573348236,0.08743269062346519,6.500490333720457
109,0.37890195846557617,1.8434929999999998,3.5194950153578812,0.012776802546444062,0.08756517735265844,6.488642104250504
110,0.38031506538391113,1.85167,3.661098427695576,0.013290864601212295,0.08812344654850916,6.4776161885846975
111,0.3828389644622803,1.8681299999999998,3.6175113782636057,0.013132630785922248,0.08861642421340107,6.467323236671311
112,0.3885200023651123,1.8834179999999998,3.67423152645938,0.013338541614248498,0.08853875335373756,6.457130271638697
113,0.389646053314209,1.8845429999999999,3.5677552236334993,0.012952001303452428,0.08863925721747305,6.447223260969485
114,0.39109110832214355,1.8976279999999999,3.554582737584771,0.012904181302981911,0.08869630322625921,6.437549149036891
115,0.39370107650756836,1.9113859999999998,3.796560787209648,0.013782632827174884,0.08914313039387445,6.428513357176265
116,0.4040369987487793,1.962467,3.5410987004448735,0.01285523028037395,0.08853229106116339,6.418998406677316
117,0.4053010940551758,1.9649919999999998,3.814087644397473,0.01384626047619026,0.08878215242299495,6.40990252331834
118,0.40652894973754883,1.967431,3.641514377343725,0.013219768735665296,0.08878991808283158,6.4009657264309485
119,0.4078500270843506,1.9800929999999999,3.9798289691884268,0.014447950255945422,0.08931104362731089,6.392704732410743
120,0.4135420322418213,2.0113339999999997,3.6600092752417366,0.013286910657312686,0.08867379592794396,6.383934376940031
121,0.41468214988708496,2.012474,4.009285135979557,0.014554884809119414,0.08905629501127206,6.375685939963675
122,0.41571593284606934,2.0155529999999997,3.766961738946856,0.013675179572214695,0.08912278837333794,6.367635361736342
123,0.4191710948944092,2.0303489999999997,3.760622359900725,0.013652165760862202,0.08934240755404285,6.359929983734
124,0.4300529956817627,2.087834,4.0412017627953984,0.014670751556193948,0.0892680390055191,6.352275292364613
125,0.4312100410461426,2.100326,3.681840314467561,0.013366163753667382,0.08916326168068284,6.344643170992694
126,0.43226099014282227,2.102343,4.192834885233254,0.015221224409951422,0.08992368356644567,6.3378662910673045
127,0.43328404426574707,2.104413,3.8493995332818516,0.013974453023657699,0.09014122847797273,6.331407870256596
128,0.43902111053466797,2.130781,4.243275875680188,0.015404340047954964,0.09027558250610489,6.325181820755929
129,0.44026708602905273,2.134642,3.7971521303856646,0.013784779576911474,0.0902385981928576,6.319019330620566
130,0.4414710998535156,2.1470469999999997,4.399885948425091,0.01597288069583606,0.09116649735900056,6.31383322466624
131,0.4426579475402832,2.1548089999999998,3.970110700057689,0.014412670079319284,0.09128466112207653,6.30883839833762
132,0.448498010635376,2.1797489999999997,4.465637467533982,0.01621157805813297,0.09157310701356537,6.304190131133443
133,0.4497220516204834,2.183362,3.939656309457521,0.014302111679982821,0.09149002707073996,6.299533615432077
134,0.45308494567871094,2.1998789999999997,3.893424017537918,0.014134274856078053,0.09174219315616208,6.295180712956
135,0.4557020664215088,2.2202759999999997,4.596446651086811,0.0166864538861205,0.09295387805470684,6.292019250906365
136,0.4657011032104492,2.27435,3.984207301320781,0.01446384488994653,0.0926232060441749,6.288600345406934
137,0.46697402000427246,2.278269,4.736173237673562,0.01719370251114121,0.09373320516238745,6.286261471963758
138,0.46819400787353516,2.28662,4.172833925940002,0.01514861504226821,0.0938559937163303,6.2840724753124055
139,0.4695470333099365,2.289298,4.9610756053147655,0.018010164285071933,0.09512978580768322,6.283094065416983
140,0.47530412673950195,2.3202249999999998,4.264609782705141,0.015481788408135211,0.09490107201534374,6.281921175542503
141,0.47655200958251953,2.322266,5.054634580610957,0.01834981089590412,0.09615515670848296,6.281922134205418
142,0.47771596908569336,2.325265,4.416671076229877,0.016033815648930964,0.09628694469324058,6.2820443227286
143,0.47889113426208496,2.327712,4.344033329524863,0.015770119254130358,0.09655483137788312,6.282408618194901
144,0.48464107513427734,2.356379,4.1161706763145265,0.014942910772495023,0.0958760879350588,6.282149119629324
145,0.48581600189208984,2.367555,4.070426839134832,0.014776847183027995,0.09598955813604396,6.281991931851122
146,0.48688697814941406,2.371444,4.098226576383592,0.014877768409545007,0.09646270977372128,6.282259433380806
147,0.48790812492370605,2.3724659999999997,4.133027211354542,0.015004104954865982,0.09700772057705476,6.283010286841142
148,0.49578094482421875,2.4186129999999997,3.9174332274255077,0.0142214353528798,0.0958146482897065,6.282695783465766
149,0.4969489574432373,2.420928,3.876975269465219,0.01407456106039316,0.09572250880238635,6.282305359234391
150,0.4980471134185791,2.422026,3.9235076488273144,0.014243487290017403,0.09606812807073528,6.282217737375643
151,0.4990699291229248,2.42461,3.9649051651001193,0.014393772455651328,0.09649585951456836,6.282500747342295
152,0.5047521591186523,2.454077,3.809802922067541,0.013830705673317407,0.09506849360149947,6.281556513853047
153,0.5060081481933594,2.4719629999999997,3.771514931676613,0.013691709001638562,0.09486550872087741,6.280451662835464
154,0.5154430866241455,2.511882,3.7973468672467456,0.01378548652902014,0.0950778185604353,6.279536523091994
155,0.5181300640106201,2.5204079999999998,3.89937804843652,0.014155889740263116,0.09564112371038713,6.27910276815187
156,0.528007984161377,2.5694019999999997,3.7315208150827806,0.01354651858980134,0.09426189829082249,6.277534841356497
157,0.5292510986328125,2.571885,3.799517201502545,0.013793365481007607,0.09442696740871134,6.276123166322626
158,0.5305290222167969,2.57444,3.78678467999299,0.013747142681277516,0.09487799188375233,6.27509682251927
159,0.5318870544433594,2.576889,3.9192925206084057,0.01422818513424621,0.09570492754451235,6.274758060899965
160,0.5376529693603516,2.617863,3.7352470896080883,0.013560046062815493,0.09462415385990021,6.273554529925567
161,0.538877010345459,2.6201209999999997,3.85097777478889,0.013980182504738944,0.094892050910864,6.272583098727098
162,0.5403871536254883,2.6282099999999997,3.7471801597556644,0.013603366618856385,0.09521270058040551,6.271881261393286
163,0.5417909622192383,2.641572,3.806672620428478,0.013819341757250305,0.09580453154380307,6.271661635709288
164,0.5475690364837646,2.664679,3.6716169610033185,0.013329049972285354,0.09475528321365667,6.270617365017447
165,0.5488080978393555,2.6677299999999997,3.7039897617621094,0.013446572765005771,0.09487220837607238,6.269678869347584
166,0.5526280403137207,2.687982,3.711043195852237,0.01347217880628461,0.09524690328413134,6.26904479583465
167,0.5537610054016113,2.689114,3.802387577940409,0.013803785792109204,0.09588454556722746,6.268915270811446
168,0.5594320297241211,2.713224,3.667260360132197,0.013313234229157124,0.09494102166742226,6.26806080905484
169,0.5605850219726562,2.715508,3.7314922122375944,0.01354641475305669,0.0951912840666067,6.267409531409153
170,0.5616340637207031,2.7276309999999997,3.708751945451703,0.013463860893111175,0.09543698766160971,6.2669524230088625
171,0.5627930164337158,2.731584,3.818205610941418,0.013861209906490705,0.09590900405474541,6.266857556695332
172,0.5685441493988037,2.7677199999999997,3.665587686549981,0.01330716193185556,0.09493121209165585,6.266023732767029
173,0.5697579383850098,2.771549,3.764174422168656,0.013665060792118674,0.09513244784764993,6.265347289669983
174,0.5738060474395752,2.780569,3.695835442294169,0.013416970185860789,0.09531141267856637,6.264810683505159
175,0.5764679908752441,2.806307,3.7608622743126965,0.013653036720774472,0.09580961408115644,6.264648236639362
176,0.5863900184631348,2.8568439999999997,3.6573135726441803,0.013277124463650635,0.09502352519238112,6.2639070561453964
177,0.5876560211181641,2.860103,3.682315063502606,0.01336788723236345,0.09514022417300791,6.263257921500596
178,0.5888681411743164,2.862527,3.7017179140581904,0.013438325289330453,0.09549032431492675,6.262869778169092
179,0.5921399593353271,2.8705749999999997,3.7795760396032767,0.013720973195460437,0.09612411665770608,6.262946588838688
180,0.6038539409637451,2.936095,3.6639551016306866,0.013301235168196823,0.09538377021768983,6.26248638261573
181,0.6050820350646973,2.952162,3.711545050176376,0.013474000685156045,0.09564020578939075,6.2622155772326735
182,0.6062650680541992,2.954694,3.6943044490743366,0.013411412229965303,0.09592721577918231,6.262155367868355
183,0.6074390411376953,2.9601379999999997,3.7769245662894813,0.013711347567113273,0.09652771868745803,6.262527920590036
184,0.613245964050293,2.984349,3.6512136886925,0.013254980089964424,0.09582588598481157,6.262399836220891
185,0.6145219802856445,2.9962199999999997,3.7250411114701496,0.013522995358980782,0.0960261213361216,6.262413687416941
186,0.617866039276123,3.009873,3.7086195040448384,0.01346338009183227,0.09638731822742207,6.262681182937704
187,0.6190469264984131,3.0110539999999997,3.8317098230907254,0.013910234170319486,0.09712432950287576,6.263464987323114
188,0.6247811317443848,3.0444929999999997,3.6838228487714986,0.013373360936567892,0.09657028735504745,6.263853390839695
189,0.6295900344848633,3.05308,3.7973733117621498,0.013785582530392575,0.0969238365150426,6.264482482732805
190,0.6307229995727539,3.0559469999999997,3.7327654707786593,0.013551037056227675,0.09714166281117352,6.265255439413463
191,0.6318309307098389,3.058364,3.8871582641414175,0.01411152832749868,0.09773349920888012,6.266428991867797
192,0.6374940872192383,3.096673,3.7183095328891422,0.013498557747908714,0.09703234282365486,6.267106170066597
193,0.6386301517486572,3.0978239999999997,3.8592947948528717,0.014010375734923562,0.09736977018984146,6.26800773298987
194,0.6409919261932373,3.1026819999999997,3.7748698186790426,0.013703888228660798,0.09766676841515773,6.269103726085218
195,0.6435301303863525,3.138727,3.9740546299839403,0.014426987705485776,0.09832433022917253,6.270636686791032
196,0.6527040004730225,3.1865829999999997,3.7781409423199506,0.013715763370032646,0.09772674754078634,6.271746781319642
197,0.6539890766143799,3.189898,3.973061721268773,0.014423383154678067,0.0981755373511365,6.273148892874819
198,0.6552400588989258,3.1944399999999997,3.8492174572586677,0.013973792034116157,0.0985338904631692,6.274779268415521
199,0.6587519645690918,3.199203,4.081618177853647,0.014817475035721837,0.09930211612925871,6.276911109810075
200,0.6645519733428955,3.235022,3.842336251946863,0.013948811233982382,0.0987687815937807,6.278662120408281
201,0.6679999828338623,3.243655,4.091286336752274,0.014852573297460061,0.09928086595495583,6.28073683122586
202,0.6706840991973877,3.258997,3.938581062716948,0.01429820821791424,0.09964016311808033,6.283030879868886
203,0.673375129699707,3.274653,4.233173336723581,0.015367664858786328,0.10049308976068753,6.285874915474319
204,0.6864080429077148,3.339927,3.938528226279767,0.014298016406099711,0.10003676423559091,6.288388383113861
205,0.688629150390625,3.349687,4.240795912983254,0.015395337053615434,0.10068334804596003,6.291307581055291
206,0.6898341178894043,3.363318,4.0347976413108135,0.014647502710738867,0.10091970894505298,6.2943562029886335
207,0.6910030841827393,3.365681,4.385471405785909,0.015920551664456713,0.10173730066129215,6.297920308712338
208,0.6968040466308594,3.393521,4.04110821720117,0.01467041195816033,0.10107064630694046,6.301007226259781
209,0.6980409622192383,3.404468,4.378887396711981,0.0158966497741189,0.1016131927161102,6.304420621948348
210,0.6993191242218018,3.413566,4.121002392285612,0.014960451323242693,0.10180849852895985,6.307927769948649
211,0.7007200717926025,3.423507,4.5170780311364975,0.016398322440823995,0.1026661802418784,6.311963918404855
212,0.7081151008605957,3.445255,4.140036592631152,0.015029551071468845,0.1021873873374054,6.315646748180733
213,0.7092549800872803,3.460498,4.541533236826526,0.01648710203362657,0.10298532148851368,6.319816288423113
214,0.7102980613708496,3.461541,4.243470782275814,0.015405047616249974,0.10336261043519207,6.324194598528703
215,0.7113211154937744,3.462564,4.701133327896218,0.017066497327864426,0.10444699414005877,6.329244556248696
216,0.7204461097717285,3.505657,4.276768758079214,0.01552592906662278,0.10406939568052906,6.334000786241623
217,0.721588134765625,3.506798,4.740438532612126,0.01720918678686673,0.10492079975052782,6.339269557000281
218,0.7226431369781494,3.5169289999999997,4.3967599947499245,0.01596153256415733,0.10524755083750484,6.344702935741618
219,0.7236709594726562,3.517956,4.911459538068415,0.017830043361027028,0.10629031974460229,6.350769741980711
220,0.7294521331787109,3.5510249999999997,4.437456120068667,0.016109271474237883,0.10578387630811634,6.356449532181077
221,0.7306959629058838,3.552361,4.942848338683281,0.017943993943674765,0.1065467141487284,6.362575616944769
222,0.7318840026855469,3.572193,4.550287660073966,0.016518883166076668,0.10676326652345285,6.368787011350861
223,0.7471749782562256,3.6222369999999997,4.53692382344885,0.016470368506707366,0.10715779977342064,6.375200149805695
224,0.755669116973877,3.658066,4.962421271081711,0.018015049447779295,0.10719014679564103,6.381578118585201
225,0.7568409442901611,3.660474,4.5267139247757235,0.01643330357017627,0.10718460274454825,6.387897334688379
226,0.7579059600830078,3.6715389999999997,5.1434717179613845,0.018672315845553074,0.10834958237621063,6.394917852236327
227,0.7589421272277832,3.6845499999999998,4.706611915267812,0.017086386212143236,0.10882689742547658,6.40218946543233
228,0.7647249698638916,3.704583,5.2395225705717134,0.019021008704291215,0.10913994757771263,6.409602756476401
229,0.7683980464935303,3.735093,4.710804130573104,0.01710160518729568,0.10912497904022266,6.416942087679479
230,0.7712380886077881,3.746663,5.399314591724755,0.019601100761208655,0.11021016635626266,6.424918349624878
231,0.7739250659942627,3.7520979999999997,4.901071347880702,0.017792331173834223,0.11052034183610693,6.433024391346059
232,0.7835500240325928,3.7954459999999997,4.754850948853516,0.017261508098796383,0.11006133318624566,6.440762239139324
233,0.7846980094909668,3.796594,4.7421415642817335,0.017215369292958645,0.11021970563774165,6.448533851272552
234,0.7857799530029297,3.800897,4.782586410027614,0.017362195984248603,0.11064604843401696,6.456511960141569
235,0.7868430614471436,3.812087,4.833948279451091,0.017548654683913298,0.11120818035963335,6.464783039475415
236,0.7968530654907227,3.865122,4.689106176028119,0.017022835227493708,0.1104115581541752,6.472476195655978
237,0.799644947052002,3.87951,4.689479435984746,0.01702419027097111,0.1105798715598697,6.480211196742451
238,0.8021719455718994,3.893725,4.722242731031232,0.017143130672862054,0.11108822193681313,6.488203839373443
239,0.8061890602111816,3.91118,4.778188719610126,0.017346231073976124,0.1117771151271218,6.496566435968672
240,0.8169369697570801,3.966685,4.651430734110077,0.016886062287018923,0.11084097623230457,6.504268744402128
241,0.8181650638580322,3.9679119999999997,4.670109180393783,0.016953870543317023,0.1110741449153423,6.512053022450699
242,0.8193590641021729,3.980829,4.743042328756955,0.01721863933306114,0.11161395911040202,6.520109473931026
243,0.8215420246124268,3.988914,4.817749419692301,0.017489848056339612,0.11230590326341086,6.5285326065812415
244,0.8272190093994141,4.014653,4.687815816213806,0.01701815084166864,0.11127938721273226,6.536249864611436
245,0.8283889293670654,4.016995,4.71108345023605,0.017102619199864312,0.11149940535414947,6.544042887889858
246,0.8294610977172852,4.029132,4.736175780413104,0.017193711742033973,0.11187512065863064,6.552007225302655
247,0.8305070400238037,4.031228,4.805385166274611,0.017444962178148945,0.11241858527902532,6.560244333226072
248,0.8371901512145996,4.063606,4.658730843428231,0.016912563831961734,0.11123791004657604,6.567693217503098
249,0.8383409976959229,4.0659089999999996,4.680298733829078,0.016990861620648032,0.1112263024652176,6.575077034761743
250,0.8394570350646973,4.07801,4.707521906628699,0.017089689748555785,0.11151202896104409,6.582575075677042
251,0.848351001739502,4.108111,4.767594566029018,0.017307771179058854,0.1119792774537949,6.590295388723012
252,0.8597550392150879,4.169391,4.681968604071603,0.01699692374100161,0.11104258473942645,6.597390280625716
253,0.8608851432800293,4.17052,4.672202084750428,0.01696146840198617,0.11105757661243577,6.6044367218333395
254,0.8628320693969727,4.176634,4.769796298957498,0.01731576411746747,0.11159204458033559,6.6117454972461545
255,0.8639061450958252,4.188768,4.80834271999316,0.01745569896843207,0.11210580899521864,6.619302386277392
256,0.8695859909057617,4.22014,4.737986950687608,0.017200286823082347,0.11135704879010609,6.626355868874308
257,0.8707480430603027,4.222456,4.708521841360528,0.017093319805871438,0.11147083590629721,6.63342091412996
258,0.8718171119689941,4.224564,4.809013033420898,0.017458132403420062,0.11217592478531023,6.640846480045827
259,0.8822259902954102,4.272244,4.80807038799446,0.017454710323140832,0.11281241676822423,6.648590786887639
260,0.8970601558685303,4.341474,4.7001994029413865,0.0170631069054632,0.11213357837160892,6.655876378012352
261,0.9015390872955322,4.359048,4.71623183625313,0.01712130935606174,0.11243223236019208,6.66327969115016
262,0.9042410850524902,4.384695,4.7958424498027075,0.017410319309332203,0.11318713756325224,6.671066959273032
263,0.9068200588226318,4.389921,4.8695299854349265,0.017677826746847692,0.11394864749480153,6.679240060947896
264,0.9146411418914795,4.437184,4.77270403859741,0.017326320067986935,0.11312944850091118,6.686870285210048
265,0.9169180393218994,4.44517,4.792471862508227,0.017398083085629883,0.11321628643436128,6.694492345477854
266,0.9180021286010742,4.446251999999999,4.836104548781412,0.01755648257608256,0.11356051845855314,6.7022561330688895
267,0.9190380573272705,4.44921,4.904172623832056,0.017803589718113893,0.11402760910820882,6.710231567081689
268,0.9247009754180908,4.485862,4.781584892921673,0.017358560182449297,0.11285223098976263,6.717471834902554
269,0.9258570671081543,4.488178,4.789750762922344,0.017388204693426928,0.11272482469912819,6.72458567375818
270,0.9284579753875732,4.495083999999999,4.831942987625526,0.01754137488451269,0.11296034741473063,6.731781184979688
271,0.9312260150909424,4.510359,4.9003694616792455,0.01778978312038708,0.11340703515782907,6.739177716100436
272,0.9426319599151611,4.569693,4.794517785656864,0.017405510388689344,0.11234859215696331,6.745923298853434
273,0.9437930583953857,4.572779,4.822551338153708,0.017507280433358988,0.11244303042105597,6.752672296651635
274,0.9448659420013428,4.574838,4.875872584616664,0.017700852248239987,0.11291234332206579,6.7596331362303115
275,0.9458940029144287,4.577014,4.958189483694767,0.017999686814326038,0.11363596287824046,6.766946709905303
276,0.9528989791870117,4.6187629999999995,4.838552349158105,0.017565368811735583,0.11284904873104756,6.77376758280293
277,0.9557881355285645,4.624833,4.85868380143215,0.01763845190733772,0.11309794211555663,6.7806763399561
278,0.958564043045044,4.640504,4.88599012463936,0.017737581895692717,0.11359928259785698,6.787812552240041
279,0.961306095123291,4.663397,4.959452419785092,0.01800427164396337,0.11434181275423164,6.795310298003651
280,0.9684610366821289,4.683973,4.823220115859154,0.01750970829322316,0.11355448557356519,6.802320465534411
281,0.9696879386901855,4.6988769999999995,4.860110809436664,0.017643632366303084,0.11385649374288823,6.809448048943082
282,0.970750093460083,4.70994,4.901639276494436,0.017794392921819797,0.11444855419183225,6.816852803031748
283,0.9751391410827637,4.716494,4.962970624398066,0.01801704376196945,0.11514685436427093,6.824591706752756
284,0.9838850498199463,4.759844999999999,4.880716316093173,0.017718436418808006,0.1145374771006594,6.831942411991686
285,0.985029935836792,4.763805,4.879816997083482,0.017715171626170728,0.11479989037783514,6.839385988792515
286,0.9860861301422119,4.764862,4.997653386627352,0.018142952394553147,0.11554741613048504,6.84718705804138
287,0.9871180057525635,4.778351,5.039800907744823,0.01829596029846838,0.1159865383797904,6.855172509765214
288,0.9946200847625732,4.813534,4.974646632561619,0.018059431107365707,0.11514742204970951,6.862642949736123
289,0.9957709312438965,4.815827,4.938348504868367,0.017927658222813083,0.11500488856977657,6.869984098880141
290,0.9968340396881104,4.81689,5.04993476514274,0.01833274918279468,0.11540935241536363,6.877493104374165
291,1.011094093322754,4.893528,5.063501152787909,0.0183819991619691,0.11574723033666191,6.885132758643226
292,1.0235271453857422,4.950017,4.9526813036872355,0.017979690500070894,0.11485601848978953,6.892242248273336
293,1.0246760845184326,4.952312,4.967119488975694,0.018032105361224165,0.11485906743012744,6.899305518444704
294,1.0257360935211182,4.954425,5.041114213755072,0.018300727985736804,0.11526252226667817,6.906535677125339
295,1.0267729759216309,4.956516,5.120028566533371,0.018587210307527,0.1157816465917075,6.913992610743069
296,1.0324561595916748,5.000476,5.0077382688004946,0.018179563484402153,0.11498311042969869,6.920975845270176
297,1.0353281497955322,5.005701999999999,5.003607464579097,0.018164567449554966,0.11502952587087466,6.927935327637453
298,1.0382771492004395,5.01021,5.0731137555347114,0.018416895738528342,0.11547429565463424,6.935080623222129
299,1.0409760475158691,5.036944999999999,5.130205800429044,0.018624156661304056,0.11600251844788091,6.942455473218045
300,1.0568020343780518,5.1101339999999995,4.9756718534498745,0.01806315296086985,0.11513588231059128,6.949328246575621
301,1.058109998703003,5.1179049999999995,4.979622532426006,0.018077495088073374,0.11528158294636554,6.956232068010311
302,1.0592219829559326,5.120132,5.028148367970115,0.018253658150229394,0.11572949847149033,6.963324452901799
303,1.060286045074463,5.122231,5.103850244024294,0.01852847823621303,0.11640824569571115,6.970725559000907
304,1.0672099590301514,5.171924,4.972671072936798,0.01805225924460275,0.11568430581148938,6.977705167308852
305,1.068876028060913,5.175914,4.997618209819963,0.018142824692391257,0.1160066158831979,6.984808009078109
306,1.0699529647827148,5.176991,5.048303961264365,0.01832682888483857,0.11633232121113726,6.992033364328168
307,1.0766961574554443,5.197863,5.11330434429233,0.018562799402133675,0.11670208149165252,6.999403564732198
308,1.082345962524414,5.226235,4.976624485352048,0.018066611294994605,0.11565079405779471,7.006187950089036
309,1.0835189819335938,5.2415899999999995,4.976711536778172,0.018066927317287044,0.11557602746658191,7.01289148983933
310,1.084578037261963,5.243073,5.04665458699054,0.01832084117088248,0.11591017935904238,7.019722332211946
311,1.0856130123138428,5.244107,5.12243383260855,0.01859594213114946,0.11630353817416009,7.026708493337543
312,1.0923449993133545,5.278674,4.997677423089743,0.018143039653984557,0.115323479391699,7.033154671763616
313,1.0936181545257568,5.292501,4.996237683103075,0.01813781297417748,0.11517873301277669,7.039486082318182
314,1.0962600708007812,5.307727,5.075315867819167,0.01842489005411078,0.1154911072001286,7.045931601536371
315,1.0989201068878174,5.3131569999999995,5.1528917565113135,0.018706513357414047,0.11592468124296301,7.052552275952125
316,1.1106071472167969,5.36063,5.027687050404409,0.01825198343171935,0.11516419301232234,7.058753005568907
317,1.1117351055145264,5.361757,5.019149615796733,0.018220990031882312,0.11523460642314304,7.0649489448701335
318,1.112786054611206,5.375163,5.088215265398302,0.01847171866307812,0.11555853815941444,7.071263180508482
319,1.1165170669555664,5.3999429999999995,5.118205788347362,0.01858059308634414,0.11587158549512319,7.077689690312198
320,1.127424955368042,5.450289,4.975367803704543,0.018062049170825132,0.11506388720172406,7.0836770963224325
321,1.1285591125488281,5.452389,4.970710293592954,0.018045141038608957,0.11510943420171557,7.089646703674325
322,1.129606008529663,5.453437,5.04318031472881,0.018308228540238877,0.11557743769062387,7.095805400674207
323,1.130629062652588,5.45446,5.113226475560831,0.01856251671572481,0.11613317232955618,7.102196266581262
324,1.1409101486206055,5.506387999999999,4.987736820471021,0.018106952341373557,0.11556426348578269,7.108271171647627
325,1.143700122833252,5.521591,4.97785423580406,0.01807107565099971,0.11582625720272732,7.1144368285874675
326,1.147594928741455,5.548385,5.0262814552637005,0.01824688070775051,0.11634186812779274,7.1208171121212525
327,1.151427984237671,5.576417999999999,5.139070127120198,0.018656336775594837,0.11698702975604176,7.127473958054467
328,1.1571080684661865,5.593909,4.970985626134861,0.018046140576754972,0.11619228930738079,7.13370814672151
329,1.1582400798797607,5.597837999999999,5.026090600731573,0.018246187849638353,0.11634468082442194,7.139979954377184
330,1.1593060493469238,5.600197,5.030452079487871,0.018262021300925132,0.1165098602890877,7.146295037733252
331,1.1603670120239258,5.6027379999999996,5.162539699853255,0.018741538230732907,0.11693135764457932,7.152774330782535
332,1.1685669422149658,5.648352,4.990594019208709,0.018117324813545867,0.1161083875412417,7.158821694504066
333,1.1697139739990234,5.653125999999999,5.077787427660972,0.01843386254361358,0.1162714389515688,7.164909323319474
334,1.1707699298858643,5.655281,5.097234711026139,0.01850446190475409,0.11638143715307554,7.171011173382636
335,1.1718151569366455,5.65738,5.267735222252483,0.01912342893169993,0.11679773695195421,7.177273072146948
336,1.1783859729766846,5.69963,5.059739740771459,0.0183683441295226,0.11598014494016848,7.1831119467345435
337,1.1795401573181152,5.701943,5.164993932612678,0.018750447817828024,0.1161659699170798,7.189004099058101
338,1.1805939674377441,5.704028999999999,5.139234788514207,0.018656934544908074,0.11626324582758485,7.19490612256011
339,1.19091796875,5.745353,5.197620673284224,0.018868892487155675,0.11648027808707206,7.2008740902528565
340,1.2005879878997803,5.796473,5.208284086978658,0.018907603816664682,0.11604886854302528,7.206605391265281
341,1.2017500400543213,5.79862,5.078594110201276,0.018436791038607934,0.11588804255296681,7.212226769056606
342,1.2028181552886963,5.801721,5.300555258509086,0.019242575320880174,0.11637079324851379,7.218036334097076
343,1.203848123550415,5.802752,5.231850154873061,0.018993155577632943,0.1165031900087105,7.223871129515534
344,1.2095160484313965,5.841627,5.3186182168221405,0.01930814917473235,0.11634435939199309,7.229597845624682
345,1.2116880416870117,5.8485439999999995,5.152449206129964,0.018704906769305616,0.11637604570561105,7.235305663554466
346,1.222851037979126,5.890617,5.1774473882574235,0.018795657526351404,0.11664313725435188,7.241102988864907
347,1.2273311614990234,5.916505,5.501250126824832,0.01997115674900137,0.11744602623484687,7.247236356778368
348,1.23301100730896,5.938129,5.202942773015337,0.01888821327525175,0.11701373262271118,7.253137777980409
349,1.23415207862854,5.93927,5.512947705612104,0.020013622402109067,0.11756153668428032,7.259256535804865
350,1.2352111339569092,5.962992,5.319089848811382,0.019309861337634935,0.117713918580254,7.265411677443152
351,1.2362501621246338,5.964030999999999,5.7254001887260415,0.02078488743172369,0.11856783156293756,7.271924193253939
352,1.2441539764404297,5.986148,5.381623948516803,0.019536878520744816,0.11806881026623993,7.278171055230559
353,1.2453150749206543,6.010865,5.764584224979696,0.020927137013553185,0.11859176857599033,7.284620875772766
354,1.2463979721069336,6.01323,5.496051489985707,0.019952284167533196,0.11857153428124766,7.291025615644221
355,1.2474429607391357,6.015327,5.966632029360975,0.02166062999770496,0.11923859186007438,7.297697480169628
356,1.2589330673217773,6.065365,5.563673040765215,0.020197770295066825,0.11879736934442707,7.304131434833806
357,1.260098934173584,6.076531,6.029904314013164,0.02189032700938867,0.11944723512322125,7.3108243442246845
358,1.2611489295959473,6.077583,5.677595994433734,0.02061134413966065,0.11942301516819524,7.317469846293332
359,1.2649049758911133,6.1047389999999995,5.690775984614527,0.020659191382338717,0.11956401837573281,7.324143991671046
360,1.275609016418457,6.153716999999999,6.100180910817469,0.022145451735261702,0.1197557053631858,7.330869350581829
361,1.276764154434204,6.157507,5.690508604357204,0.020658220713325764,0.11955378447371687,7.337467907103929
362,1.2778160572052002,6.1585589999999995,6.307914447000956,0.022899585598929385,0.12031421268125017,7.344373024616931
363,1.2788619995117188,6.161941,5.891446647497105,0.02138768493761486,0.12025171874387568,7.351211911619115
364,1.2875521183013916,6.207173,6.48168465786829,0.023530422597708347,0.12065093421351264,7.3581929479408075
365,1.290511131286621,6.222326,5.923450662126225,0.021503868928166185,0.12033175043098877,7.364990748137525
366,1.295773983001709,6.249835,5.8673523365487705,0.021300215498920916,0.12028879388492904,7.371730820491754
367,1.3003220558166504,6.265772999999999,6.55694136165719,0.023803626577373376,0.12123355667187033,7.378855359449037
368,1.3060269355773926,6.297287,6.027901253939977,0.02188305531190591,0.12071815246435716,7.3857076229875975
369,1.307178020477295,6.298438,6.767648991786438,0.024568557277216067,0.1214227730617013,7.392833835725804
370,1.308237075805664,6.30227,6.196065586541326,0.022493541323003016,0.12111590698186357,7.39978286597567
371,1.3117539882659912,6.316439,7.02278731068432,0.02549478445138879,0.12195926548401054,7.407069085689289
372,1.3174121379852295,6.346997,6.41650372597507,0.02329379663490436,0.12163755326056151,7.4141739416411
373,1.3185651302337646,6.350613999999999,7.3079689503207526,0.02653007772033958,0.12262588172541504,7.421682093993207
374,1.3196210861206055,6.352741,6.622122760582542,0.02404025423564143,0.12244358041738132,7.429069044479517
375,1.3215949535369873,6.3658339999999995,7.556312834796474,0.027431639098240992,0.12345978829751741,7.43686915912748
376,1.32728910446167,6.3972039999999994,6.8841902739210035,0.02499163642460658,0.12322663350468482,7.444524229042202
377,1.328442096710205,6.399509999999999,7.862510096568979,0.028543225259567415,0.1242148420250163,7.452578201971028
378,1.3295071125030518,6.401628,7.038867180799068,0.02555315911154091,0.12400444501247601,7.460495492540008
379,1.3397250175476074,6.442857999999999,6.927614820413648,0.025149280306409033,0.12396530795967228,7.468353351414229
380,1.3490819931030273,6.491053,7.857240710018038,0.028524095835826657,0.12446397782418558,7.476392141110315
381,1.3502581119537354,6.50223,7.004556926931577,0.025428602793924213,0.12395454374414588,7.484162673688357
382,1.3513269424438477,6.503298999999999,8.10305853653774,0.029416486880034145,0.12495207895720549,7.492333710948567
383,1.3523449897766113,6.514317999999999,7.247814740620449,0.026311700238250715,0.12469371043267738,7.500348316671506
384,1.36030912399292,6.555275,8.526696012271248,0.03095441557579922,0.1254592528229611,7.508660697712912
385,1.363158941268921,6.570621999999999,7.442868530284228,0.027019802890930936,0.1250377580168999,7.516744497753033
386,1.3703629970550537,6.598858,7.24271169575821,0.02629317468378737,0.12477648871920595,7.524670759720174
387,1.374202013015747,6.615838,8.444391642217994,0.030655626493760142,0.125894768022947,7.53304723260857
388,1.3896920680999756,6.685782,7.678705077087123,0.027875958952691803,0.12545234244676134,7.541184984503743
389,1.3925070762634277,6.711590999999999,9.040154029303967,0.032818419266922125,0.1265124013642965,7.549746358249058
390,1.394186019897461,6.7221589999999996,7.921570881516743,0.02875763328805523,0.1261382281437761,7.558098958863066
391,1.3953731060028076,6.726857,9.320890101549125,0.03383757381809739,0.12727984289933789,7.566912212066088
392,1.4032440185546875,6.76749,8.322121375224947,0.030211749445531875,0.12702281407556762,7.57556966265898
393,1.4043951034545898,6.768641,9.849882877540947,0.03575797325547393,0.12818110869750493,7.584695849378594
394,1.4054679870605469,6.7726239999999995,8.52385892905656,0.03094411612889456,0.1277685992448451,7.593595180972735
395,1.406507968902588,6.773664,10.01673232848348,0.03636368585923467,0.12890019803893407,7.602950167542046
396,1.413193941116333,6.80615,8.898655025308468,0.03230473624515909,0.12858870335041941,7.6121215412971255
397,1.414337158203125,6.819407,10.597229395263467,0.038471061027738396,0.12973553405979193,7.621754613591628
398,1.4153871536254883,6.821734999999999,9.067713023871462,0.032918466526665614,0.12911851508043026,7.631065445173077
399,1.4164149761199951,6.823277,10.715117478077918,0.0388990294579042,0.13009912323540138,7.6407612216511085
400,1.4236440658569336,6.8671619999999995,9.468946574106598,0.034375062380330085,0.12956924392474448,7.650173979965517
401,1.4274120330810547,6.8777859999999995,11.330413620072246,0.04113273550935344,0.13062397483189675,7.660002689923154


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_PDP2_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/ConstantMotion0.1/background_oldstep6_PDP2_sigma1.0_tau0.85/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.014883041381835938,0.063453,52.110849612296605,0.18917771814376377,0.12774745741572954,11.08510199861545
2,0.016271114349365234,0.067178,47.809350996306165,0.17356201241595678,0.12426248453825121,10.786907984995455
3,0.01770806312561035,0.071472,37.354663260750485,0.13560841955702713,0.1228427253612213,10.608001985804355
4,0.02363109588623047,0.10626999999999999,30.63654361510717,0.11121966838073286,0.1214075159168595,10.459014988036973
5,0.024892091751098633,0.116919,26.66045045562878,0.09678528021332797,0.12118865841872704,10.362474350508439
6,0.026087045669555664,0.118113,24.50869859074521,0.08897378777290905,0.12145050756560234,10.30535271238763
7,0.027337074279785156,0.121166,23.2921608987255,0.08455739797453847,0.12181130910479235,10.273075740260122
8,0.03326606750488281,0.15889599999999998,21.557782126830094,0.07826109267717228,0.12066222185115845,10.225251795263487
9,0.05108809471130371,0.226925,17.92564340274495,0.06507536032169962,0.1191730104504035,10.161107252730462
10,0.0539700984954834,0.23293,19.01371424320641,0.06902537764647368,0.11973581751633351,10.118953415561796
11,0.05676007270812988,0.24789,16.92742064043485,0.061451517959159666,0.11888734400347126,10.072003645602638
12,0.06533408164978027,0.299929,16.512603045769175,0.059945608026994224,0.11643043929192114,10.000180720534052
13,0.0666799545288086,0.30396999999999996,15.214780138608013,0.055234128978809235,0.11481061241277674,9.919844426463403
14,0.06799101829528809,0.309988,15.593462190198746,0.05660885625642839,0.11512021954321451,9.854461536585855
15,0.07433295249938965,0.337175,14.387004926945183,0.05222906138072898,0.11433624367631318,9.789648651757023
16,0.08458495140075684,0.387388,13.215933643506402,0.04797772802437625,0.11065951745137119,9.697803818335606
17,0.08576798439025879,0.38856999999999997,12.69491995395611,0.04608629501869504,0.10945766557891007,9.606209387064808
18,0.08688092231750488,0.392262,12.329658589605732,0.04476028878490727,0.10893204410076192,9.520477564044691
19,0.08795714378356934,0.40452899999999997,12.055593543888097,0.043765352023031986,0.10876669755653252,9.4425065891748
20,0.09374713897705078,0.42919599999999997,11.260165737148021,0.0408777150233144,0.10495002989423682,9.344621572581584
21,0.09502792358398438,0.442247,10.912051112906676,0.03961395650169338,0.10394063520693103,9.249225502069724
22,0.09624099731445312,0.44473199999999996,10.609285279842567,0.03851482743630488,0.10372624034529565,9.161118517758739
23,0.09742498397827148,0.44804299999999997,10.35517766330221,0.037592342014982724,0.10386534438511022,9.081506060610668
24,0.10434603691101074,0.49618999999999996,9.894800190729208,0.0359210363196405,0.10081565521752074,8.99082758245266
25,0.1056511402130127,0.500016,9.654609743465318,0.03504907431803478,0.10025215465175755,8.904300945436235
26,0.10687494277954102,0.502992,9.36788720277533,0.03400818712483663,0.10034773016399631,8.824913501800651
27,0.10805296897888184,0.505552,9.120085601878156,0.03310859439589679,0.10072266219132052,8.75328898492293
28,0.11382913589477539,0.5416799999999999,8.48084346206316,0.030787957326049407,0.09816824744277161,8.67444928387255
29,0.11510801315307617,0.544246,8.365973417709686,0.03037094526357988,0.09781231602818148,8.599412495474622
30,0.11632895469665527,0.546665,7.913106591518723,0.02872690542467465,0.09773829242138315,8.529044148480699
31,0.11750912666320801,0.5491969999999999,7.976272132603874,0.028956214925799834,0.09818618717463255,8.465135656427792
32,0.125108003616333,0.594745,7.325397764560064,0.0265933494446019,0.09619856259165226,8.39701470153982
33,0.12855792045593262,0.601221,7.446954295337037,0.027034635420342998,0.09600063530697017,8.332232331842334
34,0.13152408599853516,0.6071989999999999,7.112731494587241,0.025821308305780957,0.09601509480583054,8.271315093492538
35,0.13422513008117676,0.642385,6.679801550005029,0.024249645213708808,0.09599577703842062,8.213810986474725
36,0.14394807815551758,0.687114,6.861649279322467,0.024909805981338663,0.094557974750056,8.154338059909641
37,0.14513897895812988,0.6916869999999999,6.228439371349518,0.022611067688112323,0.09379470594044424,8.095453844932502
38,0.14624691009521484,0.694392,6.766104947841304,0.024562951943347452,0.09434670895805053,8.041541681785226
39,0.14730191230773926,0.696341,6.183759866078621,0.022448867936662748,0.0943147904956485,7.990300501435349
40,0.1531541347503662,0.738931,6.526419141563224,0.023692821937015034,0.09320300538349868,7.938080191803939
41,0.1544489860534668,0.7421,5.865550124329823,0.021293672938250192,0.09260203969592776,7.886554629874658
42,0.15568900108337402,0.744574,6.529543435776139,0.023704164044357486,0.09338566221579116,7.839841428686343
43,0.15696501731872559,0.746906,5.892317209213273,0.02139084533281458,0.09341936207493122,7.795403233833218
44,0.164902925491333,0.7895129999999999,6.311635968183627,0.02291309581591106,0.09278373576809366,7.751162637427165
45,0.1682109832763672,0.795871,5.518798977780788,0.020034864241866915,0.09223651213332021,7.707361721222781
46,0.17119598388671875,0.8133239999999999,6.313898451059146,0.022921309294503603,0.09300764952120143,7.667569884180216
47,0.17249798774719238,0.8351139999999999,5.620606109911991,0.020404454089098974,0.09284078428805019,7.629019618086729
48,0.18314909934997559,0.883753,6.119190953790784,0.022214463785118165,0.0922666849357026,7.590572922024509
49,0.18634510040283203,0.8897269999999999,5.40126627705177,0.019608185953245365,0.09172650548036712,7.552323059889572
50,0.1891341209411621,0.895474,6.289262083517489,0.022831872030871236,0.09258281348087657,7.517753928991948
51,0.19068503379821777,0.906677,5.628394215809426,0.02043272720522163,0.09253537934068842,7.484427690661357
52,0.19654607772827148,0.945484,5.177206044837833,0.018794781378720978,0.09121456539180453,7.449213921787744
53,0.1978440284729004,0.958882,5.102101295396599,0.01852212903805181,0.0909642208022175,7.414740656380955
54,0.19907498359680176,0.963796,5.039476945844475,0.01829478422144163,0.09093278222194295,7.381466456069582
55,0.20024895668029785,0.968849,5.078302749017038,0.018435733311773696,0.09111458562606461,7.349801595433362
56,0.20604491233825684,0.9863719999999999,4.73775885384788,0.017199458764434742,0.08914364970273261,7.314949177605262
57,0.20737195014953613,0.9890319999999999,4.715243526082865,0.017117721499325188,0.08896586175888768,7.280935220286491
58,0.20871806144714355,0.9912369999999999,4.680400709737696,0.016991231823203574,0.08916211692548524,7.248500089400546
59,0.21131300926208496,1.0250949999999999,4.757350487230726,0.01727058215861562,0.08974827641963466,7.218373134722825
60,0.21711206436157227,1.044474,4.5257969710676775,0.016429974758394805,0.08790867412573765,7.185552330897652
61,0.21838998794555664,1.0471059999999999,4.462275393990775,0.016199372741853013,0.08762342715705505,7.153249900266096
62,0.21961307525634766,1.04833,4.445756999107821,0.01613940610775274,0.08793587637124668,7.122590142915207
63,0.2206730842590332,1.074046,4.446917217186703,0.01614361804078291,0.08839735547258327,7.093781582213978
64,0.22632312774658203,1.083735,4.360022424679775,0.015828164374466987,0.08676931145074156,7.06284605738947
65,0.22748303413391113,1.086695,4.305310302576285,0.015629543271734117,0.0865885416931812,7.032533909263733
66,0.2285470962524414,1.08891,4.298928521430564,0.01560637552828294,0.08686684079569834,7.0036360984296
67,0.22960114479064941,1.0916,4.2713729201643895,0.01550634058722176,0.08721583615529323,6.976220212620176
68,0.24153995513916016,1.17496,4.189073204687779,0.015207568402665546,0.08573141387525403,6.947051498620077
69,0.24281096458435059,1.1797229999999999,4.1185671898680365,0.014951610821888318,0.0855556843011593,6.918434554534774
70,0.24399495124816895,1.1841199999999998,4.147358847923119,0.015056133012813234,0.08591766485667475,6.891239847902601
71,0.24685907363891602,1.189802,4.095382187312772,0.014867442440232779,0.08628385683635462,6.865416683302624
72,0.2607710361480713,1.273502,4.017275493264941,0.014583892157294479,0.08499560641673275,6.838228106728375
73,0.26206207275390625,1.276074,3.93784931968241,0.014295551775377389,0.08487097719887894,6.811587884699535
74,0.2633819580078125,1.2787229999999998,4.029115750779873,0.014626875776167983,0.08536172209510386,6.786433945571529
75,0.2656059265136719,1.2829709999999999,4.000201843914457,0.014521909786088829,0.0858390047886227,6.762689439329743
76,0.2714040279388428,1.324207,3.986903418291356,0.014473632587904572,0.08473842471298997,6.737889278805474
77,0.27267909049987793,1.325547,3.8601860733055267,0.0140136113379728,0.08457241465895364,6.713481665577582
78,0.27387499809265137,1.3281079999999998,4.053361673271759,0.01471489560937798,0.08521635200980111,6.690649664469238
79,0.27506208419799805,1.331022,3.9507522076739043,0.014342393055568675,0.08566972385044277,6.669061716137524
80,0.28074097633361816,1.372792,4.01774305933148,0.014585589559701222,0.0846643888910864,6.646556827781059
81,0.2818880081176758,1.373939,3.821943144562626,0.013874778253336058,0.08444234298673241,6.624290362364207
82,0.2829470634460449,1.374998,4.118570958271089,0.014951624502300285,0.08526659790184779,6.603723141706147
83,0.2839839458465576,1.3789479999999998,3.945984192721032,0.014325083758261673,0.08579661091358762,6.584392614249675
84,0.2897200584411621,1.390247,4.129996366542356,0.014993102096346439,0.08522465444538795,6.56473078431998
85,0.29383397102355957,1.427045,3.8617375568063266,0.014019243679617634,0.08515363919553538,6.545437246272965
86,0.2966420650482178,1.432666,4.293629442094778,0.01558713831099585,0.08598073713279768,6.527715513145705
87,0.2994120121002197,1.437199,4.0402463217019005,0.014667283023878057,0.08640069248400149,6.510969315429082
88,0.3076801300048828,1.4835289999999999,3.829930191060978,0.01390377358237997,0.08536297134013768,6.493230753677184
89,0.30881595611572266,1.484665,3.8562204581959754,0.013999214988209883,0.08548235268990138,6.476050966628967
90,0.30988407135009766,1.5057349999999998,3.881593496246171,0.014091326582559675,0.08582842259020977,6.459705058187813
91,0.31092095375061035,1.516773,3.9835048945810483,0.014461294946792273,0.08641442643308155,6.444476553651765
92,0.3169441223144531,1.538122,3.7864473314778078,0.013745918006899798,0.08490949745956271,6.427677326123706
93,0.31822896003723145,1.541223,3.831227745027844,0.013908484085095745,0.0849409308699937,6.4112812066944445
94,0.3194310665130615,1.543669,3.8330829410297773,0.013915218992489625,0.08527171206017638,6.395641239209274
95,0.320620059967041,1.564899,3.956597808777957,0.014363614307693152,0.08592269636385075,6.381128537048561
96,0.3330080509185791,1.608193,3.7328838337537027,0.013551466748656373,0.08420377788613734,6.364848230108195
97,0.3359861373901367,1.631851,3.7468170562168392,0.013602048446164212,0.08414877335596417,6.3488397053599925
98,0.3387911319732666,1.6371129999999998,3.7463777728115257,0.013600453718140126,0.08448988465654164,6.33355582265829
99,0.34153199195861816,1.6529369999999999,3.8251764566630078,0.013886516127689433,0.08514106142374059,6.319334981139304
100,0.348052978515625,1.700141,3.7130704174994116,0.013479538217390691,0.08359399720622294,6.303620840765302
101,0.3512229919433594,1.706607,3.775539338484279,0.01370631878256558,0.08372474845239283,6.2883603687631195
102,0.3539700508117676,1.7236449999999999,3.745288771665737,0.013596500323533264,0.08410973342047169,6.273827109346753
103,0.35669398307800293,1.729028,3.727851150093115,0.013533196626059394,0.08457000069815827,6.260086233752781
104,0.3633859157562256,1.767409,3.703479814252559,0.013444721505489804,0.08312840535758818,6.2450301586421215
105,0.36468505859375,1.7817969999999999,3.644271054596089,0.013229776285266597,0.08301755052065776,6.2301412859822864
106,0.3658909797668457,1.78437,3.7225215445047417,0.013513848589492805,0.08360843046167572,6.21616406709951
107,0.36705994606018066,1.785539,3.6784909755417132,0.013354004667795705,0.08420043742958923,6.203079539069612
108,0.3727760314941406,1.8121079999999998,3.721796270909521,0.013511215632924364,0.08301959978085192,6.188996323511281
109,0.37395691871643066,1.824466,3.6027023502859734,0.01307886965668373,0.0830204630697668,6.175173949579317
110,0.3750479221343994,1.8266669999999998,3.770566043718519,0.013688264259132504,0.08382314159399132,6.162431020066377
111,0.37613892555236816,1.828851,3.668711120090128,0.013318500914702604,0.08459462112481261,6.150713866631248
112,0.3819091320037842,1.854339,3.813458827727412,0.013843977686643402,0.08375179162346626,6.138344959003578
113,0.3832859992980957,1.877513,3.614226620821308,0.013120706149839496,0.08374643002092948,6.12618822153366
114,0.3845329284667969,1.8837059999999999,3.917241282626179,0.014220738536776883,0.084282373450108,6.114780336489829
115,0.38592004776000977,1.8908459999999998,3.7226543368211877,0.01351433066467675,0.0846243864198177,6.103912699089967
116,0.3918321132659912,1.9064969999999999,3.5534552879805767,0.01290008832915726,0.08319057132638721,6.091823864210521
117,0.39310312271118164,1.9139819999999999,3.6000571204421017,0.013069266693969583,0.08308617344464578,6.079840153495836
118,0.39429712295532227,1.9222569999999999,3.606670640564654,0.013093275718097777,0.08335634960149318,6.068315787447496
119,0.3954789638519287,1.9320309999999998,3.722488951542009,0.013513730267447337,0.08391914344101835,6.05751879019273
120,0.4013330936431885,1.964319,3.582837071406418,0.01300675284882733,0.08235869795865856,6.045428720587349
121,0.4026360511779785,1.9687839999999999,3.687850063065036,0.01338798090949475,0.08237857985254349,6.033552918111822
122,0.4167001247406006,2.012952,3.5949865003606014,0.013050858851001584,0.08264246384640098,6.022111347775046
123,0.41967105865478516,2.039278,3.706588741003052,0.01345600782442166,0.08328847508636195,6.0114457854368935
124,0.4296870231628418,2.0871269999999997,3.536638249737468,0.012839037531781332,0.08172760923283176,5.999541123581726
125,0.4309670925140381,2.0896879999999998,3.638864666428009,0.01321014950534176,0.08180644475642379,5.987898353929295
126,0.4322021007537842,2.092156,3.5736919772581732,0.01297355346604915,0.08211011890015318,5.976708815371049
127,0.433521032333374,2.0948029999999997,3.732979671836958,0.013551814669099743,0.0828674572258658,5.9663654601789595
128,0.4394080638885498,2.137343,3.5306441175681518,0.012817277068183443,0.08125517008972909,5.954782231204048
129,0.44068002700805664,2.142286,3.72661954196482,0.013528725526142744,0.08142912844279636,5.943529343253705
130,0.4420161247253418,2.145696,3.595846559271611,0.01305398111792804,0.08176132681689816,5.932734571574105
131,0.44420909881591797,2.156726,3.5355220228123576,0.01283498529958412,0.08216652513931706,5.922449244898422
132,0.4500129222869873,2.192097,3.5458341833848697,0.012872421476901397,0.08077566839362332,5.911153291024849
133,0.4512901306152344,2.1950979999999998,3.4586279503857345,0.012555837189954809,0.0806365589642641,5.899912164250679
134,0.45249009132385254,2.197574,3.6239835339720234,0.013156126615629479,0.08114652936397754,5.8892569239679755
135,0.4536759853363037,2.200618,3.528181303926936,0.012808336329962424,0.08166584692703883,5.879185741731846
136,0.4612281322479248,2.241487,3.672452888142985,0.01333208463378086,0.08046613826258867,5.868293186672994
137,0.46413493156433105,2.246703,3.4827270839105626,0.01264332413602051,0.08033052179496866,5.8574548938268975
138,0.4669480323791504,2.262473,3.4277312738811467,0.012443673162638995,0.0805375611217147,5.846939536311105
139,0.4687979221343994,2.286126,3.500430562983602,0.012707592974451678,0.08108938933809728,5.837013254632671
140,0.4745321273803711,2.297688,3.37784148628044,0.01226255855316328,0.07972664984915545,5.826167049522468
141,0.4756901264190674,2.298844,3.4856315599394456,0.012653868238671597,0.07984485063744304,5.815567435162742
142,0.476762056350708,2.312592,3.4140399323949477,0.01239396956425293,0.08013634685965809,5.805340172705034
143,0.4778170585632324,2.313646,3.549304666713735,0.012885020352603777,0.08068229881915892,5.795671971831932
144,0.48366403579711914,2.349261,3.400610992635802,0.012345218561349961,0.07933554215641009,5.785119553242884
145,0.48772096633911133,2.36734,3.618228323624253,0.013135233508548536,0.07953608826888425,5.774859719042334
146,0.4912221431732178,2.387648,3.4698632450531743,0.012596624615676564,0.07990598887621138,5.76501405668677
147,0.4939749240875244,2.393338,3.719245271956745,0.013501954756073119,0.08069594283110076,5.755888434284478
148,0.5016520023345947,2.444975,3.357167815721409,0.012187507045634406,0.0793318825437311,5.745884691913108
149,0.5029311180114746,2.455269,3.7736357515540675,0.013699408201862618,0.07957656568903432,5.736192720062558
150,0.5041611194610596,2.4578469999999997,3.408043255295284,0.012372199861809015,0.07972269718904262,5.7267336062598675
151,0.5053870677947998,2.4608339999999997,3.883519312799552,0.014098317863335996,0.08050906219454292,5.717965865639508
152,0.5111899375915527,2.487352,3.404239793782703,0.012358392177318147,0.07928063873377833,5.708435195488161
153,0.5125069618225098,2.4961469999999997,4.014927784166189,0.014575369282433073,0.07966247360736695,5.699297270083856
154,0.5155050754547119,2.504307,3.5052430508675885,0.012725063721585153,0.07979003857681909,5.690365971550545
155,0.5167551040649414,2.516793,4.16649808552927,0.01512561407720349,0.08068569094318649,5.682178873163744
156,0.5225129127502441,2.5481819999999997,3.463291794612931,0.012572768316874506,0.07957917642667621,5.67332508701297
157,0.5237979888916016,2.551135,4.268921631321457,0.015497441687409774,0.08026377691482256,5.66505857226107
158,0.5250189304351807,2.5541039999999997,3.5860187963809116,0.01301830344673379,0.08056211807241696,5.657103266628678
159,0.5262110233306885,2.573299,4.42805775320409,0.01607515263697181,0.08183886265600751,5.6501347984693675
160,0.5320169925689697,2.596797,3.644227365615251,0.01322961768141031,0.08088560457145388,5.6425980298182585
161,0.5333130359649658,2.5997779999999997,4.593589258387627,0.016676080709810887,0.08172831855823975,5.635735250939934
162,0.5345540046691895,2.604419,3.7734219185110587,0.013698631924994344,0.08193236262521586,5.629098700043543
163,0.5357849597930908,2.6068819999999997,4.716782701475415,0.017123309158915308,0.0832371253073149,5.623443626407732
164,0.5438699722290039,2.648576,3.83525330624739,0.013923098056877584,0.08241689394800325,5.61729537779728
165,0.5461609363555908,2.663178,4.874474897070552,0.01769577823116641,0.08343700341666221,5.611919748711349
166,0.5472750663757324,2.6642919999999997,4.009601100355795,0.014556031852780305,0.08370694661551889,5.606794749689938
167,0.5532350540161133,2.688986,3.9060237839547907,0.014180015715757414,0.08424756401232861,5.602101401775911
168,0.5647411346435547,2.7468839999999997,4.897921814710011,0.01778089744164827,0.08452613632884416,5.5976555023110945
169,0.5660650730133057,2.759532,3.895105164406462,0.014140377913902323,0.08439540820720084,5.593174788734191
170,0.5673329830169678,2.7620649999999998,5.057158307730547,0.018358972767975937,0.08582356671102916,5.589718005984492
171,0.5685439109802246,2.764493,4.068120918398594,0.014768476012219086,0.0859099753973611,5.586358989680977
172,0.5743939876556396,2.8029059999999997,5.1371891394375195,0.018649508236810435,0.08639009873690369,5.583363513048612
173,0.5756649971008301,2.805554,4.096597353041939,0.014871853849402282,0.08626141644046223,5.580313364906717
174,0.5768439769744873,2.807773,5.2653446269435,0.019114750367275758,0.0878146022060787,5.578353154217054
175,0.5782530307769775,2.815447,4.275344513934443,0.015520758641281569,0.08824011832895817,5.576704799157673
176,0.5940089225769043,2.902824,4.1467121618678116,0.015053785352139715,0.0882236387964598,5.575062644428112
177,0.595332145690918,2.905459,4.090981553559851,0.014851466844786573,0.08866571229134713,5.573737874273038
178,0.598639965057373,2.912035,4.107079458323014,0.014909906976019287,0.08939442951712932,5.572922306462228
179,0.5998430252075195,2.913239,4.122859863524166,0.014967194490415014,0.09027670380463479,5.5727172003501435
180,0.605518102645874,2.955718,3.982736486527065,0.01445850539944585,0.08974142944793174,5.57214975682265
181,0.6066970825195312,2.957223,3.9514134739562383,0.014344793646756653,0.09006948418045384,5.57181038346942
182,0.6077890396118164,2.958315,3.9899710020185264,0.014484768819496239,0.09070425350937145,5.571905178738134
183,0.608828067779541,2.961983,3.9947154535439404,0.014501992574627833,0.09138224457975466,5.57245998630956
184,0.6146020889282227,3.004612,3.885326723096947,0.014104879294561059,0.09037294897592546,5.572333092290719
185,0.6159379482269287,3.0078769999999997,3.8551894603800676,0.013995472162758451,0.09046126479726496,5.5722657492720495
186,0.6171519756317139,3.009093,3.9456545025438423,0.014323886885904396,0.09128565719091426,5.572746367229823
187,0.6183431148529053,3.011644,3.9620974517417853,0.014383579629967556,0.09216553316149907,5.5738091996039225
188,0.6271350383758545,3.0572459999999997,3.8981800660576837,0.014151540711711656,0.09099324109188818,5.574085424880552
189,0.6283221244812012,3.059628,3.8570810535452877,0.014002339202565231,0.09104515746438288,5.574391701471425
190,0.629410982131958,3.0617929999999998,3.9645482182899516,0.01439247663369585,0.09170109578406746,5.575122801366444
191,0.6304781436920166,3.0639279999999998,3.9485777109549467,0.014334498992615104,0.09236382350033716,5.576278761227244
192,0.637969970703125,3.110604,3.9365770067847285,0.014290932905170148,0.09082544462322395,5.576424669880801
193,0.639225959777832,3.1118609999999998,3.8430999797390255,0.01395158379060119,0.090771755779929,5.576535180650336
194,0.6404209136962891,3.114805,4.00615614454349,0.014543525649474726,0.09163813894323025,5.5771987578780005
195,0.6437981128692627,3.127774,3.9272603685699807,0.014257110766952293,0.09234628210135849,5.5783087491729395
196,0.6552929878234863,3.1985189999999997,3.8240150380094624,0.013882299836219962,0.09066634671415055,5.578340750169333
197,0.6564669609069824,3.200485,3.8138449603402194,0.013845379461650627,0.09071729169730897,5.578404375575687
198,0.6575510501861572,3.201568,3.879534684659951,0.014083852490679257,0.09149566108687734,5.57895447433906
199,0.6586041450500488,3.2026209999999997,3.9069517690141757,0.014183384574590308,0.09231139470489225,5.580010050822777
200,0.6743590831756592,3.2840849999999997,3.7819917007050314,0.013729742756088188,0.09035787676608363,5.579842373842297
201,0.6774580478668213,3.2907439999999997,3.841162139891029,0.013944548861727463,0.09049718240514647,5.579760146587962
202,0.6802489757537842,3.295982,3.835428245522241,0.01392373313792263,0.09110390778098967,5.580048868452549
203,0.6848950386047363,3.333571,3.944988795404084,0.014321470173097206,0.0920731960860818,5.58093004227612
204,0.6952989101409912,3.3834969999999998,3.7673109243936986,0.013676447218137457,0.09008533596023754,5.580598411954861
205,0.6965711116790771,3.386519,3.8835350651339215,0.014098375048945013,0.09030341256504465,5.580400510599563
206,0.7013380527496338,3.395876,3.8157282014670137,0.013852216181100264,0.09067755215587368,5.580428336569345
207,0.7024569511413574,3.416997,3.996941381679987,0.014510073348759558,0.0915797643120178,5.580996494746896
208,0.7081451416015625,3.43477,3.7611372237269505,0.013654034868054367,0.0893532353387993,5.580242317309965
209,0.709312915802002,3.4359379999999997,3.9469575280476406,0.01432861725190928,0.08945687969902921,5.579554486832504
210,0.7105469703674316,3.4469659999999998,3.806370025857752,0.013818243249917598,0.08978325936640993,5.579060694460459
211,0.711885929107666,3.471341,4.067355315632682,0.01476569664889384,0.09077583179800781,5.579146716237826
212,0.7204270362854004,3.496696,3.7607683810458905,0.01365269586058709,0.08890695144034612,5.5781552536196735
213,0.721588134765625,3.512867,4.0595827850105035,0.014737480075603519,0.08937222039582486,5.577437027672999
214,0.7226591110229492,3.513937,3.8264590890624217,0.013891172460724563,0.08988163427909757,5.577015821610713
215,0.7237160205841064,3.518516,4.203830026078694,0.015261140006632055,0.0911461398499783,5.577322062820077
216,0.7295379638671875,3.53593,3.8025219912211243,0.013804273751870428,0.08953741550646707,5.576711882726563
217,0.7336280345916748,3.565997,4.238193178374143,0.015385888361108043,0.09013179990746349,5.576441169341728
218,0.7364621162414551,3.5717649999999996,3.9034037070008725,0.014170504065435246,0.09060405154918703,5.576438121319528
219,0.7391750812530518,3.5838509999999997,4.419104110031774,0.016042648277572295,0.09183957943583108,5.5771334015132235
220,0.7462100982666016,3.618001,3.883403336789397,0.014097896836292227,0.09019596326628095,5.57689845830895
221,0.7473790645599365,3.62917,4.451381480406527,0.01615982462991747,0.09075679168629411,5.5769774591988375
222,0.7496099472045898,3.633499,3.9903213870591143,0.014486040820297287,0.09107593345271907,5.577232688470283
223,0.7507319450378418,3.645343,4.621983914288477,0.01677916166609475,0.09230143208876997,5.57817036828117
224,0.7567629814147949,3.6680479999999998,3.996867133473369,0.014509803805921383,0.09080728080071711,5.578270892696574
225,0.7730710506439209,3.7454959999999997,3.9183632731589237,0.014224811692565797,0.09080656813793353,5.578371229638745
226,0.77593994140625,3.751479,4.674084993046649,0.016968303913162883,0.09221537190703243,5.579247476783499
227,0.7786850929260254,3.7666549999999996,4.117213669267107,0.014946697143822246,0.09288380163529417,5.580488248305318
228,0.7944459915161133,3.8459149999999998,4.802342281169106,0.017433915609821698,0.09232342511355034,5.581410444514697
229,0.7974209785461426,3.861204,4.070602774729482,0.014777485881007088,0.09206616699348073,5.582184198440858
230,0.8002350330352783,3.877455,4.050085281759415,0.014703001344082705,0.0924609056291773,5.583164746677077
231,0.8014979362487793,3.889575,4.0926234270010164,0.014857427328512928,0.0931313764127455,5.584500969043621
232,0.8082239627838135,3.9242339999999998,3.945000376136733,0.014321512214564451,0.09154516543841727,5.584966671804847
233,0.8094170093536377,3.925427,3.934652553394989,0.01428394657307897,0.09148192911508796,5.585393588723304
234,0.8105161190032959,3.937169,3.973707721616889,0.014425728326032705,0.09195937796809069,5.5860708026187345
235,0.8115689754486084,3.938223,4.026224855981362,0.01461638097737954,0.09271744394034093,5.5871471765508405
236,0.8172760009765625,3.9625719999999998,3.887353823449077,0.014112238265330437,0.09102376789241202,5.5873189685585425
237,0.8186089992523193,3.9658249999999997,3.8965608530690155,0.014145662492095893,0.09109159529750306,5.587524823694255
238,0.8224930763244629,3.993623,3.9179339209023714,0.014223253017534037,0.09169715322884611,5.588045561525476
239,0.8253419399261475,3.9979609999999997,3.977120341791706,0.014438117141459175,0.09262454467422251,5.589048100808881
240,0.8414640426635742,4.078372,3.86624372159461,0.014035602383775589,0.09099035032604713,5.58919250827196
241,0.8426849842071533,4.090847,3.9063236731787017,0.014181104401885112,0.09121372581147238,5.589450463459568
242,0.84381103515625,4.093082,3.9465395591495143,0.014327099901818255,0.0918967697619197,5.59005673204742
243,0.8448820114135742,4.095228,4.03241269169743,0.014638844641851015,0.09285087248999947,5.591150649046172
244,0.8515720367431641,4.1276649999999995,3.8961440169735817,0.01414414925441198,0.0912035153846317,5.591392952294905
245,0.8527600765228271,4.140054999999999,3.9586850690822892,0.014371191676791592,0.09142269690669579,5.591746184636117
246,0.8538620471954346,4.142240999999999,3.934693029367669,0.01428409351277019,0.09186376315791273,5.592321753008192
247,0.8549299240112305,4.144369999999999,4.038825084498248,0.014662123514617924,0.0926198694385717,5.593277677120997
248,0.8621659278869629,4.18548,3.8713877263983867,0.014054276634879516,0.09084395470295994,5.593334374941695
249,0.8678359985351562,4.204098,3.835409270070375,0.013923664251448671,0.09059460106848578,5.59326836244056
250,0.8705849647521973,4.219943,3.9908480346347623,0.014487952705967321,0.09114842012245479,5.59347666185713
251,0.8733470439910889,4.235202,3.940052241705679,0.014303549030549994,0.09167986540291659,5.593945882631809
252,0.882127046585083,4.2784889999999995,3.999913514201485,0.014520863064387324,0.09028789369279108,5.593727828189537
253,0.8832941055297852,4.279656,3.861174775407872,0.014017200617538134,0.0901451345586806,5.593441457804471
254,0.8843951225280762,4.285178999999999,4.101707303054273,0.014890404471592365,0.09089462916041895,5.59351997289975
255,0.8854870796203613,4.287367,3.9840757598390253,0.014463367355660582,0.09147437533091499,5.593879057525785
256,0.8922109603881836,4.32986,4.121705144212818,0.014963002519529055,0.09035729831870797,5.593696059921749
257,0.893394947052002,4.3322259999999995,3.91081076309219,0.014197393858634619,0.09031484604681458,5.593493832086387
258,0.8944830894470215,4.334397,4.229094944854253,0.015352859096199923,0.09129314761724813,5.593761053585617
259,0.9039020538330078,4.374879,3.980663462067415,0.014450979710652623,0.09198315369450959,5.594358231426666
260,0.9115030765533447,4.408016,3.8875066062728543,0.014112792911938366,0.09085194771744813,5.59441028342815
261,0.9126701354980469,4.419184,3.876205294057651,0.014071765823092016,0.09109189345448981,5.594574901081098
262,0.9137530326843262,4.422796,3.962299963925171,0.01438431480878414,0.0919996688598122,5.595168462995212
263,0.9148190021514893,4.423863,4.002701714171051,0.01453098505072789,0.09292976814051987,5.596200658098446
264,0.9215719699859619,4.45786,3.947251582791392,0.014329684757157153,0.0916824297268186,5.596630988954766
265,0.922760009765625,4.469047,3.9251383950398058,0.014249407378629389,0.09163597066351885,5.597035611461034
266,0.9238629341125488,4.472411,4.018657519221001,0.014588909318187616,0.09215410775830425,5.597680164939562
267,0.9249589443206787,4.474558,4.027375121205143,0.014620556778616978,0.09268845530428606,5.598570742094764
268,0.9349429607391357,4.524233,3.9832047489571116,0.014460205329857036,0.09106178729567507,5.5986972588412485
269,0.9415371417999268,4.5520369999999994,3.9049113224870275,0.014175977153278391,0.09072820818701997,5.598669693062532
270,0.9443850517272949,4.567991999999999,3.949831735130368,0.014339051469378932,0.09103490788695735,5.598782994791603
271,0.9480650424957275,4.583989,3.9882092368756545,0.01447837309361356,0.09154145101805303,5.59912770949896
272,0.9537889957427979,4.612825,3.9010366673016525,0.014161911014805949,0.08991417003819081,5.598732591074782
273,0.9549860954284668,4.618081999999999,3.9005176400389647,0.0141600267931143,0.0898272971120535,5.598301522312006
274,0.9560790061950684,4.6191759999999995,3.975395382813733,0.0144318550327856,0.09043441673483683,5.5981442148662675
275,0.9571559429168701,4.631502,4.012667437511509,0.014567163558950774,0.0912297884339168,5.598343937923338
276,0.972121000289917,4.70724,3.94343565645877,0.01431583182170166,0.08985874880790319,5.597930511609585
277,0.9749901294708252,4.713055,3.878727892272427,0.01408092359690717,0.08983421697838007,5.597508782985017
278,0.9768679141998291,4.73069,3.9863369665932873,0.014471576201557456,0.09055133273148194,5.597405799435328
279,0.9780600070953369,4.743156,3.960745137144792,0.014378670330050648,0.09128658839792306,5.597629444589059
280,0.9838840961456299,4.765426,3.9452796456845673,0.014322526045200477,0.08993801411597344,5.597259433434795
281,0.9862070083618164,4.773947,3.8499694316026005,0.01397652192225934,0.08992124405837065,5.59688557774712
282,0.9873640537261963,4.783268,4.033418279574402,0.014642495221747024,0.090783211088785,5.596890895924804
283,0.9884459972381592,4.793462,3.9607621496804537,0.01437873209056118,0.09155552203616955,5.597235234081271
284,0.9951519966125488,4.80591,4.016319490173283,0.014580421584759896,0.09040835812131966,5.59707852174359
285,0.996330976486206,4.818294,3.8753391058885356,0.014068621305155052,0.09050829453218966,5.596966630151241
286,0.9974210262298584,4.830439,4.150017630464957,0.015065785175808992,0.09148038491797106,5.597276080324198
287,0.9984879493713379,4.842573,4.0163457529606195,0.014580516926405973,0.09200022037843679,5.597807940315603
288,1.0092029571533203,4.8929149999999995,4.158477035229282,0.01509649530435374,0.09072810572280932,5.597786513859138
289,1.0120820999145508,4.89812,3.8891347234035893,0.014118703456209948,0.09033973853718724,5.597599647790974
290,1.0135560035705566,4.900631,4.250329577144828,0.015429947059881958,0.09097605966419868,5.597684437832312
291,1.0146300792694092,4.901705,4.014788487891214,0.014574863595965826,0.0913373651397982,5.59792237139386
292,1.0203111171722412,4.945126999999999,4.293094460079235,0.015585196168856518,0.09034619144138037,5.597739912181961
293,1.0242550373077393,4.950202,3.9597980869322305,0.014375232259101643,0.09011841211134126,5.597463820587438
294,1.0254039764404297,4.95135,4.453051662397812,0.01616588788201078,0.09100145206114102,5.597559408594509
295,1.0264949798583984,4.964682,4.12912472703024,0.014989937788430278,0.09149857831747031,5.597863016854734
296,1.04433012008667,5.038245,3.9524762479242446,0.014348651828990599,0.09027372168252225,5.59765335942674
297,1.0473289489746094,5.064387,4.491713534756902,0.016306241855251938,0.09098565027379035,5.597739544349856
298,1.0512549877166748,5.080774,4.069845358073711,0.014774736235670485,0.09125179946895198,5.5979349788830435
299,1.0540199279785156,5.0866679999999995,4.705304020850142,0.017081638170548277,0.09256376605545696,5.598676687332569
300,1.068908929824829,5.175769,4.079986483184969,0.014811551503934803,0.0915518336747409,5.598992010578975
301,1.0720651149749756,5.184188,4.04023248482924,0.014667232791958687,0.09169479062811958,5.599364958298168
302,1.0748870372772217,5.189436,4.083867174721238,0.014825639556137235,0.09227180390163146,5.599975179161024
303,1.0797500610351562,5.227380999999999,4.142024736462009,0.01503676861860272,0.09305281829508355,5.600907335424279
304,1.085508108139038,5.238911,4.003320865453917,0.01453323275207511,0.09194808321750536,5.601378322744508
305,1.0867350101470947,5.251380999999999,4.005973062836066,0.01454286100900346,0.09215872693947881,5.601934284089545
306,1.0878570079803467,5.263628,4.061004088035258,0.01474263982381362,0.09255127654258061,5.602648187206772
307,1.0899019241333008,5.276806,4.116776973872562,0.014945111811038792,0.0929941873378356,5.603540093580485
308,1.0956220626831055,5.288241,3.972331674676238,0.01442073287072488,0.09127372805525348,5.60372737183451
309,1.0968129634857178,5.300605,3.960447412260198,0.014377589501111546,0.09104541058769756,5.603822567343953
310,1.0994229316711426,5.324803999999999,4.036828233661695,0.014654874358491264,0.09141804271966571,5.604066809810795
311,1.1022460460662842,5.330373,4.090108618340201,0.014848297833070793,0.09188252419749178,5.604495306107916
312,1.1098051071166992,5.378505,3.9312357029026055,0.014271542400354928,0.09008638552712513,5.6042086918397995
313,1.1110880374908447,5.381133,3.9368398451693145,0.014291887085848578,0.08980308058554451,5.603812567082107
314,1.113204002380371,5.387373999999999,3.990580288036066,0.014486980707027388,0.09007172510386723,5.603522628451855
315,1.1144630908966064,5.393479,4.077600090176485,0.014802888195098006,0.09063243489782505,5.603452878860212
316,1.1220121383666992,5.423469,3.9130916171814922,0.014205674030139082,0.08896609347432669,5.602739955793479
317,1.1250641345977783,5.449195,3.934772858093728,0.014284383314536051,0.0889020366201195,5.602006844171612
318,1.1279051303863525,5.461302,3.966501284830736,0.014399566839944979,0.08915968865381965,5.601374895794019
319,1.1306369304656982,5.471077,4.041039414061414,0.014670162182517118,0.08965051294015261,5.60093237242923
320,1.1377830505371094,5.503693,3.8052042292734423,0.013814011065271208,0.08795546982343984,5.5998517628863755
321,1.1390769481658936,5.5072909999999995,3.8977165699687015,0.014149858084521068,0.08799385548637875,5.598790612934776
322,1.1402051448822021,5.510221,3.8542448295169724,0.013992042874759924,0.0883545952880179,5.597869329240072
323,1.1412770748138428,5.521065,4.03541285946189,0.014649736133660336,0.0891710652416679,5.5972582573421015
324,1.1484589576721191,5.5593509999999995,3.784552640835222,0.013739039722338723,0.08783562016083833,5.596155329909616
325,1.1496450901031494,5.5625729999999995,3.983271246738868,0.014460446736372336,0.0881706880084093,5.5951832711207885
326,1.1507279872894287,5.568531,3.866925016621826,0.014038075685201113,0.08865151252011146,5.594396080766418
327,1.1517930030822754,5.5724599999999995,4.151090678990185,0.015069680657709028,0.08945478475272983,5.593912584758113
328,1.1606030464172363,5.620048,3.842181790791309,0.01394825049453624,0.08811834200154466,5.592941520805155
329,1.16428804397583,5.6269919999999995,4.179457213764559,0.015172659526028911,0.08829006030521044,5.59204026203364
330,1.1671149730682373,5.650828,3.9525026905336293,0.014348747823443624,0.08837626189577477,5.591177025675565
331,1.1720130443572998,5.670906,3.8771316367190556,0.014075128719536954,0.08854706552732199,5.5903812562154735
332,1.1778450012207031,5.707733999999999,4.2467422106990735,0.015416923864071442,0.08775470400308368,5.589304154276764
333,1.179157018661499,5.710249999999999,3.8343948114858835,0.013919981468274088,0.08746048704298742,5.588127914928665
334,1.180408000946045,5.712859,4.455700762340128,0.016175504894321093,0.08801544354068068,5.587156036512744
335,1.1834020614624023,5.719745,3.9950691761904418,0.014503276691920464,0.0880532069493747,5.586203215089197
336,1.1891090869903564,5.757334,4.6059184623603215,0.016720839348202628,0.08762111755101881,5.585102055666686
337,1.1902990341186523,5.759847,4.029905896545461,0.014629744237804035,0.08733890746296512,5.583908428467829
338,1.1913890838623047,5.762036999999999,4.876698905273225,0.017703852035375032,0.08801205439564246,5.582958731402717
339,1.204240083694458,5.805933,4.043264413728326,0.014678239586032676,0.08801325127016346,5.582014789067212
340,1.2129359245300293,5.848807,4.036532000182017,0.014653798943790868,0.08743821276096722,5.580874164254708
341,1.2142651081085205,5.871048999999999,3.9218509504542496,0.014237472987425896,0.08730323995959714,5.579692109200426
342,1.2153620719909668,5.873546999999999,4.044310205649421,0.014682036118439226,0.08753281780742156,5.57859575925672
343,1.2164409160614014,5.876958,3.984601048066753,0.014465274306497666,0.08765435050950614,5.577546860834183
344,1.2245359420776367,5.909212999999999,4.033030108813069,0.01464108604766091,0.08702579957241893,5.57628663196092
345,1.2257161140441895,5.920394,3.9186920800585674,0.014226005358365669,0.08699335048844505,5.575022470274858
346,1.2267930507659912,5.925076,4.140799062075991,0.015032319059916588,0.08741066011704247,5.573908669643234
347,1.2278549671173096,5.937633,4.03389849271597,0.01464423853675763,0.08770357889430073,5.572902566323845
348,1.2345290184020996,5.960297,4.200148494471664,0.015247774963577227,0.0872024154543481,5.57173178101001
349,1.2357280254364014,5.962685,4.03800684600658,0.014659153068119685,0.08710629671822093,5.5705356676685085
350,1.2368190288543701,5.964878,4.3830380836372935,0.01591171798903195,0.08753490560910498,5.569492645808254
351,1.2463040351867676,6.005331,4.04301113284221,0.014677320101886066,0.08776637579025726,5.568535163130813
352,1.2539610862731934,6.047764,4.097183203749363,0.014873980659861678,0.08710935490559506,5.567360958232944
353,1.2551519870758057,6.048954999999999,3.9728670727120416,0.014422676523140174,0.08692637520918138,5.566132200149715
354,1.2562510967254639,6.053097999999999,4.18034429949732,0.01517587990827119,0.08707044227239458,5.564958799505242
355,1.2573130130767822,6.0541599999999995,4.075176943916781,0.014794091461144328,0.0870750149149652,5.563793327184649
356,1.264085054397583,6.096323,4.286941882543143,0.015562860501953367,0.08654428744794487,5.562458556349887
357,1.2652690410614014,6.097506,4.10896100711219,0.014916737551785384,0.08640504236565925,5.561085617459352
358,1.2663719654083252,6.102735,4.438365879527767,0.016112574168778707,0.08658752325096392,5.55978076344272
359,1.2825989723205566,6.1801509999999995,3.9993455551014137,0.014518801205727372,0.086577643023983,5.5584809319462805
360,1.2912859916687012,6.223483,4.149039150790005,0.01506223300666313,0.08618272431693581,5.557060433220502
361,1.2924699783325195,6.227501999999999,3.9224632223954154,0.01423969571473844,0.08604099949015233,5.555602592244485
362,1.2935540676116943,6.228586,4.238601426281253,0.015387370421141197,0.0861834333395039,5.554199166561913
363,1.294616937637329,6.232288,4.0136707327272445,0.014570805815811858,0.08614843035978341,5.552792159553503
364,1.3026831150054932,6.274279,4.380609904103093,0.015902902982810767,0.08589061064965356,5.55131016471889
365,1.3038599491119385,6.275454,4.011865462474828,0.014564252153579791,0.08554883588678337,5.549726300958786
366,1.3049609661102295,6.280247999999999,4.533403952863582,0.01645759034073163,0.08569689953165177,5.548197461783061
367,1.3060331344604492,6.282763999999999,4.119643295564678,0.014955517402220182,0.08560679545001125,5.546647739985425
368,1.3126709461212158,6.325163,4.7642929446898785,0.017295785322068224,0.08540886821194132,5.545042287690637
369,1.3138749599456787,6.327579,4.2062223828028005,0.015269824965511436,0.08504279230471253,5.5433291620519825
370,1.3149619102478027,6.329762,4.950390304601809,0.01797137349924525,0.08516069888653867,5.541661142784499
371,1.3254849910736084,6.371351,4.17909399498633,0.01517134093498379,0.08490204854956306,5.539921254095525
372,1.3406579494476318,6.4612739999999995,4.271329549659482,0.015506183139526813,0.08478442902093762,5.5381547155903
373,1.3447771072387695,6.4680979999999995,4.174062900566582,0.015153076581798708,0.08474153985131748,5.5363852511979195
374,1.3476431369781494,6.483974,4.339289814925305,0.01575289890031532,0.08478356950475502,5.534638236145201
375,1.350480079650879,6.509583,4.154816954732701,0.015083208135142008,0.08483383455205765,5.532915932682701
376,1.3605740070343018,6.553844,4.312392085705125,0.01565525222836542,0.08484003935260118,5.53120486152866
377,1.3617470264434814,6.555016999999999,4.141915126934768,0.015036370703765319,0.08472760097168225,5.529468006369094
378,1.3628349304199219,6.55908,4.358791135235351,0.015823694431466563,0.08482828495563631,5.527770916842642
379,1.3638849258422852,6.566637,4.220537250472805,0.015321792147422485,0.08482602138752973,5.5260819738529685
380,1.3696610927581787,6.58948,4.534955013085907,0.016463221145751047,0.08486432444334739,5.524413928213476
381,1.3736281394958496,6.616401,4.2804014717382035,0.015539116886161133,0.08473149405162687,5.522714275267669
382,1.3765521049499512,6.621371,4.658437237277992,0.016911497955240315,0.08490217184853449,5.521074851992938
383,1.3792719841003418,6.637029,4.381761164413696,0.01590708239650618,0.08491736434060092,5.519448858820401
384,1.3877549171447754,6.679269,4.239975196654293,0.015392357611838697,0.08477361438488122,5.517788527617139
385,1.3889429569244385,6.6840269999999995,4.432070849460224,0.016089721357268546,0.08474624286522335,5.516129045481159
386,1.390031099319458,6.695722,4.258657861256506,0.01546018118187425,0.084584200196352,5.514429510835238
387,1.391083002090454,6.698371,4.442450238092059,0.01612740159222358,0.08458858017700654,5.512739663193272
388,1.3981261253356934,6.731367,4.323552281174848,0.0156957670219009,0.08433540218731415,5.510983263542493
389,1.399294137954712,6.732533999999999,4.535411418599627,0.016464878032066973,0.08428098125397647,5.509219453205192
390,1.400367021560669,6.745223999999999,4.380303788490799,0.015901791693061076,0.08412087869030438,5.507417631887203
391,1.401413917541504,6.746271,4.616120974583195,0.016757877469745778,0.08413415479504807,5.505629257042107
392,1.4093329906463623,6.781598,4.518111319415209,0.01640207358132939,0.08394013385861535,5.50379455868694
393,1.4105520248413086,6.794048,4.865730476767284,0.01766403341234711,0.08387088003055286,5.5019498946988294
394,1.423504114151001,6.838082,4.407287721581091,0.015999751310425685,0.08365483506646706,5.500052840243198
395,1.4264700412750244,6.854089,4.541078156059326,0.016485449956530333,0.08362852419269766,5.49815830473161
396,1.4356279373168945,6.900116,4.471461527647126,0.016232721110121834,0.08349167460131161,5.49623462392045
397,1.4368059635162354,6.901293,4.649988986034815,0.016880828317259355,0.08340979909527865,5.494297606829252
398,1.4378790855407715,6.915213,4.479199132588148,0.016260810892912387,0.08303713551860589,5.4922639471772765
399,1.4389359951019287,6.916347999999999,4.722269604047941,0.01714322822982032,0.08279449604620093,5.49017146013718
400,1.4458930492401123,6.953678,4.682851453964198,0.01700012874589766,0.08255071231459654,5.488020632234049
401,1.4473929405212402,6.963063,5.038639764828636,0.018291745008006653,0.08233463990569677,5.48581934988864


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_NP_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.17251086235046387,0.675449,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.18545985221862793,0.7249099999999999,63.994000944480696,0.2323170541957545,0.13034579620319497,11.655097147220625
3,0.1992049217224121,0.779816,56.95386958924259,0.20675930575900603,0.12936383961623713,11.559177867401631
4,0.21684002876281738,0.830801,50.60873542052745,0.18372460161804133,0.12860412128486756,11.477931189087762
5,0.22964096069335938,0.900141,45.04212519156741,0.16351616846553518,0.12814430010156747,11.413216891807759
6,0.24253201484680176,0.9430299999999999,40.20833781637844,0.1459680979114408,0.12798944623032849,11.365634549499243
7,0.2553520202636719,0.985853,36.086528195807354,0.13100471611198822,0.12792102826703264,11.329955665546
8,0.2728109359741211,1.0633139999999999,32.60249937208135,0.11835666627738987,0.12780270632030916,11.300674701799412
9,0.2857179641723633,1.11294,29.68934559781772,0.10778106085707367,0.12774907527722829,11.276878458840331
10,0.298475980758667,1.169946,27.384297095916097,0.09941305651546815,0.12783156141048355,11.259305056496498
11,0.31128501892089844,1.224589,25.523315393718832,0.09265714532714048,0.12800396807817765,11.247701584422742
12,0.3299369812011719,1.301386,24.074226229486023,0.08739652525443053,0.12813223439120006,11.23993331044339
13,0.34315991401672363,1.344609,22.841078678619454,0.08291983678085668,0.12829694937884414,11.23558370674169
14,0.3563568592071533,1.387812,21.732398888604166,0.07889500290484736,0.1284527409599606,11.233824058162156
15,0.36949896812438965,1.460952,20.900107721889547,0.07587354106107176,0.12863755671613603,11.23445201125932
16,0.388369083404541,1.529828,20.305786119056815,0.07371597875871179,0.12890115299261667,11.237878754220821
17,0.40161991119384766,1.593932,19.821606256852956,0.07195826338495834,0.12907151951759802,11.242684463170995
18,0.4148399829864502,1.631683,19.44167415577251,0.07057899805985406,0.12922877245449127,11.248515633683382
19,0.42829108238220215,1.698192,19.118645132123536,0.06940630765003006,0.12935933630093316,11.25497404512476
20,0.4472689628601074,1.767336,18.849730288784993,0.06843006763828079,0.12939522551168736,11.261107009439655
21,0.46175694465637207,1.8325909999999999,18.619847025088475,0.06759552374599916,0.1295340788063814,11.267803104906122
22,0.47462987899780273,1.8754609999999998,18.391631590536416,0.06676703456428452,0.12975329552176465,11.275633430136123
23,0.48744988441467285,1.923004,18.18011723879301,0.06599917522759788,0.13003243839067344,11.28489381729175
24,0.5050609111785889,2.006474,18.017827625473934,0.06541001617618046,0.13035659682323814,11.295724728562968
25,0.5180919170379639,2.038931,17.869487346631526,0.0648714973136211,0.13075988249981665,11.30851113384506
26,0.5309009552001953,2.100748,17.713647488555686,0.06430575277163077,0.13120724361674488,11.323345881097818
27,0.5437150001525879,2.155004,17.485807342029823,0.06347862599588285,0.1315645073744096,11.339419252944944
28,0.561168909072876,2.225558,17.263389129599407,0.06267118243635063,0.13168891999230284,11.355127480782304
29,0.5741288661956787,2.275867,17.043601644890828,0.0618732891925622,0.13176384349922712,11.370213790613704
30,0.5872430801391602,2.322127,16.82057098589016,0.06106362227176247,0.13190687410827706,11.385136782151077
31,0.6002230644226074,2.368105,16.623729843166643,0.06034903100153188,0.13208736386990297,11.40013604482267
32,0.6187019348144531,2.444839,16.43988544024734,0.05968162172118944,0.13228452521096395,11.415292605244998
33,0.6317839622497559,2.511654,16.28354723928767,0.059114068047889275,0.13237615932277905,11.430016383706672
34,0.644860029220581,2.563171,16.142450516121734,0.05860184542391202,0.13248951312167392,11.444471772375021
35,0.6579170227050781,2.606512,16.013666718723606,0.05813432234365279,0.1326241217188721,11.458801481428871
36,0.6755049228668213,2.678975,15.899449565038418,0.057719680466427656,0.13276281492091496,11.473040014401857
37,0.6883049011230469,2.730652,15.785269225477249,0.05730517223530557,0.13270767594376065,11.48626613846744
38,0.7013719081878662,2.784091,15.69992254621912,0.056995338675628,0.13263839938889224,11.498500171098682
39,0.7145509719848633,2.837266,15.647744786068156,0.056805918052539886,0.13262705446567322,11.510076439024761
40,0.7327589988708496,2.9139209999999998,15.599191066162392,0.05662965376194585,0.13269716874449738,11.521389139604821
41,0.7459938526153564,2.9623969999999997,15.553667621325022,0.05646439026153374,0.13277815864380882,11.532501419147076
42,0.7603909969329834,3.007738,15.465610210820774,0.05614471594977753,0.1329206923704486,11.54369983474206
43,0.7732598781585693,3.0728,15.42344661294765,0.05599164968250856,0.13301845118610114,11.554793892407245
44,0.7907638549804688,3.14704,15.35438342947413,0.05574093000408325,0.13315343068627997,11.565948959270006
45,0.8035330772399902,3.192598,15.284233703420306,0.05548626585636724,0.1332491841467258,11.576997627915759
46,0.8162789344787598,3.239006,15.198450975985132,0.05517484931349619,0.13322643180051763,11.58746580601111
47,0.8289780616760254,3.2817019999999997,15.119048910863713,0.054886596452387054,0.1331277756283716,11.59710164259005
48,0.8464548587799072,3.359181,15.045921812113388,0.054621123565666056,0.13303357350668657,11.60598401022535
49,0.8592720031738281,3.40659,14.969818200870819,0.05434484506273465,0.13295027464995304,11.614208377060764
50,0.8720090389251709,3.469597,14.908737356537225,0.054123103624256985,0.13288069404051353,11.6218651930974
51,0.8847630023956299,3.517496,14.84141278365465,0.05387869561387744,0.13287161222932906,11.62919829482481
52,0.9023809432983398,3.591275,14.789467489765627,0.05369011891172531,0.13290226439381175,11.636359950342893
53,0.9151220321655273,3.6378549999999996,14.740662591074074,0.053512942768227406,0.1329684795689445,11.643469326000865
54,0.9278929233551025,3.6862969999999997,14.696244861293598,0.053351693338837686,0.1330232208280179,11.650486256517107
55,0.9408519268035889,3.744783,14.671798289787517,0.05326294509066352,0.1330606979897957,11.657350999947829
56,0.9592649936676025,3.815533,14.654618343894885,0.053200576831731225,0.1331780095558464,11.66433057295991
57,0.972059965133667,3.851654,14.631650264447035,0.05311719594478703,0.13331331254833723,11.671479109388544
58,0.9848389625549316,3.9244339999999998,14.618487272900184,0.053069410412152164,0.13342094604795085,11.678709592519597
59,0.9975988864898682,3.967195,14.603062268255586,0.0530134131063563,0.13353918075026644,11.686061443390349
60,1.0150599479675293,4.044658,14.563453634702029,0.05286962211138687,0.13361840116825927,11.693411634664661
61,1.0278899669647217,4.098713,14.535347210719106,0.05276758752177972,0.13368448739570185,11.70071710734581
62,1.0406100749969482,4.144045,14.522015079726028,0.052719187963184366,0.13380245132534,11.708131947020203
63,1.0533418655395508,4.179995,14.517135016829831,0.05270147189887205,0.1339156331301095,11.715639308570557
64,1.0708370208740234,4.270513,14.526669001425077,0.052736083068407096,0.13408972572184774,11.723405848374345
65,1.0846478939056396,4.324259,14.553904648186988,0.05283495648046853,0.13424524656334655,11.731367072632747
66,1.0974400043487549,4.36853,14.58010969708992,0.052930088519039874,0.1343135890112736,11.739273543149224
67,1.1102008819580078,4.4151419999999995,14.559014627543117,0.052853507209185226,0.13428675044008218,11.746878989984232
68,1.1276378631591797,4.489108,14.561455983173026,0.052862370048511007,0.1342960058871605,11.754298465547336
69,1.1404249668121338,4.530041,14.53827778948529,0.05277822638504816,0.1343581160879061,11.76167365062032
70,1.153141975402832,4.57276,14.528675609792026,0.05274336764724034,0.13440099181811296,11.768955440610494
71,1.1658809185028076,4.650695,14.55009141297961,0.05282111331458956,0.13449267211622346,11.776273172160082
72,1.1841280460357666,4.703747,14.546796630064172,0.05280915228308923,0.13462927147903705,11.78373262611239
73,1.196943998336792,4.7688239999999995,14.534885196676928,0.05276591027485514,0.1348482153546328,11.791537991844878
74,1.2097129821777344,4.8146949999999995,14.52141480397025,0.052717008785554756,0.1350356716341765,11.799595172430946
75,1.222486972808838,4.859264,14.55269875476281,0.05283057873249459,0.13527469567181424,11.808019059594663
76,1.2399060726165771,4.929532,14.571162678837897,0.052897608210050455,0.13547715322761744,11.816705068553903
77,1.2536430358886719,4.973272,14.591319373697967,0.05297078294366771,0.13566621852571628,11.82560835436152
78,1.2664220333099365,5.052855999999999,14.603669979991338,0.05301561927878132,0.13581975005407368,11.834640323769891
79,1.27919602394104,5.088825,14.611093760040085,0.05304256978486732,0.1360044395343968,11.843875012375666
80,1.2966489791870117,5.166283,14.58700872674385,0.05295513402678052,0.13607331407403037,11.853031003952976
81,1.3102848529815674,5.215214,14.563094803519085,0.05286831944860373,0.13617284666730922,11.862181938912576
82,1.3230888843536377,5.263229,14.584988746894304,0.05294780090553079,0.13637003789177116,11.871548512290255
83,1.3358118534088135,5.325451,14.597456539009068,0.05299306265965896,0.13662105157027749,11.88124809298841
84,1.353982925415039,5.375748,14.63877869488982,0.05314307424489432,0.13688551094071796,11.89129976438517
85,1.3668160438537598,5.454441,14.663488062942973,0.05323277652186442,0.13702996445692037,11.901437118230065
86,1.3795969486236572,5.491282,14.668007098239215,0.05324918194975352,0.13699414526622872,11.911274626261996
87,1.3931169509887695,5.53276,14.65250484930479,0.053192904224455814,0.13706777147668373,11.921050945052569
88,1.4105820655822754,5.619115,14.655372046603793,0.05320331299434786,0.1371428292277544,11.930771403874923
89,1.4241409301757812,5.663787999999999,14.629378237926263,0.053108947819953914,0.1371118810906523,11.940220173820821
90,1.4369440078735352,5.726592,14.621685612282386,0.053081021325247536,0.1370688912254402,11.94938171279957
91,1.4497509002685547,5.769407,14.624890335655866,0.05309265541410979,0.13704651833100157,11.958307588795588
92,1.4678430557250977,5.855309,14.61218840311258,0.053046543661328306,0.13704599265179013,11.96704471630268
93,1.4814538955688477,5.893943,14.603773383679762,0.05301599466459769,0.1370590194783686,11.975627394073683
94,1.494955062866211,5.964614999999999,14.604974521485245,0.05302035514827639,0.13707385855311693,11.984057581945684
95,1.5078048706054688,6.00746,14.613478849829757,0.05305122836263635,0.13709420870181294,11.992352315660472
96,1.5260930061340332,6.078868,14.602509321088958,0.05301140574543214,0.1371033848934027,12.000492282427423
97,1.5396740436553955,6.122443,14.591095133730306,0.05296996888660062,0.13712084890992116,12.008500566733867
98,1.5524890422821045,6.191186999999999,14.575717532264468,0.05291414366829243,0.1371634565130532,12.016423930711628
99,1.5660638809204102,6.238830999999999,14.559448623019723,0.052855082740472084,0.13725499681327424,12.024349420193701
100,1.5842700004577637,6.320488999999999,14.549831207557583,0.052820168692339985,0.13741237141015405,12.032399517598742
101,1.5979368686676025,6.364160999999999,14.531816118674891,0.05275476861860601,0.13757008286495243,12.040569331449882
102,1.610759973526001,6.412266,14.532522923296446,0.05275733452736539,0.13763744389584037,12.048696066824244
103,1.6255838871002197,6.480414,14.522462088217221,0.05272081073554336,0.13767908609827537,12.056735637400624
104,1.6438729763031006,6.551438999999999,14.529676079184602,0.052746999645531825,0.13772772052515245,12.064707141366975
105,1.6574208736419678,6.607994,14.545655476310907,0.05280500955917089,0.1378103023056566,12.072672856532819
106,1.6702170372009277,6.66747,14.567210084773434,0.05288325913051276,0.1379285684929489,12.0806966476765
107,1.6837809085845947,6.708335,14.554372454416974,0.052836654754739254,0.13807711158445063,12.088832734271083
108,1.701880931854248,6.784148,14.538185515482843,0.05277789140326688,0.1382493735918389,12.097120360546366
109,1.715451955795288,6.8290999999999995,14.498411797341038,0.0526335011026646,0.13844215477488497,12.105592644059302
110,1.7282769680023193,6.889665,14.48708505961094,0.05259238171171752,0.13867261177422266,12.114308141182763
111,1.7418079376220703,6.946765999999999,14.461670063672813,0.052500117797888074,0.13898459133572127,12.123399315642102
112,1.7599339485168457,7.021318,14.456930595219363,0.05248291213277402,0.1393224336978439,12.132897621229118
113,1.773582935333252,7.070914999999999,14.439743415933261,0.05242051761449494,0.1395771760217977,12.142651218211826
114,1.787013053894043,7.1084,14.401197018382902,0.052280582848788906,0.1395789252270605,12.152233652477063
115,1.7999420166015625,7.181329,14.344781954438893,0.052075779566070145,0.13953723551541605,12.16158231670013
116,1.8180570602416992,7.249448,14.30063835648886,0.0519155253158905,0.13946068318899058,12.170646349084162
117,1.8316709995269775,7.304315,14.266845111048568,0.051792845890998564,0.13935777533161336,12.179386788786386
118,1.845262050628662,7.346651,14.250458260294524,0.05173335680079419,0.1393141275862498,12.18790162408782
119,1.8581030368804932,7.409491999999999,14.203027992174196,0.051561170970766325,0.13928437190367068,12.196215794005312
120,1.876309871673584,7.483719,14.177742148955584,0.051469375919312985,0.13923590493096807,12.204302534265624
121,1.8899450302124023,7.540121999999999,14.117778398145699,0.05125168985904045,0.1392087304195805,12.21220185177004
122,1.9034440517425537,7.5937719999999995,14.077342480686156,0.05110489558005712,0.13922587812395984,12.219990171904024
123,1.9162569046020508,7.638554999999999,14.071617362249052,0.05108411171546669,0.13926793913503022,12.227711462199458
124,1.9344160556793213,7.703411999999999,14.012249844522525,0.05086859015673329,0.13934190522710427,12.235418970155738
125,1.947998046875,7.761703,13.948711105569172,0.05063792583752996,0.13933673331491703,12.242999353823604
126,1.9615139961242676,7.820513999999999,13.877504321654152,0.05037942425872974,0.13926120211172133,12.25034651322549
127,1.9743430614471436,7.878289,13.808290532172087,0.05012815783617634,0.13921762243046162,12.257518562097586
128,1.9930808544158936,7.9420839999999995,13.719304081469453,0.04980511083512218,0.13916913817184726,12.264513746984559
129,2.00592303276062,8.003433,13.661660405896667,0.04959584733066176,0.13920458930033786,12.271457613160162
130,2.019547939300537,8.058545,13.582417550529934,0.049308172447810925,0.13920383074227732,12.27829872492622
131,2.033041000366211,8.104314,13.522707199425573,0.04909140630303442,0.1391759091992447,12.284995858180052
132,2.051176071166992,8.180188,13.475259490145994,0.04891915715646627,0.1391447184741304,12.291545685409583
133,2.064602851867676,8.224625999999999,13.427326529134795,0.048745146403322975,0.13913154362012756,12.297977181186525
134,2.0775129795074463,8.288081,13.373379383616802,0.04854930239069618,0.13913479004513418,12.30431710003526
135,2.091028928756714,8.340041,13.334603600177346,0.04840853488671401,0.1391513089813022,12.310588659876283
136,2.1091489791870117,8.418942,13.270862028656667,0.04817713422560612,0.13909968079428753,12.316701931410428
137,2.1228339672088623,8.47734,13.236609992081958,0.04805278925389314,0.13901688680941862,12.322621860142414
138,2.1357789039611816,8.520241,13.172802407360003,0.04782114894543968,0.1388386894065722,12.32821795699307
139,2.149358034133911,8.563827999999999,13.104351422932174,0.047572651729694895,0.1387089330016951,12.333563024932513
140,2.1675078868865967,8.641978,13.017233976136911,0.04725638976279444,0.1386649166128405,12.338777722612237
141,2.1811230182647705,8.69256,12.948234067436372,0.04700589979041418,0.13865778408348897,12.343914531100397
142,2.1946918964385986,8.759165,12.871733387426426,0.0467281798110164,0.13864332796902457,12.348959585491501
143,2.207498073577881,8.801981,12.807373011984339,0.04649453270958559,0.13865052123237895,12.353940177147187
144,2.226315975189209,8.880792999999999,12.748799037319946,0.04628189194567439,0.13870636778362747,12.358919478253949
145,2.239103078842163,8.923581,12.732953314257257,0.046224367308220965,0.1388363286843431,12.363992250106033
146,2.2526819705963135,8.99716,12.694533682367005,0.04608489273916296,0.13894381071147893,12.36913204999644
147,2.2662909030914307,9.051382,12.656406130249266,0.04594647850562609,0.13904652613495264,12.374333294434228
148,2.284458875656128,9.121860999999999,12.597504301045936,0.04573264753326462,0.13905610284987455,12.379477964839795
149,2.2980260848999023,9.162511,12.517041202514704,0.04544054280865995,0.1390837009396748,12.38458924957987
150,2.3108599185943604,9.221938,12.454527314185919,0.045213598998794624,0.13914314197056588,12.389701819096386
151,2.3244500160217285,9.278941,12.407390077698626,0.04504247695982167,0.1391360157806287,12.39473555609453
152,2.3426198959350586,9.32711,12.338154918347835,0.04479113295835654,0.13910617090438265,12.399662546406034
153,2.3562610149383545,9.401821,12.269193965018786,0.04454078440543773,0.13909908477928706,12.404512504931715
154,2.369795083999634,9.458179999999999,12.20967814945171,0.04432472448190527,0.13906479426359492,12.409252067069408
155,2.382633924484253,9.487122,12.175841090074233,0.044201885999528734,0.13898791178427097,12.413834345147654
156,2.400826930999756,9.577592,12.107768207834795,0.04395476140598752,0.1388439102319579,12.418184855592447
157,2.414422035217285,9.638919,12.061568184662985,0.04378704172713259,0.13875808692611982,12.422380215085955
158,2.42802095413208,9.678486999999999,12.024743747584793,0.04365335818464172,0.1387776072584032,12.42654669877742
159,2.440882921218872,9.731009,11.978722274883951,0.04348628669653636,0.13879158491812643,12.430680422955565
160,2.4596989154815674,9.809828999999999,11.912644354487096,0.04324640440151785,0.1386795647242809,12.434639601795038
161,2.472543954849243,9.867111999999999,11.85728001358531,0.04304541555262635,0.13856891632279045,12.43842642764302
162,2.4862310886383057,9.919179999999999,11.787831889235138,0.042793298425546744,0.13849498407974933,12.442084790078882
163,2.499809980392456,9.969941,11.71239136306879,0.04251942711656031,0.1384282737114965,12.445626301193153
164,2.5179879665374756,10.038126,11.664304983044754,0.0423448594072556,0.1383516923350283,12.449038965743174
165,2.5315489768981934,10.091683,11.617522134027475,0.04217502389908026,0.13822805571878738,12.45227330902116
166,2.544381856918335,10.154513999999999,11.582448756257174,0.0420476972171408,0.13815677821270797,12.455391262513459
167,2.558027982711792,10.198165999999999,11.553506464002538,0.041942628179746144,0.1380885726653556,12.45839742459291
168,2.5761520862579346,10.290279,11.530293173159814,0.04185835710328306,0.13801896524708604,12.461293815206757
169,2.5897910594940186,10.329932999999999,11.488919667982096,0.04170815910498976,0.137887668142406,12.464013914066612
170,2.6033239364624023,10.393464999999999,11.436278652604251,0.04151705672911137,0.13776823224492296,12.466568875204
171,2.6161348819732666,10.43628,11.379014880651756,0.04130917238658241,0.1376333987503807,12.468942180864339
172,2.6342570781707764,10.514407,11.34144890773269,0.04117279685078608,0.13756582787099014,12.4712084680082
173,2.6480090618133545,10.554058999999999,11.30233404983015,0.04103079840672743,0.13754348857541818,12.473419229905906
174,2.6616060733795166,10.617474999999999,11.260952530141676,0.04088057131340175,0.13737385433687127,12.475420351354455
175,2.674438953399658,10.675996,11.253309917121017,0.040852826379234285,0.13728408458383967,12.477299512787408
176,2.693213939666748,10.759279,11.240946415253786,0.040807943229392935,0.13726296553448405,12.479131778062857
177,2.70605206489563,10.798328999999999,11.220112413323752,0.04073230967180848,0.13724989078206332,12.480926431705742
178,2.7196478843688965,10.855523999999999,11.197594293701504,0.04065056227143564,0.13724228822707973,12.482690870549499
179,2.73329496383667,10.911551,11.20282312759863,0.04066954447711009,0.13731688609763962,12.484512789033722
180,2.7514729499816895,10.979726,11.199305917234941,0.04065677596852148,0.13743844503364966,12.486438236543568
181,2.7650458812713623,11.040949,11.205704841986812,0.040680005948307625,0.13751045465222816,12.488417700151814
182,2.7779290676116943,11.087316999999999,11.150073257799225,0.04047804692765011,0.13744646213183276,12.490314686098563
183,2.7915029525756836,11.139769999999999,11.094726354338745,0.04027712138180167,0.13742279824356696,12.492173046296985
184,2.809645891189575,11.220293,11.053832947065153,0.040128666280173156,0.13739217404052384,12.493984000517559
185,2.823275089263916,11.27154,11.031767860579988,0.0400485635233967,0.13734926430972996,12.495730986692584
186,2.8367910385131836,11.315059,11.007845449232914,0.039961718130838216,0.1373637597613431,12.4974735842342
187,2.8496739864349365,11.367939999999999,10.982271878913417,0.03986887854534257,0.1374167727611116,12.499252456694084
188,2.867884874343872,11.436161,10.953453023421874,0.03976425761972023,0.13751044829628808,12.50110705955404
189,2.881553888320923,11.499825999999999,10.955170838191089,0.03977049379281377,0.13761978259647045,12.503047891309478
190,2.895127058029175,11.553398,10.914795719640113,0.039623920231759126,0.1375882744754304,12.504935924133399
191,2.907970905303955,11.598816,10.899166159045006,0.03956718032767062,0.13758181185199927,12.506794742243677
192,2.926727056503296,11.675004999999999,10.87437454420384,0.03947717947065823,0.1375226202186964,12.508574708709778
193,2.9395358562469482,11.72781,10.830205066190144,0.03931683126823206,0.13743942769274956,12.510256703836346
194,2.953131914138794,11.791412999999999,10.78444238191856,0.03915069925827556,0.13737330821931756,12.51185945203109
195,2.9668469429016113,11.840340999999999,10.773957246293378,0.03911263513061774,0.13730398530156498,12.513377844999512
196,2.9850900173187256,11.913374,10.772274857605701,0.0391065275646246,0.137244814813923,12.514822202480415
197,2.9986588954925537,11.966942999999999,10.75927161947026,0.03905932198388192,0.13720283775476017,12.516212357633627
198,3.011547088623047,12.032525,10.747481117009965,0.039016518990497594,0.13722217984783322,12.517607774836954
199,3.025117874145508,12.073400999999999,10.711259047170378,0.038885022218334425,0.13724040828573258,12.519004326380214
200,3.04341197013855,12.154283,10.709678362087221,0.03887928386635283,0.13722902910581264,12.520374979277674
201,3.05717396736145,12.199753,10.686304074975675,0.03879442832605943,0.13721587042202607,12.521716640024268
202,3.0707380771636963,12.252417999999999,10.682817160048272,0.03878176979881922,0.13724651161500123,12.523072403114504
203,3.084665060043335,12.312399,10.635228409481446,0.03860900863087579,0.13718774175246132,12.524363416221075
204,3.102911949157715,12.397515,10.60849838694143,0.03851197078352398,0.13716103632963536,12.525621197007275
205,3.116507053375244,12.435272,10.609426423587394,0.03851533982963133,0.13723409864326677,12.526933438132255
206,3.130078077316284,12.495669,10.628906298773312,0.038586057508671584,0.1372156244240986,12.528217359645344
207,3.142883062362671,12.554184999999999,10.639692534792275,0.03862521471936012,0.13717573427771557,12.529455023031792
208,3.1617250442504883,12.617322,10.63283050472563,0.03860030353100875,0.13714750845222973,12.53065310428377
209,3.1745500564575195,12.681866999999999,10.617802521674758,0.03854574753042502,0.13717900261301358,12.531865189301284
210,3.188231945037842,12.723806,10.617160563340724,0.038543417032770894,0.13726287576710813,12.533136080676432
211,3.2017929553985596,12.793019,10.60961799040007,0.03851603527353147,0.1373231368986057,12.534443972428445
212,3.2199149131774902,12.855493,10.603033715967326,0.03849213241986307,0.13740570455573672,12.535810426235358
213,3.2335078716278076,12.909092999999999,10.600278951960021,0.03848213181590432,0.1375660511546701,12.53730326694496
214,3.246340036392212,12.957714,10.596656533196825,0.03846898136986705,0.13766014804316684,12.538865488246294
215,3.259896993637085,13.006755,10.579247802680669,0.03840578255542959,0.13768867452755945,12.540438796989882
216,3.278002977371216,13.083589,10.558986360923978,0.03833222755975497,0.13766471491077006,12.541977884815562
217,3.2916340827941895,13.13786,10.543630156767726,0.03827648001997692,0.13769034141333178,12.543523852727864
218,3.3051459789276123,13.204687999999999,10.560500267856678,0.03833772348740038,0.1377014123919461,12.54506338466903
219,3.3179819583892822,13.250416999999999,10.574242676305392,0.03838761247388725,0.13771070971560423,12.546594971790556
220,3.336103916168213,13.311698,10.585290051494951,0.03842771769660743,0.13769539088195884,12.54809913631089
221,3.3497118949890137,13.366985999999999,10.574434751015177,0.03838830976160335,0.13769530860969706,12.549589461810674
222,3.3632700443267822,13.42887,10.583589873351341,0.03842154554965456,0.13771315323695404,12.551080026515749
223,3.3761179447174072,13.483519999999999,10.57256941239003,0.03838153803350265,0.1376874230934915,12.552536307905156
224,3.394897937774658,13.551145,10.570574298313304,0.03837429518232522,0.13766974890903444,12.553966591657064
225,3.40775203704834,13.603352,10.593221946427509,0.0384565128092387,0.13765550811382332,12.555374846394516
226,3.4213619232177734,13.666134999999999,10.59216648461118,0.03845268117226701,0.13766711358719708,12.5567843978503
227,3.4348700046539307,13.710477,10.602179994615948,0.03848903316014296,0.1377282987754043,12.558236357283734
228,3.4529929161071777,13.788602,10.626407234515666,0.038576985170045874,0.1377791136762795,12.559720729641796
229,3.4665369987487793,13.832149999999999,10.627706276955102,0.03858170107635508,0.13777109181644612,12.561186341651801
230,3.4793848991394043,13.885819,10.646652538785377,0.03865048158189417,0.13783428223754876,12.562687016790544
231,3.492985963821411,13.957809999999998,10.659804032060562,0.038698225372419424,0.13793723579960795,12.564254286724761
232,3.511090040206909,14.021913,10.665734942258133,0.03871975632165629,0.13803061039533546,12.565880573116756
233,3.5247368812561035,14.074325,10.664401955668485,0.03871491718809347,0.13805105110059698,12.567506967241972
234,3.5382580757141113,14.123877,10.68494112688713,0.038789480423439195,0.13806909821925284,12.569133286905238
235,3.5510549545288086,14.176675999999999,10.686696736064068,0.03879585380135409,0.13810718045621234,12.570776804328949
236,3.569208860397339,14.244836999999999,10.684614438685719,0.03878829444913735,0.13822918294442216,12.572503879712368
237,3.5828678607940674,14.312063,10.694737897395733,0.03882504558316667,0.13838635233147098,12.574341236797862
238,3.5964388847351074,14.355475,10.689337483328426,0.03880544049098557,0.13856420479407516,12.576305353989328
239,3.609261989593506,14.415042,10.691555365972961,0.03881349205761565,0.13878543747220504,12.578428179157578
240,3.628018856048584,14.477051999999999,10.724086130604764,0.038931588305677285,0.1390527383507196,12.580742306363563
241,3.640825033187866,14.51996,10.744094342711445,0.039004224003207445,0.13930796302570647,12.583237546548423
242,3.6544060707092285,14.596706999999999,10.824890791272201,0.03929753888651031,0.13957836070526738,12.585922415160484
243,3.6679768562316895,14.64576,10.850501687294642,0.03939051397529104,0.1398107455733998,12.588766510832519
244,3.686115026473999,14.717497999999999,10.876074576138803,0.03948335108683069,0.13998335992575578,12.591725025926662
245,3.6996359825134277,14.763724,10.902791923263694,0.03958034291869575,0.14018903960845389,12.59482369025833
246,3.7124929428100586,14.828149,10.887876752321123,0.03952619645926106,0.1402460168940458,12.597945862045982
247,3.726059913635254,14.877448999999999,10.882564660783009,0.039506912003850564,0.14025648802743582,12.601053909330549
248,3.7441658973693848,14.957371,10.869050639987025,0.03945785213174807,0.14022189510267977,12.60411292732376
249,3.7577788829803467,15.002469,10.875602025150002,0.03948163558768927,0.14015496093003202,12.60709903841754
250,3.77138090133667,15.070304,10.880777482821074,0.039500424021956755,0.14013371284142032,12.610045571060018
251,3.784303903579712,15.115696,10.911092723450933,0.03961047726595496,0.14017432851531098,12.612998375823258
252,3.8024680614471436,15.183873,10.928329336701372,0.03967305124407093,0.14025437711587677,12.615986894201724
253,3.8160810470581055,15.237482,10.96182345251576,0.039794644740399454,0.14035076866873822,12.619022342171618
254,3.829622983932495,15.287054,10.987757897777666,0.039888794408126496,0.14043745071028843,12.622098200099718
255,3.842478036880493,15.344940999999999,11.016585739887685,0.03999344795781829,0.1405463450050826,12.625230228739365
256,3.861285924911499,15.422690999999999,11.025079911262473,0.04002428429938938,0.14070137978232689,12.628453026030414
257,3.87414288520813,15.478041999999999,11.058669861015124,0.04014622570111373,0.1409122622501943,12.631806821823698
258,3.8877179622650146,15.519121,11.065100322832974,0.04016957016972943,0.14118762436957258,12.635339231342716
259,3.9012858867645264,15.582692,11.073240778374542,0.0401991224187421,0.14150120425392596,12.639077579041077
260,3.9194068908691406,15.640823999999999,11.089583891903645,0.0402584527299499,0.1417793281675322,12.64299286557323
261,3.932957887649536,15.71515,11.145756722063583,0.04046237663275317,0.14210257559135817,12.64711537082202
262,3.945781946182251,15.758932,11.192778922607605,0.04063308105740177,0.14244786515067862,12.651459301066863
263,3.959383964538574,15.809156999999999,11.235332511776368,0.040787563107832096,0.14276569664175426,12.656001623916751
264,3.9774649143218994,15.887481,11.291144859274644,0.04099017835249851,0.14305209451177217,12.660716517531693
265,3.991097927093506,15.932521,11.311048186980337,0.04106243328878997,0.14321736140904762,12.665515563049482
266,4.004622936248779,15.998211,11.312924142922437,0.04106924356087545,0.1433323527175443,12.670362177079262
267,4.0174078941345215,16.038833999999998,11.332056358153581,0.04113869913197804,0.14344070956995636,12.675250528992757
268,4.0355658531188965,16.116993,11.347105770671924,0.04119333292783448,0.14340221295472472,12.680074771278417
269,4.049108982086182,16.164037999999998,11.368112345839236,0.04126959297705137,0.14335917754059652,12.684831939561327
270,4.062676906585693,16.224114999999998,11.374955547864843,0.041294435814073466,0.14330970115044875,12.689519229107399
271,4.075492858886719,16.285847999999998,11.39352413262199,0.04136184524070249,0.14327680376622415,12.694149377388669
272,4.094300031661987,16.355736,11.44215723925321,0.04153839772847013,0.14326996779252793,12.698740870373207
273,4.107095956802368,16.404733999999998,11.49004100858731,0.0417122299013505,0.14332401685889865,12.703337287242766
274,4.120620012283325,16.443727,11.519886743683047,0.04182057870210393,0.1434523603200633,12.70798963693647
275,4.134182929992676,16.52047,11.547822953100377,0.04192199536275092,0.14365799793957817,12.712751484937659
276,4.152348041534424,16.576012,11.579971862404633,0.04203870536360946,0.14390964978289672,12.71765512261104
277,4.166112899780273,16.641151,11.592868071718563,0.042085522398235924,0.14411797611735258,12.722669250909616
278,4.179214000701904,16.683768999999998,11.584180107341558,0.04205398253104158,0.14431364411472036,12.727784371269381
279,4.192805051803589,16.754958,11.581630658773028,0.04204472728254136,0.14451031257340738,12.733002178915287
280,4.21090292930603,16.820584999999998,11.584740890823035,0.04205601834009455,0.1447666414516223,12.738364545797076
281,4.2245190143585205,16.876673,11.612358556013174,0.04215627859146255,0.1450101559173587,12.743861423062723
282,4.238020896911621,16.93735,11.637025377191305,0.04224582641075656,0.1452838642954839,12.749514150239596
283,4.2508440017700195,16.965042999999998,11.663708425160035,0.04234269372659195,0.1455874317091713,12.755341508281791
284,4.268954038619995,17.055947,11.688703857160268,0.042433434499866654,0.14593170373773845,12.761369663313074
285,4.282506942749023,17.114682,11.752117935725543,0.042663646265178906,0.1462566957378673,12.767583494834614
286,4.296040058135986,17.158215,11.820597303968864,0.0429122465225261,0.14655277268534242,12.773960648783737
287,4.308827877044678,17.210908,11.880862402534035,0.04313102656382441,0.1466602725531179,12.780364893367707
288,4.327553987503052,17.279728,11.937640454906687,0.04333714760135151,0.14674530494555582,12.786780149287962
289,4.3403639793396,17.342088,11.960407945900636,0.04341980029318323,0.14674471389805765,12.793149809944007
290,4.353890895843506,17.396075,11.975656839585831,0.04347515826437434,0.14669576286379096,12.799442206366434
291,4.367429971694946,17.43961,12.021999783134603,0.04364339678625316,0.1466298541886197,12.80564613335317
292,4.385552883148193,17.517734,12.056043528715337,0.04376698560036665,0.14654544880417297,12.811750419239536
293,4.399095058441162,17.561284,12.099455615372808,0.043924584249301006,0.1464928181590031,12.817778397036578
294,4.411895036697388,17.621586999999998,12.137035720132133,0.044061011087835895,0.1464858954454296,12.823761356260041
295,4.425477027893066,17.673831,12.187491230055318,0.04424417943581071,0.14654098787144326,12.829740285513225
296,4.443602085113525,17.759663,12.228069995603112,0.04439149229538863,0.14659393763134218,12.835713761724358
297,4.457189083099365,17.797605,12.257958550584272,0.04449999654492626,0.14664382474738724,12.841678609869188
298,4.470690011978149,17.848983,12.26949571807143,0.044541879857812175,0.14663944915483332,12.847598616613041
299,4.483512878417969,17.911808999999998,12.290485124857973,0.04461807758075493,0.14667369504958339,12.853501177626688
300,4.501745939254761,17.985221,12.279542518724487,0.04457835270053746,0.1467127543084091,12.859391339910593
301,4.515471935272217,18.044352999999997,12.273182953127742,0.04455526560606619,0.14675704897748462,12.865273246333322
302,4.529104948043823,18.086686,12.273052004006892,0.04455479022222463,0.1468432631954087,12.871175625816008
303,4.545675039291382,18.159354999999998,12.276311458193332,0.044566623000042924,0.1469937084820178,12.87714180658183
304,4.564499855041504,18.221702,12.310576302435502,0.04469101446735755,0.14721471606354883,12.883218372848654
305,4.577336072921753,18.285733,12.343202588784976,0.04480945748736239,0.14745499773878037,12.889417100965208
306,4.590901851654053,18.338103999999998,12.366790035599738,0.044895086860102476,0.14750050648826463,12.895606571208049
307,4.604532957077026,18.381736,12.381947996345218,0.04495011471796465,0.14745899853162575,12.901730535139633
308,4.624957084655762,18.476406,12.41418536675248,0.045067145858657516,0.1474001174167371,12.90777799187965
309,4.638540983200073,18.533997,12.435697803089598,0.04514524233277465,0.14733812244438482,12.913747886991628
310,4.651347875595093,18.576776,12.483938428887036,0.04532036999962492,0.1473015770905741,12.91965725123864
311,4.664932012557983,18.620364,12.533966233751443,0.04550198565238059,0.14726847502050058,12.925506735979976
312,4.68320894241333,18.698645,12.596723744136346,0.04572981388199744,0.1471875324478213,12.931265604056554
313,4.696847915649414,18.752285999999998,12.619422604360539,0.04581221742393977,0.14706171644653385,12.936905438236066
314,4.710339069366455,18.818331999999998,12.658793827383962,0.045955146548824787,0.14696748694454026,12.942446957567224
315,4.723175048828125,18.86066,12.693930077986334,0.04608270147764552,0.1469365673684422,12.947933108924346
316,4.743929862976074,18.95675,12.729402425176648,0.04621147653597969,0.14695258272036474,12.953394421060327
317,4.75829005241394,19.012076999999998,12.74021176228215,0.04625071761041006,0.14697102449524496,12.958832174298369
318,4.7740678787231445,19.073017999999998,12.736351999944642,0.04623670553735772,0.14690918480075738,12.964192886529423
319,4.788872957229614,19.128384,12.714136069127928,0.046156055171270534,0.1468770581168455,12.969495961250017
320,4.8077170848846436,19.199443,12.731037805893404,0.0462174134492059,0.14687566382936917,12.974760232603348
321,4.847584009170532,19.263021,12.74226507867376,0.046258171753117035,0.14689813191482232,12.980001309083454
322,4.942975997924805,19.362109999999998,12.752240885833604,0.046294386868571534,0.14696172668030377,12.985246716508593
323,4.966120958328247,19.441038,12.760820214506975,0.04632553235619472,0.14699820381040588,12.990481441348422
324,4.986878871917725,19.52078,12.744450855510634,0.04626610676621791,0.14701983698268128,12.995696868923503
325,5.00727391242981,19.594668,12.703028608833376,0.04611573182193869,0.1470604211559877,13.000907477068422
326,5.06379508972168,19.688105999999998,12.689325167999236,0.04606598429935927,0.14711668721875434,13.006125471324678
327,5.086768865585327,19.758996,12.694168020592087,0.04608356527932099,0.14712628368519562,13.011321965802942
328,5.17060399055481,19.848512,12.711783688265982,0.04614751533653402,0.14705996035045024,13.016449184444088
329,5.212692975997925,19.945642,12.74840344188091,0.04628045581782344,0.14700272909116138,13.021514214875443
330,5.279711961746216,20.038223,12.742087923643368,0.046257528628227365,0.14690779457654907,13.026494427682277
331,5.345618009567261,20.11969,12.771418004753368,0.046364005453277096,0.14677341262439625,13.031364120375065
332,5.420850992202759,20.249382999999998,12.829005813354087,0.046573066144189594,0.14660784591835557,13.03610447494234
333,5.4636430740356445,20.328758999999998,12.884037939259347,0.04677284895488667,0.14645019567882925,13.040720924889765
334,5.508867979049683,20.416123,12.96911383242362,0.04708169948136249,0.14623939049431772,13.045182015930795
335,5.547729969024658,20.507171,12.986580932001152,0.04714511019266833,0.14597310474240177,13.049458019968682
336,5.575551986694336,20.585449,12.981846224841636,0.0471279218124523,0.14562766405500316,13.053503458300625
337,5.590203046798706,20.642207,12.902191788860348,0.04683875277085962,0.14527442634232854,13.057319220369346
338,5.60404896736145,20.69539,12.872330945827663,0.04673034912384943,0.1449208755650989,13.060905052116
339,5.620069980621338,20.756118999999998,12.8587614686658,0.046681087928820295,0.14461064869047735,13.06428897984582
340,5.6489739418029785,20.863391999999997,12.826375672770315,0.046563517959929746,0.14427613467680273,13.06745818992505
341,5.66631007194519,20.925694999999997,12.769236690183517,0.046356086639518575,0.1439475722583996,13.070417066606192
342,5.6832098960876465,20.984308,12.72389154029551,0.04619147040223742,0.1436384433587525,13.073179527235734
343,5.69744086265564,21.04137,12.71115468372558,0.04614523186496255,0.1432886255284565,13.07572414073902
344,5.718363046646118,21.123761,12.672156259383733,0.046003656108990765,0.14301006943145858,13.078094780876487
345,5.734508037567139,21.181497999999998,12.653166178496452,0.04593471652738061,0.1427932326660643,13.0803293428423
346,5.750113010406494,21.244055,12.64531278881707,0.0459062064119192,0.1425803453034718,13.082432216863248
347,5.763829946517944,21.296861999999997,12.621720728647873,0.045820560291344986,0.14235419707941366,13.084399144243616
348,5.787353038787842,21.385046,12.614197561467186,0.045793248980724545,0.14213111193535796,13.08623256955716
349,5.801687955856323,21.440237,12.599505856734101,0.045739913769387075,0.14189156225936156,13.08792458143345
350,5.8229029178619385,21.515871999999998,12.58923692509315,0.04570263452581184,0.14166775997120237,13.0894863079065
351,5.838338851928711,21.572449,12.602083157307122,0.045749270128859286,0.14148849100814398,13.09094364180686
352,5.865918874740601,21.669584999999998,12.636338277271285,0.04587362629418329,0.1411760188517233,13.092221175888909
353,5.881907939910889,21.730748,12.62980216804046,0.04584989829437086,0.14081794133982042,13.093297351635814
354,5.897569894790649,21.791331,12.584832914573079,0.045686646671707236,0.1404727809000973,13.094181911355168
355,5.912577867507935,21.848207,12.565531674254343,0.04561657748979965,0.1401029334415629,13.094862356153696
356,5.939794063568115,21.946876,12.546173429618085,0.04554630136544546,0.13977660066727307,13.095364685368803
357,5.956121921539307,22.002637,12.521192584424986,0.045455613546572946,0.1394878310270207,13.095711212134235
358,5.9787209033966064,22.092581,12.444993013109679,0.04517898668034044,0.13909848086439489,13.095851261564315
359,5.9973719120025635,22.151415999999998,12.367601918854765,0.04489803423522163,0.13870366603516074,13.09578549803211
360,6.019834995269775,22.241638,12.294475037040348,0.04463256213604181,0.1383599093725708,13.09554261472343
361,6.034496068954468,22.291161,12.243190935996573,0.04444638575847943,0.1380312085738809,13.095131952908618
362,6.0475029945373535,22.341419,12.200619799543999,0.044291840006245434,0.1376565010751022,13.094530433390737
363,6.064979076385498,22.402124,12.114767955490562,0.043980172549711954,0.13729620037261608,13.093746714569022
364,6.0866858959198,22.504689,12.041805985861936,0.04371529913029334,0.1369389493082455,13.092784624140783
365,6.102379083633423,22.567297,11.968707926163509,0.043449931663875715,0.13657096046766481,13.091638127055301
366,6.117822885513306,22.626609,11.902669432930075,0.04321019250106219,0.13624773289649675,13.09033238788321
367,6.132650852203369,22.682871,11.803851137555982,0.042851453010748525,0.13596767956703346,13.088891012071494
368,6.151617050170898,22.758613,11.771783586321392,0.04273503836362317,0.13561016387262012,13.087274025471656
369,6.165711879730225,22.815302,11.764108950883095,0.04270717717865681,0.1352160969699861,13.085465539965247
370,6.180433034896851,22.871011,11.729002996322883,0.04257973223338399,0.13478007938206568,13.083448196866486
371,6.193779945373535,22.924062,11.683812925775236,0.04241567897974173,0.13433275097192646,13.08122050604599
372,6.212857961654663,22.997768,11.576555327148899,0.04202630233528721,0.1339314094444463,13.078809298772908
373,6.225898027420044,23.037990999999998,11.485989324019679,0.041697521094128095,0.13351716246827897,13.076211356968638
374,6.239690065383911,23.103496999999997,11.412798178374,0.04143181569833063,0.13309045146179346,13.073420788649956
375,6.253345966339111,23.147153,11.330505832700426,0.04113307026832807,0.1327161377244092,13.070464747894247
376,6.271615028381348,23.220415,11.212888989735829,0.040706086518631814,0.13238333618213066,13.067365449867292
377,6.2852559089660645,23.280648,11.18164199060039,0.04059265071708066,0.13206182412747014,13.064128162416704
378,6.298203945159912,23.337007999999997,11.193527064708473,0.04063579703337496,0.1317213070123782,13.060746341254658
379,6.311874866485596,23.391883999999997,11.207231362977168,0.04068554766869412,0.13139992777732507,13.057230517331464
380,6.330126047134399,23.458933,11.19894718829656,0.04065547367691618,0.13105626196152875,13.05357289462275
381,6.343839883804321,23.523003,11.236948921242188,0.040793431149834955,0.1306217856643927,13.049731294505479
382,6.35746693611145,23.576275,11.272843255792747,0.04092373814646011,0.1302062569785203,13.045716720357444
383,6.370383977890015,23.619654999999998,11.276320539014481,0.04093636170777453,0.12980369938353556,13.041538159096435
384,6.389035940170288,23.703934999999998,11.300704156656154,0.0410248814148962,0.12944809314276012,13.037219078519245
385,6.403162002563477,23.760188,11.33593172551188,0.041152767855847754,0.1290741565285815,13.032752818689644
386,6.417087078094482,23.803760999999998,11.39778065408129,0.04137729766611661,0.1286292095758874,13.02810706562874
387,6.430142879486084,23.863825,11.50255679158682,0.04175766587651201,0.12822827399517878,13.02330364112392
388,6.449258089065552,23.940286,11.597468346761865,0.04210222275031232,0.12783429086253995,13.018347464656362
389,6.466599941253662,24.007448,11.686985962219175,0.04242719803572561,0.12741344770506977,13.013228241431955
390,6.486310005187988,24.07154,11.763302636616201,0.0427042500206033,0.1269787499252148,13.007942447926062
391,6.500334024429321,24.129821999999997,11.78634186819869,0.04278788921073335,0.12655606708275297,13.002498317760518
392,6.518568992614746,24.209134,11.756873067647339,0.042680908793292165,0.12610289777425746,12.996885952050192
393,6.544163942337036,24.300781999999998,11.718897004835107,0.04254304451051127,0.12565718816002036,12.9911099490586
394,6.557919979095459,24.35428,11.670097387624855,0.042365887540344614,0.12522537150893784,12.985177928683674
395,6.572164058685303,24.419224,11.670369138318186,0.04236687407532631,0.12481891739924941,12.979102216405806
396,6.59050989151001,24.494999999999997,11.68738404866544,0.0424286432066658,0.1244096694769999,12.972883359193398
397,6.604423999786377,24.538825,11.663708297743677,0.042342693264033074,0.12397009815714786,12.966509767233147
398,6.617295026779175,24.592461,11.702688985121412,0.042484204629605886,0.12351647868182006,12.959975481557997
399,6.6309309005737305,24.655334999999997,11.749767898163823,0.04265511493731176,0.12310856031363564,12.95330152499894
400,6.649313926696777,24.729763,11.834025289038522,0.04296099405962531,0.12269253161781682,12.946486498854865
401,6.6659040451049805,24.789610999999997,11.941717875771479,0.04335194983890572,0.12226826688142223,12.939527572964112


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_PDP1_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.1709270477294922,0.6492049999999999,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.18578886985778809,0.7240679999999999,57.92149733294642,0.21027207920116642,0.12686438772040173,11.350969904721723
3,0.20001792907714844,0.7766919999999999,48.45388392728632,0.175901856614593,0.12472442815234855,11.089519793890426
4,0.2184150218963623,0.834656,40.06168890396304,0.14543571920671014,0.12215478172271012,10.851060370096677
5,0.23216700553894043,0.9084089999999999,34.77046070803815,0.12622700386757638,0.12115657261444465,10.675054268148841
6,0.24583196640014648,0.952077,31.051644983506357,0.11272660849505373,0.12085653106879607,10.549541440262734
7,0.2594890594482422,1.005734,28.193857147272418,0.10235199772167329,0.12076233344783126,10.457687524392613
8,0.2778298854827881,1.074077,24.64185566785704,0.08945718714540296,0.11825483004896988,10.337946746657918
9,0.29163098335266113,1.147864,22.46257662764151,0.08154576295842864,0.11739647719339685,10.229557939108181
10,0.3054158687591553,1.1916499999999999,20.937080913492718,0.07600776462626056,0.11718058003976004,10.13943289282253
11,0.319058895111084,1.245295,19.735157628530484,0.07164442942591952,0.11721137650582168,10.06618255230364
12,0.33751988410949707,1.313758,17.919716010492557,0.06505384214363895,0.11457185721596685,9.970536707832865
13,0.35127687454223633,1.387518,16.77485488902138,0.06089765938778688,0.11369188969357982,9.87912058836081
14,0.36495304107666016,1.4311939999999999,15.884469714585332,0.057665299201337304,0.1134062703292546,9.797637421388533
15,0.3786580562591553,1.4748999999999999,15.248566420941746,0.055356783125575404,0.11335068801512153,9.726448357065774
16,0.3970980644226074,1.553343,14.115210053785859,0.05124236601325753,0.11039280798772995,9.636049934999841
17,0.41097593307495117,1.6272229999999999,13.478319090297983,0.04893026440533079,0.10947196323420698,9.54821319444612
18,0.4247920513153076,1.6710399999999999,13.072999300761348,0.04745883430059195,0.10925201865502411,9.468338823049793
19,0.43857598304748535,1.7148249999999998,12.783104743310231,0.04640643175315858,0.10926699502946806,9.397013298580857
20,0.45693397521972656,1.793186,11.91241808630424,0.04324558298143279,0.10585972250589246,9.307918792346106
21,0.4728660583496094,1.8693099999999998,11.448389381770614,0.04156102223966811,0.10491070201087078,9.22082621883137
22,0.4867820739746094,1.914602,11.140375866365508,0.0404428425432076,0.1048109313436164,9.140996596046868
23,0.5005519390106201,1.9881909999999998,10.91477461727146,0.03962384362395137,0.10499236311878764,9.069212743416387
24,0.518902063369751,2.036543,10.249800815593067,0.03720979304978423,0.10160369623488391,8.983562043910721
25,0.53261399269104,2.110257,9.867669256238285,0.03582254304393521,0.10083084539466865,8.900488061766053
26,0.5462560653686523,2.1538999999999997,9.577172189295625,0.0347679532097541,0.1009164409287944,8.82423774131555
27,0.5599560737609863,2.207201,9.310920462467655,0.03380138109458239,0.10124762011994551,8.755305598355164
28,0.5782680511474609,2.275515,8.78545073755474,0.031893771369309376,0.09772440214972343,8.67428470881553
29,0.5919358730316162,2.3491839999999997,8.384156017776077,0.03043695345220225,0.0968046579547353,8.594660408840673
30,0.6056220531463623,2.392871,8.048116032987352,0.029217029424857377,0.09674235187035998,8.52006521704028
31,0.619271993637085,2.4365229999999998,7.793812767344893,0.02829383373972321,0.09698276032297715,8.451300380712677
32,0.6375629901885986,2.5148159999999997,7.498090166279562,0.027220273679019902,0.09364021670002193,8.37330363007971
33,0.6512200832366943,2.5884739999999997,7.208355465944232,0.02616845145995612,0.09274614613014222,8.296597689433531
34,0.6648929119110107,2.632148,6.953379312809395,0.025242812995221877,0.0926735250959479,8.224133905087866
35,0.6786000728607178,2.6759,6.741847824611986,0.024474891448164667,0.09291732177494735,8.15669274884866
36,0.6969530582427979,2.7542139999999997,6.74582424836038,0.024489327036467116,0.08987445733971015,8.082509781735517
37,0.7107110023498535,2.8279739999999998,6.4922750150995245,0.02356886871075847,0.08899950242565632,8.009475456992751
38,0.7244000434875488,2.871664,6.197897442164765,0.022500191497954857,0.08883866591887417,7.93978839648745
39,0.7380530834197998,2.915318,5.975246428137471,0.021691902800122162,0.08898448845492216,7.874136621687521
40,0.7563948631286621,2.9936629999999997,6.085986109756209,0.022093920430470995,0.08626669324723961,7.803677659070741
41,0.7702150344848633,3.067485,5.888415765904845,0.021376681945572826,0.08559167708955825,7.734731486729214
42,0.7840800285339355,3.11135,5.592855684759119,0.02030371188000053,0.08558947303565627,7.66906349330512
43,0.7997069358825684,3.15698,5.36566674359411,0.019478949171335108,0.08578550125504737,7.606982977254761
44,0.8180520534515381,3.2353259999999997,5.510577402503885,0.020005017504344816,0.08363903716758869,7.5421133998428465
45,0.8317630290985107,3.314472,5.286335342932013,0.01919095284300691,0.08311019536532661,7.478797191834433
46,0.8454489707946777,3.3527259999999997,4.9871735735806695,0.018104907589421498,0.08301557117360109,7.417997586703504
47,0.8590960502624512,3.396374,4.78148985310634,0.01735821515995338,0.08307873943861753,7.359934113498004
48,0.8774049282073975,3.474684,4.964099028282985,0.018021140200113937,0.08132454189817181,7.300209253123846
49,0.8911120891571045,3.548393,4.840797939494827,0.017573520965441528,0.08090492145845259,7.2419826500469044
50,0.9048140048980713,3.592095,4.627351808014659,0.016798648699868184,0.08085474277761952,7.185979541867987
51,0.9184830188751221,3.635766,4.423783297733377,0.01605963510581903,0.08092758627901638,7.13233286481582
52,0.9368290901184082,3.7141149999999996,4.558626434832917,0.01654915537220552,0.07969517005615036,7.078164421482471
53,0.9505329132080078,3.7878209999999997,4.452202283876951,0.01616280438804336,0.07941997212794853,7.025475936089674
54,0.9641928672790527,3.8314809999999997,4.279296520704566,0.015535105588767993,0.07935409244592811,6.9746028705468355
55,0.9778690338134766,3.875158,4.1339394794438835,0.015007416756472769,0.07936550677549363,6.925594923925844
56,0.9962809085845947,3.954612,4.284946473158591,0.015555616578721627,0.07860383272655132,6.876871025935874
57,1.0120089054107666,4.030342,4.179140533188929,0.015171509882353478,0.078526483489037,6.829706396757405
58,1.0264840126037598,4.074819,4.0219582200798385,0.014600891833563891,0.07859096060410387,6.784284076350755
59,1.0401358604431152,4.118469999999999,3.900413495259878,0.014159648716920749,0.07874408040209636,6.7406799140506415
60,1.058424949645996,4.196759999999999,4.025614288062934,0.014614164436170956,0.07843320204825738,6.697977385623655
61,1.0720789432525635,4.270417,3.943111284316084,0.014314654255374506,0.07842572143898442,6.656661726034064
62,1.0857200622558594,4.314058999999999,3.8074737185286516,0.013822249979083715,0.07849607867669785,6.616799557497018
63,1.0993289947509766,4.357669,3.6986769881798036,0.013427285833574165,0.07857965138122018,6.578344808005094
64,1.1176230907440186,4.4359649999999995,3.7975387261256284,0.013786183033206556,0.07856229069801599,6.541062334616199
65,1.1313228607177734,4.509668,3.7324835002095686,0.01355001342008969,0.07851409857273721,6.504847079113697
66,1.1464390754699707,4.554784,3.643161278780533,0.01322574747249536,0.07834655022800341,6.469457968223916
67,1.1601178646087646,4.598464,3.548291995764534,0.012881344059071324,0.07815086036733479,6.434817518995868
68,1.1784820556640625,4.676831,3.5918324222705413,0.013039408619420942,0.0780912436360045,6.401107220563573
69,1.192180871963501,4.751964,3.5304965893087896,0.012816741497190542,0.07799147652023006,6.368222916453438
70,1.205833911895752,4.794187,3.4635678318516905,0.012573770413277457,0.07783623905072719,6.336045250155418
71,1.2194840908050537,4.837835999999999,3.4080327615184727,0.012372161766311309,0.07770776877879358,6.304584528259681
72,1.2377569675445557,4.916112,3.4344880107087197,0.012468202105549121,0.0777797221523169,6.2741026526368735
73,1.253093957901001,4.9914499999999995,3.392395427731031,0.012315393643247305,0.07779679416801044,6.244481016310895
74,1.2668089866638184,5.035165999999999,3.336376449169043,0.012112028267016697,0.0776952466951816,6.21551444714909
75,1.2805099487304688,5.108868999999999,3.3005192245163975,0.011981855990240863,0.07759831449531762,6.187182757812261
76,1.298779010772705,5.15714,3.33097049147167,0.012092403049827196,0.07782846184782095,6.159914346407511
77,1.3124570846557617,5.230818,3.3098337930994863,0.01201567061508679,0.07789005944744666,6.133435737344523
78,1.326111078262329,5.274474,3.2780818226707353,0.011900401619148909,0.07786683895418053,6.107602592080164
79,1.340959072113037,5.349324999999999,3.2591090586833396,0.011831524902980981,0.07789772427814186,6.082464724758639
80,1.3594000339508057,5.397767,3.2836793811912437,0.011920722403706528,0.07825290976105555,6.058423918933086
81,1.373086929321289,5.471455,3.25959789398884,0.011833299518983804,0.07837275419838576,6.035132057831362
82,1.386767864227295,5.515137999999999,3.2304904272242454,0.01172763084951402,0.07841375774320175,6.012459452624194
83,1.4013829231262207,5.589753,3.2112495398821506,0.011657780766671006,0.0784694221988655,5.99040397128065
84,1.4197430610656738,5.638115,3.2195174143888794,0.011687795584021304,0.07899642404656745,5.96954397385293
85,1.4334609508514404,5.711835,3.2006127334151495,0.011619166029226977,0.07916394150988208,5.949388508319068
86,1.4471180438995361,5.755494,3.171165134154655,0.011512262578710259,0.07910245476437701,5.929629397984642
87,1.461824893951416,5.830201,3.1594314295911166,0.011469665778404406,0.0790315122750968,5.910239402632447
88,1.4801318645477295,5.8785099999999995,3.155556928354845,0.01145560019881251,0.07952544641131369,5.891897121300493
89,1.4947049617767334,5.953085,3.1394549182724263,0.011397145164062875,0.0795646638586108,5.874018529972667
90,1.5084319114685059,5.9968129999999995,3.1235221388019165,0.011339304486231985,0.07945736118824609,5.856412374881236
91,1.5221529006958008,6.070537,3.121787110350231,0.011333005822405807,0.0793441308514555,5.839062766415355
92,1.5412859916687012,6.149671,3.102843791880298,0.011264236002130857,0.07984353973398757,5.8226796297532335
93,1.5558459758758545,6.1942319999999995,3.085843410117853,0.011202519613829384,0.07992790922635164,5.806749810243305
94,1.5695979595184326,6.237871999999999,3.0822425505490623,0.011189447434011781,0.07978953261851152,5.790999392661744
95,1.5840859413146973,6.312215999999999,3.0886727172380035,0.011212790831222693,0.07962787009272349,5.775396928459679
96,1.6031129360198975,6.3912439999999995,3.068626730189436,0.011140017999537897,0.08015222342180946,5.760712653294745
97,1.6168498992919922,6.434983,3.0603384913471445,0.01110992925365713,0.08022270584480513,5.7464112267896175
98,1.6313738822937012,6.50951,3.060011227734778,0.011108741190444199,0.08013945411704149,5.732308227653644
99,1.6450519561767578,6.553188,3.067796401341807,0.01113700366148983,0.08000725477468934,5.7183413357820205
100,1.664376974105835,6.6404,3.0661780272775316,0.011131128487416476,0.08065470093367061,5.705356944928672
101,1.6790649890899658,6.685083,3.0685831444950806,0.011139859770641932,0.08075224538513001,5.692731237753505
102,1.692883014678955,6.738903,3.060638409975481,0.011111018046531545,0.08063252033392981,5.680222216539388
103,1.7078890800476074,6.804154,3.062473375738693,0.011117679512205948,0.08044624146925108,5.667756485200748
104,1.7269580364227295,6.875490999999999,3.063089832163683,0.011119917430426094,0.08103530399818214,5.656151480472549
105,1.7415640354156494,6.950099,3.0594541036518095,0.011106718666084625,0.08113314867498707,5.644869775812769
106,1.7552869319915771,6.993822,3.062064495515286,0.011116195156678573,0.0810725706982646,5.6337377509614575
107,1.7698478698730469,7.048385,3.0678353947837236,0.011137145219158132,0.08097251093354102,5.622711547822096
108,1.788944959640503,7.117483,3.0547068764760086,0.011089484834525369,0.08164408533444165,5.612577427993493
109,1.8027489185333252,7.1918239999999996,3.049803215081075,0.011071683100718589,0.08185959575533559,5.602850361110409
110,1.8173549175262451,7.236397999999999,3.0485575663447184,0.011067161029263108,0.08188018417837788,5.593321960797406
111,1.8318090438842773,7.310853,3.056935646385489,0.011097575925130875,0.08190997499005587,5.583995990315813
112,1.8508858680725098,7.36993,3.040814641229195,0.011039051932673613,0.08257313587240264,5.575497912460824
113,1.864677906036377,7.433725,3.0414789642368736,0.011041463620674059,0.08266582491623703,5.567241010070087
114,1.8792259693145752,7.478275,3.043861289416536,0.011050112162095243,0.08245046619511673,5.558916027267454
115,1.8929200172424316,7.551971,3.050308999903345,0.011073519248454821,0.08212238488583533,5.550417434089207
116,1.912721872329712,7.631774,3.030866963456359,0.011002938935171257,0.08244125893645755,5.542373256566886
117,1.9264869689941406,7.67554,3.0307342831459154,0.01100245726660206,0.08228339136258782,5.5343148765229415
118,1.941004991531372,7.730059,3.0421341412028458,0.011043842105851812,0.08193889679050546,5.526064803530423
119,1.9547250270843506,7.793781,3.05711530378486,0.011098228134356276,0.08155593353023141,5.517592460182296
120,1.9737799167633057,7.872837,3.0311845592110873,0.011004091901216113,0.08179433693072757,5.509477456379204
121,1.9883639812469482,7.917425,3.0259652989695685,0.010985144450728642,0.08167143489533063,5.501379935338283
122,2.0028719902038574,7.991934,3.037245483327852,0.011026094839237326,0.08143288234083276,5.493195818311486
123,2.016608953475952,8.035672,3.0597800600200484,0.011107901983616707,0.08120777445002186,5.484940936744402
124,2.0364129543304443,8.115478,3.02424753962136,0.010978908478829664,0.08162104715863717,5.477186966594507
125,2.0502169132232666,8.169283,3.025080581037644,0.010981932664300144,0.08169666566947624,5.469625527297767
126,2.064769983291626,8.233838,3.0443637570368023,0.011051936267412087,0.08161628156920762,5.462113536531338
127,2.0784659385681152,8.277535,3.0706319755074767,0.011147297630102505,0.08156623108452876,5.454678057908871
128,2.098238945007324,8.357311,3.032925960525409,0.011010413700408929,0.08206550918850009,5.447794542936978
129,2.1120290756225586,8.431102,3.038382012919614,0.011030220776088711,0.08221180074873492,5.441146071623998
130,2.126581907272339,8.488026,3.0536347582794754,0.011085592729992252,0.08225679599843597,5.434640352556837
131,2.140310049057007,8.529385999999999,3.076516664567173,0.011168660783007926,0.0822393889578961,5.428219378943339
132,2.1601600646972656,8.609237,3.034490835105741,0.0110160946556129,0.08267245479394228,5.422262744779986
133,2.1739978790283203,8.673078,3.0422603569331788,0.01104430030609295,0.08275234811955808,5.4164627790053945
134,2.1885578632354736,8.717702,3.058057661471455,0.011101649170055208,0.08271744552155684,5.410720050746584
135,2.2023110389709473,8.791394,3.085365898403401,0.011200786105794128,0.08268451630153399,5.405035860483896
136,2.222151041030884,8.853742,3.0482161470019147,0.01106592157658325,0.08311002669627905,5.399789599513268
137,2.235909938812256,8.9275,3.0586491676567715,0.011103796511563523,0.08315480123823699,5.394660434447054
138,2.2504630088806152,8.972055,3.083411351070968,0.01119369052383558,0.08298965966040055,5.389472579786647
139,2.264167070388794,9.01576,3.1184914276653393,0.011321041524477595,0.08282821432694681,5.384230496465345
140,2.2839670181274414,9.095562,3.074752454950755,0.011162256182966969,0.08314645551485657,5.37932149807537
141,2.29771089553833,9.169307,3.081890070204012,0.011188167826638973,0.08324345166609229,5.374561919079215
142,2.3122949600219727,9.213892999999999,3.0988931109831928,0.011249893867953636,0.08317868862237966,5.369817724766367
143,2.3260090351104736,9.287609,3.1206487148723165,0.011328873111838635,0.08304983625656338,5.36503690070594
144,2.3458609580993652,9.367462999999999,3.079932175255275,0.011181060091848178,0.08329184296168304,5.360510537873448
145,2.359644889831543,9.411247999999999,3.0920519954615915,0.011225058605555055,0.08329841694858066,5.3560492730310205
146,2.374255895614624,9.455860999999999,3.1170587397295306,0.011315840445690263,0.08327992913556992,5.351633928804685
147,2.3880670070648193,9.529672999999999,3.155083691391612,0.01145388220938206,0.08331374335077124,5.347304481652723
148,2.4078729152679443,9.609480999999999,3.113188712607429,0.01130179110844935,0.08361699857310681,5.343266432843887
149,2.4216630458831787,9.653273,3.120879068641544,0.011329709363804443,0.08375466302493074,5.339387879238643
150,2.436229944229126,9.727841999999999,3.142885295604935,0.011409598443196957,0.08376713239352769,5.335568519949808
151,2.4499318599700928,9.771545,3.1814123147138216,0.011549462859458182,0.08374629704074033,5.3317832519441914
152,2.4697749614715576,9.847669999999999,3.1312475014658223,0.011367349825954212,0.08394678531773417,5.328196795765386
153,2.4835550785064697,9.901086,3.1339895960651534,0.011377304436233936,0.08399461815082518,5.324691471305837
154,2.4981439113616943,9.965676,3.157774311516342,0.011463649952172191,0.08396299778605089,5.321206300052666
155,2.511873960494995,10.019406,3.1962386247207446,0.011603286727548406,0.08391716001112297,5.317731484001093
156,2.531683921813965,10.099219,3.150373991998065,0.011436784614715248,0.08403685016004545,5.314389156160909
157,2.5454440116882324,10.162982,3.160410883938678,0.011473221485898646,0.08411239938752567,5.311145583268918
158,2.5600080490112305,10.207545,3.194992552768582,0.011598763119695014,0.08417191713871754,5.3079864693573855
159,2.5737130641937256,10.261251999999999,3.2351182138857366,0.011744431076859966,0.08427390521439682,5.304941611335211
160,2.5935418605804443,10.341083,3.185975861090607,0.011566029875667409,0.08447290961213817,5.302080736997712
161,2.6073100566864014,10.404854,3.194386426078368,0.011596562701451716,0.08460434815443592,5.299351500371673
162,2.62507700920105,10.482623,3.217410474956888,0.011680146773898715,0.08469845296815617,5.296724335282904
163,2.6388120651245117,10.526358,3.2497323170762695,0.011797484571763073,0.08482537555678862,5.294220975421973
164,2.6587488651275635,10.606297,3.1977565724412127,0.011608797324442453,0.08497850912704895,5.291856681544049
165,2.6725010871887207,10.66005,3.210998340208395,0.011656868837937678,0.08503894261138784,5.289564814347406
166,2.687082052230835,10.724632999999999,3.2477732476944343,0.011790372573434543,0.08511604644459879,5.287355481531388
167,2.700839042663574,10.788032999999999,3.2923357572607626,0.01195214759604957,0.08521968271805726,5.285245278255762
168,2.72078800201416,10.848343,3.243640446962996,0.011775369290668417,0.08535242817045058,5.283253216159927
169,2.734632968902588,10.913947,3.2555629019641517,0.011818651310604205,0.085494783234099,5.281383927316823
170,2.7491869926452637,10.958503,3.2842866748467614,0.011922927058377268,0.08555732385999038,5.279578807270515
171,2.7629270553588867,11.032244,3.320649432500038,0.012054934568702685,0.08558942043364533,5.277815005935099
172,2.782728910446167,11.112048,3.2661380329776533,0.011857042148003516,0.08556746550923522,5.276054563821489
173,2.7965199947357178,11.155839,3.277272785971106,0.011897464577863472,0.0856231188647907,5.274349883379206
174,2.8111319541931152,11.220775999999999,3.3114537417719854,0.012021551505451339,0.08563175721591447,5.272669746729787
175,2.824862003326416,11.274467,3.3690164769758226,0.012230521172555096,0.08571214842983028,5.271060977186353
176,2.844651937484741,11.354256999999999,3.321101561950618,0.012056575931651145,0.08570888231629437,5.2694670957059255
177,2.8584110736846924,11.398017999999999,3.3381787094656077,0.012118571002223317,0.08578867394863936,5.2679425220218
178,2.873015880584717,11.472624999999999,3.373560559591565,0.012247017529584363,0.08591619631775016,5.26651782620456
179,2.8867599964141846,11.516371,3.4298151680720204,0.012451238311755073,0.08614995445247106,5.265261480657186
180,2.9065520763397217,11.596165,3.3730364440717295,0.012245114836022008,0.08618063825388261,5.264038156853087
181,2.92032790184021,11.655460999999999,3.390977610564505,0.012310246549728317,0.08634670472989103,5.262936264751158
182,2.9349169731140137,11.714533999999999,3.4169450692625363,0.012404516065942974,0.08652860421066055,5.26196580865757
183,2.948615074157715,11.758231,3.457749144484528,0.01255264686593748,0.0868020013008829,5.2611843676892756
184,2.9684319496154785,11.838049999999999,3.402206140018968,0.012351009415736245,0.08684265203559503,5.260439029799887
185,2.98219895362854,11.911819,3.422248809219062,0.012423770202654779,0.0869319635866197,5.259758310783015
186,2.996746063232422,11.956368,3.4651999471442547,0.012579695472052971,0.08715182741454758,5.259224661291687
187,3.0104658603668213,12.000089,3.5210744852252382,0.012782536486834719,0.08747663055127923,5.2589036027348985
188,3.0302629470825195,12.079887,3.462750847052094,0.012570804518050347,0.08755999551848208,5.258639335614001
189,3.044015884399414,12.153642999999999,3.484547118298452,0.012649931396408813,0.0877471672629652,5.258494896232308
190,3.0586159229278564,12.198243999999999,3.514747259206205,0.012759566794546722,0.08789732169685768,5.258445733611593
191,3.0723650455474854,12.271996999999999,3.564360236629134,0.012939676501623403,0.08806450795765604,5.258500454170781
192,3.092200994491577,12.351832,3.501526815904977,0.012711572695137813,0.08789146204969867,5.258446100157405
193,3.105962038040161,12.395594,3.5142965743378536,0.012757930675856833,0.0879739839251605,5.258443802307045
194,3.120532989501953,12.440166999999999,3.551122119029522,0.012891618239310551,0.08816811160928865,5.258561984928372
195,3.1342649459838867,12.513900999999999,3.607151341555249,0.013095020804143903,0.08835679466844117,5.25879434868551
196,3.154067039489746,12.593703999999999,3.5493237541667817,0.012885089645674978,0.08817500983578551,5.2589121859868415
197,3.1678528785705566,12.637493,3.56700537689244,0.012949279139133739,0.08831082727983683,5.259111566024973
198,3.1824159622192383,12.712057,3.6144014376316154,0.013121340786302213,0.08860958241137001,5.259490741656138
199,3.196115016937256,12.755757,3.6574680386335383,0.013277685220644908,0.0888997146929757,5.260041121413843
200,3.2160348892211914,12.83564,3.5917818441519773,0.013039225005967521,0.0887378944013346,5.260487802713519
201,3.2299060821533203,12.884727,3.6086304412267483,0.013100390371188831,0.08884787957313778,5.260994732737299
202,3.2445309162139893,12.949352,3.6592684130762545,0.013284221109647129,0.08915721682391022,5.261681438482229
203,3.2586638927459717,13.011502,3.7128462902565316,0.013478724569547731,0.08951209114725546,5.262574646903739
204,3.2785069942474365,13.081812999999999,3.648150882274661,0.013243861201411394,0.08939189568789363,5.26338911530214
205,3.292309045791626,13.135615999999999,3.668856944269339,0.013319030299383118,0.08961294292015011,5.264326891355086
206,3.3068339824676514,13.200142999999999,3.724460349458211,0.01352088702198339,0.08987805571444994,5.265412984020581
207,3.3205409049987793,13.243851999999999,3.7888217496492747,0.013754537843554527,0.09019920746166257,5.26667928441037
208,3.340337038040161,13.323649999999999,3.7125128846345534,0.013477514209032572,0.08987357529629722,5.267740851792596
209,3.354063034057617,13.399455,3.721091251341129,0.013508656204433228,0.08996962029538572,5.26884728328154
210,3.368648052215576,13.444009999999999,3.7636883699893,0.013663296279682711,0.09021430760623762,5.2700840264504825
211,3.382338047027588,13.487701999999999,3.8197932896113604,0.013866973647250255,0.09051636909496526,5.271482965795805
212,3.4021639823913574,13.56753,3.750737183317905,0.0136162796610711,0.09031094336530845,5.272748920897467
213,3.4159860610961914,13.641354,3.76960098279062,0.013684760803987022,0.09058333493792169,5.27415951881738
214,3.4306640625,13.686033,3.816593565734074,0.013855357708030328,0.09100667844697384,5.275801423732661
215,3.4444289207458496,13.7598,3.880119322957521,0.014085974899734118,0.09148414276551226,5.277703681315966
216,3.4643330574035645,13.839704999999999,3.8145249945722,0.013847848186018448,0.09132391476522976,5.279496697294802
217,3.4781758785247803,13.88355,3.8348122884672655,0.01392149703256258,0.09158314777525355,5.281421155068064
218,3.4929630756378174,13.94834,3.895545675280681,0.014141977097999728,0.09195697328851671,5.283540955504597
219,3.506716012954712,14.002094,3.960895956114248,0.014379217847289509,0.09236225040793335,5.2858722554005215
220,3.5265979766845703,14.081977,3.8890281077859177,0.014118316410145267,0.0920645299460656,5.288012635252351
221,3.5403780937194824,14.125758999999999,3.8993489125382803,0.014155783968379024,0.09221911353369958,5.290221123678559
222,3.555021047592163,14.200403,3.950161442009869,0.014340248402370514,0.09253091657484774,5.292585336985152
223,3.5687689781188965,14.244152999999999,4.005280870583763,0.014540348147444272,0.09290463214226442,5.29513971254842
224,3.5886518955230713,14.324038,3.9303971445080705,0.014268498186629982,0.09259961657381069,5.297500518512092
225,3.602431058883667,14.367818,3.9550507175233873,0.01435799791119459,0.09280594119933568,5.299956961037748
226,3.617037057876587,14.442425,4.007563932458519,0.014548636333859588,0.09326741519370449,5.302651645409269
227,3.630743980407715,14.486132999999999,4.078666435562602,0.014806759342630612,0.09384774386902815,5.305649576468338
228,3.650567054748535,14.565959999999999,4.009630332624678,0.014556137974518189,0.09361384557025734,5.308492152316284
229,3.66434907913208,14.639743,4.028137937109591,0.01462332602481505,0.09377727478706749,5.3114011110093955
230,3.678912878036499,14.684308,4.086055078789674,0.014833582291714638,0.09409967379370472,5.31446199879218
231,3.692671060562134,14.728067,4.155429481211094,0.015085431786499586,0.09453582772150292,5.317736507381216
232,3.71246600151062,14.807863999999999,4.071368568704843,0.014780265938478896,0.0941492507819061,5.320767856093841
233,3.7262229919433594,14.881623,4.082753339352521,0.014821596005993466,0.09427493893595873,5.323841114193845
234,3.740823984146118,14.926264999999999,4.144013293325436,0.015043987665166366,0.09465087535309614,5.327093966292502
235,3.7545130252838135,14.999915999999999,4.213557953206316,0.015296455244628832,0.09515223023408131,5.330594476398125
236,3.7744178771972656,15.061691,4.1298368886812735,0.014992523144783023,0.09483221899049527,5.3338905552916165
237,3.788210868835449,15.135487,4.1505903848648185,0.015067864442818239,0.09510863568605187,5.3373094120670945
238,3.8028318881988525,15.180107999999999,4.199506459433737,0.0152454441874654,0.09562937530234143,5.340983780677602
239,3.8165910243988037,15.223866999999998,4.264530278814443,0.015481499785617296,0.09627594005888783,5.344980409783441
240,3.836387872695923,15.303668,4.190125254518324,0.01521138765312484,0.09602751829103709,5.34880795058507
241,3.850130081176758,15.37741,4.218011005761333,0.015312621135751313,0.09640874497309855,5.352810534635015
242,3.864691972732544,15.421975,4.300762716376664,0.015613034195664413,0.09697905188204141,5.357088924071717
243,3.8783769607543945,15.495661,4.376052266921031,0.015886357418717214,0.09760385268740321,5.361671853717131
244,3.8981919288635254,15.575477999999999,4.29036819372204,0.01557529901975334,0.0972951926136608,5.366051342375317
245,3.9119808673858643,15.619266999999999,4.318286225863718,0.0156766496915409,0.09766189577447185,5.370595492242883
246,3.926543951034546,15.663832,4.366043767168664,0.015850023619531788,0.09809471344740761,5.37533891068305
247,3.940248966217041,15.737539,4.43440737556538,0.01609820363457251,0.09856565785703197,5.380300187303175
248,3.960057020187378,15.81735,4.329314445380737,0.015716685373533042,0.09806162584390342,5.3849512185234145
249,3.9738080501556396,15.861099999999999,4.346017776619882,0.01577732338102535,0.09816981934037795,5.389624236107698
250,3.9883570671081543,15.935651,4.398289260614924,0.015967084249246484,0.09848571344284991,5.3944289632879165
251,4.00206995010376,15.979365999999999,4.475055773543858,0.016245769280363736,0.09893934084717501,5.399437321139894
252,4.021843910217285,16.059141999999998,4.379240570002349,0.01589793189708711,0.0984855192477508,5.404163664881588
253,4.035623073577881,16.103364,4.40978886446483,0.016008831195075766,0.0986822234236352,5.408955774239529
254,4.050209045410156,16.177509,4.480653040958405,0.016266089008121057,0.09910852987916742,5.413935307205531
255,4.063934087753296,16.221235,4.5634510044427135,0.016566669979558836,0.09962470450016504,5.419148489131259
256,4.083788871765137,16.301092999999998,4.4589236041721065,0.016187204758519202,0.09920225488669424,5.4240977825585714
257,4.09758186340332,16.374886999999998,4.482423164957302,0.016272515079110768,0.0994732258373489,5.429150422437848
258,4.112185955047607,16.419493,4.536284932520793,0.016468049144639545,0.10003436158377862,5.434458726906234
259,4.125920057296753,16.463228,4.605825744501788,0.01672050275509315,0.10071636592270464,5.440085532896646
260,4.145761966705322,16.543073,4.498496321409089,0.01633086536669079,0.10038433699725645,5.445494481872729
261,4.159519910812378,16.616832,4.530104470121074,0.016445612247476076,0.10079861166672584,5.451078107969403
262,4.17405891418457,16.661371,4.609661513699686,0.016734427725988526,0.10151220892325132,5.456992514537187
263,4.1878368854522705,16.727816999999998,4.70434091739885,0.017078141821618882,0.10226363304112782,5.463256076027953
264,4.207673072814941,16.807623,4.610718384243076,0.016738264477053982,0.1018410026168833,5.469248366677804
265,4.221418857574463,16.85137,4.634118671952011,0.016823214407166796,0.1020145735926766,5.475285351755224
266,4.236005067825317,16.915957,4.6876698947141335,0.017017621103686213,0.10238007812744167,5.481467468187236
267,4.2497498989105225,16.969704,4.764377859950168,0.017296093589450095,0.10282071089997616,5.487832783505313
268,4.269605875015259,17.04824,4.639658078587185,0.01684332408326897,0.10210100132497239,5.4937769817965325
269,4.283382892608643,17.111855,4.650016288657034,0.016880927433812032,0.10208120130581054,5.49966675442528
270,4.297918081283569,17.156907999999998,4.705882400618938,0.017083737859302065,0.10234747077061919,5.505650368698108
271,4.311647891998291,17.230124999999997,4.782577892206511,0.01736216506205156,0.10274975260259625,5.5117971828858865
272,4.331494092941284,17.299971,4.676866226327046,0.016978400608371764,0.10213514196189565,5.517584468381221
273,4.345268964767456,17.358252,4.703161057630833,0.017073858583477427,0.10229719913065828,5.523411798925957
274,4.359803915023804,17.408283,4.774585547026106,0.017333150497232615,0.10277536278010573,5.529438787078884
275,4.373544931411743,17.472025,4.860311957483351,0.017644362592902044,0.10341134110992263,5.535744541961417
276,4.3933329582214355,17.551816,4.736255709636976,0.017194001908636465,0.1030145585598897,5.541802116517195
277,4.407087087631226,17.595571,4.749261549846649,0.017241216935674285,0.10328846851012333,5.547953878679115
278,4.421639919281006,17.670125,4.794458731404024,0.01740529600437433,0.10380153031765824,5.554320540322348
279,4.4353110790252686,17.713798,4.8609903745263106,0.017646825446397847,0.10445144927387671,5.560971603671999
280,4.455079078674316,17.793568,4.724669838148297,0.01715194178589347,0.10399201709271505,5.567343879761791
281,4.468847036361694,17.836681,4.7483229678598216,0.017237809606876542,0.10428178638186707,5.57381777073195
282,4.483418941497803,17.911168999999997,4.81950928489759,0.01749623688488979,0.10488365835291037,5.580550774028868
283,4.49713397026062,17.954886,4.908671080144375,0.01781992043823581,0.10557585230564645,5.58758725276464
284,4.516947031021118,18.034702,4.779341446501152,0.01735041581179003,0.1051537816618424,5.594362350350375
285,4.530726909637451,18.088482,4.8147336691836315,0.01747889999458346,0.10553493511755298,5.6012821710847
286,4.545316934585571,18.153074,4.8976297962709205,0.017779837328785516,0.10615625192465589,5.608466473661866
287,4.559023857116699,18.196782,4.99297324355115,0.01812596209801549,0.10662305923392754,5.615834205055696
288,4.578810930252075,18.276571999999998,4.859750890785431,0.01764232575569005,0.10588873165334521,5.622780921008616
289,4.592596054077148,18.350358,4.869424755655858,0.01767744473178494,0.10585916494598545,5.629664435363425
290,4.607172012329102,18.394935,4.928768177195932,0.017892878814271006,0.1061012836084087,5.636620847636512
291,4.620874881744385,18.45864,5.029771260609964,0.01825954972806171,0.10649254070362056,5.643723564858077
292,4.640639066696167,18.528404,4.8960034682885905,0.017773933279649115,0.10581231471595098,5.650441896300962
293,4.654391050338745,18.592157999999998,4.921291699306808,0.017865736999517653,0.10589557782961702,5.657155818998873
294,4.668921947479248,18.636691,4.997079876696715,0.018140870384744864,0.10624437266828636,5.663995389165791
295,4.68268609046936,18.710456,5.097261052141842,0.018504557530755188,0.10675799002842852,5.671040173797541
296,4.702522039413452,18.790294,4.94784916810803,0.017962148426022277,0.1062120193534434,5.677770158232299
297,4.716346979141235,18.834121,4.953840591889764,0.017983899057376275,0.10635807402961257,5.684524853700099
298,4.731009006500244,18.898785,5.009480839533639,0.018185889528929407,0.10674095156786016,5.691419197737138
299,4.7447669506073,18.952544,5.0941255121876345,0.01849317459806269,0.10727713759152267,5.6985277567492725
300,4.764836072921753,19.035768,4.924150589009036,0.017876115610388824,0.10681081615063659,5.705363423845879
301,4.784507989883423,19.107504,4.925421682079769,0.017880730052265297,0.1070445790719118,5.712267306837372
302,4.7991979122161865,19.162093,4.98625284194791,0.018101565062661636,0.10751440504745913,5.71935353979831
303,4.813196897506714,19.237657,5.071104399988155,0.018409601186624748,0.10813646939607693,5.7266957277542145
304,4.833421945571899,19.313242,4.930564558956304,0.017899400208661438,0.10784251041293623,5.733850055370797
305,4.847231864929199,19.357052,4.949542834960102,0.017968296935070863,0.10822505865131815,5.741143902855792
306,4.86178994178772,19.421612,5.0173018255166415,0.018214282009437914,0.10856572760476206,5.748554857315828
307,4.875537872314453,19.475361,5.101001515908292,0.01851813651488999,0.10894206434032373,5.756099752615477
308,4.895421028137207,19.555246,4.948769787646831,0.017965490545848083,0.10835686568628321,5.763315946832474
309,4.909206867218018,19.599033,4.955460398429232,0.017989779431756097,0.10843730577463347,5.77052474135307
310,4.923817873001099,19.673552,5.0312182553079765,0.018264802744605728,0.10875430658219498,5.777838824059988
311,4.937569856643677,19.717302999999998,5.128485559614678,0.018617911680952733,0.10912980351360674,5.785284338785322
312,4.957390069961548,19.797126,4.98479157697958,0.01809626024083722,0.10859491125441896,5.792427802879071
313,4.97116494178772,19.850903,4.996709495987743,0.018139525793783695,0.10858204373777278,5.799518541870085
314,4.985717058181763,19.915457,5.082133528575122,0.018449640168808304,0.10882952227532365,5.806679224370399
315,4.999476909637451,19.959218999999997,5.188458125899023,0.018835629743991583,0.10921417569545937,5.813975045146555
316,5.0193259716033936,20.039068999999998,5.040041906083673,0.01829683519335417,0.10880764205864842,5.82103397090379
317,5.033096075057983,20.11284,5.048546274423991,0.018327708552910677,0.10897302400429545,5.828125167077834
318,5.047688007354736,20.157434,5.105069959317676,0.01853290616163938,0.10920408848464176,5.835277268520957
319,5.061429023742676,20.211177,5.180570613744997,0.018806995753906385,0.10950916386504919,5.84252445951659
320,5.081228971481323,20.290978,5.013366442212717,0.018199995410025382,0.10906361832464154,5.84951696629714
321,5.095020055770874,20.35477,5.018978569200245,0.018220369082405173,0.10921149801769692,5.856531801343652
322,5.109591007232666,20.399343,5.086737580796129,0.018466354233151235,0.10960517498031859,5.863683366282507
323,5.123341083526611,20.473095,5.181260256329844,0.01880949935942245,0.11012773455403846,5.871031674269612
324,5.143190860748291,20.552947,5.017279544961006,0.01821420112446472,0.10989667250996617,5.878227873780435
325,5.157010078430176,20.596766,5.02625622268557,0.018246789106067002,0.11024006826674139,5.885539074924204
326,5.171535015106201,20.651293,5.097996544750622,0.018507227585349877,0.11077213141199017,5.893053181751782
327,5.185308933258057,20.715069,5.193799150743731,0.018855019235818875,0.11125642482042467,5.9007473001492
328,5.205148935317993,20.794911,5.045474037741426,0.018316555429721756,0.11089761575495231,5.9082310109189
329,5.218981027603149,20.838745,5.0629972635206135,0.018380169895655208,0.11100023407806674,5.915718379391097
330,5.233537912368774,20.913304,5.117436555217926,0.01857780054373104,0.11119767976767571,5.923252607283264
331,5.247281074523926,20.957046,5.212413926201476,0.01892259634828307,0.11142159336843993,5.930843981978237
332,5.267106056213379,21.036873,5.080654074301333,0.01844426931445272,0.11104055654969494,5.938215796825756
333,5.280906915664673,21.090676,5.104017473589824,0.018529085328744595,0.11110163386174253,5.945570355301586
334,5.29549503326416,21.15531,5.198486116624164,0.01887203430114356,0.11124417993390316,5.952944084645174
335,5.309185028076172,21.198959,5.303865453282526,0.019254592301960118,0.11142545405019111,5.960355289510138
336,5.329093933105469,21.290841,5.149518069639104,0.01869426588133249,0.11101960276204716,5.967538995598337
337,5.342848062515259,21.334595,5.153436567071115,0.018708491180061168,0.11104923511574524,5.9746942114781545
338,5.3573899269104,21.409139,5.225639813760933,0.01897061021195137,0.1111747869433415,5.981862521540634
339,5.371108055114746,21.452858,5.323756219434881,0.019326801636116626,0.11138983406676524,5.989084032486316
340,5.390899896621704,21.532653,5.170699925517285,0.018771162251107643,0.11110578294776242,5.9961357612669195
341,5.404659032821655,21.576411999999998,5.166090671948058,0.01875442930434013,0.11114308255339332,6.003160815141854
342,5.419195890426636,21.650952,5.217779468894552,0.01894207484711452,0.1113001455573633,6.010212670617001
343,5.432903051376343,21.694658,5.306122203395093,0.019262784968936235,0.1114646554971679,6.017294195077647
344,5.452642917633057,21.774402,5.170217254053222,0.018769410011662997,0.11128618359515247,6.0242550156463635
345,5.466422080993652,21.848181999999998,5.17448662085368,0.01878490906944537,0.11147382551579274,6.031257575711936
346,5.480923891067505,21.892685999999998,5.241098258758574,0.01902672891606888,0.11177633674416129,6.038352533028369
347,5.494661092758179,21.936424,5.328289075052178,0.019343257235837893,0.1121110238839474,6.045554698267149
348,5.514458894729614,22.016223999999998,5.213481834042993,0.018926473167988542,0.11203486105489381,6.052683192303857
349,5.528234004974365,22.09,5.230554144779525,0.018988450679631654,0.1121735150234787,6.059832293227829
350,5.542816877365112,22.134586,5.302995586020611,0.019251434427833686,0.11241835954713993,6.067048880691744
351,5.556556940078735,22.208327999999998,5.407280765358135,0.019630020315610706,0.11275632949936999,6.074373392148511
352,5.577409029006958,22.282726999999998,5.309445394047263,0.019274849128880115,0.1125861371095026,6.081581601338318
353,5.591250896453857,22.326570999999998,5.329576024684525,0.019347929241698952,0.11260785363094028,6.088758522730615
354,5.605786085128784,22.401107,5.385334599617654,0.019550349276130866,0.11270967817431396,6.095939442062433
355,5.6194748878479,22.444798,5.478681907597335,0.019889227472319252,0.11279608064121964,6.103116848523624
356,5.639256954193115,22.524582,5.368834338689958,0.01949044847362425,0.11266838688029897,6.110198994947342
357,5.653002023696899,22.56833,5.369324153571812,0.019492226645777485,0.11274675042440067,6.117275396232693
358,5.667579889297485,22.642906999999997,5.423557714182926,0.019689110429472332,0.11285108772269449,6.124357794605729
359,5.6812989711761475,22.686628,5.514344938741255,0.020018694769515358,0.11302513518795854,6.131476828406931
360,5.701081037521362,22.766412,5.408898469890682,0.01963589305908687,0.11298785989389096,6.138541930545744
361,5.714817047119141,22.840149999999998,5.427929461064915,0.01970498115707685,0.11310571946968048,6.145619315360803
362,5.729362964630127,22.884695999999998,5.492475660610623,0.019939302854684093,0.11318912804979159,6.15269356842929
363,5.743098020553589,22.928433,5.569242254961827,0.020217988181388147,0.11330075732336337,6.159776140540277
364,5.762897968292236,23.008864,5.485478176892411,0.019913899929719172,0.1132524533526582,6.166799522970859
365,5.776663064956665,23.082631,5.480561453186981,0.019896050775881597,0.11319464293381444,6.173758477066224
366,5.791250944137573,23.127221,5.530308194320742,0.020076646084589686,0.11321881056704329,6.1806883312661585
367,5.804982900619507,23.200955,5.595216357908678,0.02031228181818115,0.11330251655871236,6.187614412314449
368,5.826570987701416,23.264912,5.52800762149859,0.020068294328282575,0.1130882774346706,6.1944103964862585
369,5.840378046035767,23.336178999999998,5.549170526415706,0.020145121900492582,0.11297129531560088,6.201118225388152
370,5.8549230098724365,23.383036999999998,5.621465572881814,0.02040757419258356,0.11288081333537643,6.2077505239347905
371,5.868633031845093,23.446714999999998,5.72777762285782,0.020793518217201823,0.11284147145823104,6.2143302315209175
372,5.888465881347656,23.526549,5.655609430540512,0.02053152644299887,0.11272653671651947,6.220828001151973
373,5.902247905731201,23.580330999999997,5.6779678069145305,0.020612693928374858,0.11277118735536702,6.227310758155169
374,5.916830062866211,23.624914999999998,5.742665185338444,0.02084756444979563,0.1128109443576761,6.233775218266112
375,5.93057107925415,23.698656999999997,5.8389288035858495,0.02119702971040442,0.11289356285040002,6.240238891688046
376,5.9503490924835205,23.778436,5.783198630142866,0.020994712781739106,0.11287794962061697,6.246662114710904
377,5.964143991470337,23.822233999999998,5.778787872927668,0.020978700435145926,0.11285484085180665,6.25304096378931
378,5.978693008422852,23.886785,5.817291530860729,0.021118480043464682,0.11287091712054896,6.259392402177379
379,5.99247407913208,23.940566,5.8911018666952435,0.021386433281849485,0.11291280146931325,6.265727059017694
380,6.01230001449585,24.020394,5.829995912377665,0.02116460068674114,0.11283707106782945,6.271998504205074
381,6.02607798576355,24.064173,5.826077086167375,0.021150374194450563,0.11277325603078872,6.278211006965127
382,6.0406200885772705,24.138717,5.873635446585755,0.021323025037212583,0.1127855609735762,6.28439564832917
383,6.054348945617676,24.182447999999997,5.944805875554028,0.021581394636858365,0.11284186111890085,6.290571041256032
384,6.074142932891846,24.262242999999998,5.907063108146028,0.021444377285043947,0.11274723172157601,6.296677116296959
385,6.087915897369385,24.326017999999998,5.907788798851884,0.021447011755846734,0.11273053067929473,6.3027455543104365
386,6.102475881576538,24.38058,5.946245293670417,0.021586620148181617,0.11267363030338351,6.3087593372928
387,6.116235017776489,24.424339,6.053667309753299,0.0219765936763846,0.11269009511011481,6.314747850354711
388,6.136009931564331,24.504116,6.039465678992189,0.02192503757777374,0.11254047231575819,6.320645806066203
389,6.149829864501953,24.577937,6.057800853327565,0.021991599655888778,0.11246886895267488,6.326484560977154
390,6.16438102722168,24.62249,6.118940394635269,0.022213554181654528,0.11243665156031032,6.3322805777601445
391,6.178114891052246,24.686225999999998,6.203088856739679,0.022519037860478736,0.11246021232993308,6.338056776784097
392,6.197911024093628,24.766023,6.162922130471994,0.022373220824733597,0.112335214225453,6.343756711424101
393,6.2116968631744385,24.819810999999998,6.137204070213404,0.022279856698241673,0.11224693155779783,6.349394774973783
394,6.226222038269043,24.864335999999998,6.164609303379452,0.022379345758852334,0.11220090836996718,6.3549875808955685
395,6.239912986755371,24.938028,6.2270541884034705,0.02260603906641656,0.11220828459477314,6.360555787118668
396,6.259746074676514,25.014578,6.197683005472291,0.022499413029661398,0.11207951174700446,6.366047264174594
397,6.273536920547485,25.057997999999998,6.15518689338907,0.022345139637964702,0.11196592322568237,6.371468170075269
398,6.2881760597229,25.122639,6.177700159722707,0.02242686941947176,0.11174589595700574,6.376776932804978
399,6.301903963088989,25.176367,6.2285698658532365,0.022611541421559914,0.11154000853455971,6.381979889804073
400,6.3218300342559814,25.260835,6.216666958071842,0.022568330363783792,0.11119954869405708,6.387027412285104
401,6.335669994354248,25.314677,6.202824905644316,0.02251807964033276,0.11092441169639725,6.391944727741847


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/ConstantMotion0.1/exact_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.17195987701416016,0.651903,72.20937076345487,0.26214126407956234,0.1316313445680595,11.769385779555709
2,0.18689179420471191,0.7268359999999999,57.965959111820254,0.21043348854172683,0.12681847412393452,11.347014010936158
3,0.20130395889282227,0.78853,48.504190484786974,0.17608448422144354,0.1246158507683551,11.080752769697655
4,0.2197399139404297,0.8469669999999999,40.188406853569546,0.14589574265159289,0.12197811044504428,10.837160832870019
5,0.23351478576660156,0.910744,34.97825117308403,0.12698134439976635,0.1209285653804095,10.656435820445983
6,0.24726080894470215,0.954491,31.315878790139678,0.11368585496612905,0.12058116617829774,10.526499093867736
7,0.2609829902648926,1.028216,28.493581637147315,0.1034400858163444,0.12043921440692552,10.430373757874994
8,0.27942585945129395,1.08666,24.9411973401222,0.09054388549950347,0.11781133816677013,10.305157147855251
9,0.2932407855987549,1.150823,22.75283216114186,0.08259947595514093,0.11689464506555573,10.191536982832968
10,0.30697083473205566,1.1945189999999999,21.211270865230205,0.07700315483374254,0.11664566837294668,10.096717007138544
11,0.32071900367736816,1.258267,19.989657708283104,0.07256833960418776,0.11665373094415801,10.01929532242091
12,0.3392219543457031,1.3267719999999998,18.137964231014635,0.06584614740548908,0.11382293188701234,9.917872272083097
13,0.3530128002166748,1.3905649999999998,16.943398642474605,0.06150952280822403,0.11287654983601587,9.820852636377838
14,0.367034912109375,1.4391509999999998,15.996609364497527,0.0580723991285437,0.11257137922593378,9.734375105215861
15,0.38112497329711914,1.50868,15.31408562803739,0.05559463712690448,0.11251595572599096,9.658863406179515
16,0.39991188049316406,1.574859,14.148991319381103,0.05136500194778677,0.10930888479216415,9.562576403072748
17,0.41402292251586914,1.631581,13.459345374332552,0.048861384233202465,0.10831297832657703,9.468973148571981
18,0.42791199684143066,1.675471,12.997039433099612,0.04718307762915672,0.1080800553576664,9.383885927444616
19,0.44181394577026367,1.749377,12.656724890751722,0.04594763570004794,0.10810682990268061,9.307985736077706
20,0.46087098121643066,1.828434,11.805373727385795,0.042856980459865475,0.10438037503677998,9.212775134241863
21,0.47658395767211914,1.8741489999999998,11.311675716054946,0.04106471140398646,0.10334577904593674,9.119667529010352
22,0.49042582511901855,1.945155,10.960245464502684,0.03978891617957588,0.10324164587064043,9.034351762993333
23,0.5041818618774414,1.98891,10.691359646286271,0.03881278153756082,0.10345360756734917,8.957729192301626
24,0.5225918292999268,2.068254,10.113561271854474,0.0367152034163937,0.09971054722927011,8.86593492409778
25,0.5363469123840332,2.112011,9.716362316238833,0.03527325432841103,0.09885472292347859,8.77684330373245
26,0.5500388145446777,2.175703,9.36970660005298,0.034014792072327285,0.09895115909118518,8.69508614178128
27,0.5637378692626953,2.229403,9.044396656564256,0.03283382125230535,0.09933192552825716,8.621270646481175
28,0.5820980072021484,2.3077669999999997,8.63904691940035,0.03136228242886718,0.09544458409288865,8.534353584615065
29,0.5958437919616699,2.3515129999999997,8.21109432669251,0.02980868858872621,0.0944408946747072,8.448966457387147
30,0.6096739768981934,2.4153439999999997,7.808776038950637,0.028348154818719242,0.09437966704646608,8.369004201362324
31,0.6233718395233154,2.469045,7.484242162654649,0.02717000135097117,0.09465423837661255,8.295335472859794
32,0.641704797744751,2.5473779999999997,7.332629700692697,0.02661960350082074,0.09098023591792533,8.211789576909483
33,0.6554739475250244,2.5911489999999997,7.027822096555526,0.025513062205628906,0.09001575087131408,8.129708068510523
34,0.6692018508911133,2.6418909999999998,6.731969641011565,0.024439030734957415,0.08994091730677173,8.052184954889414
35,0.682891845703125,2.7055849999999997,6.467655500259081,0.02347949262739055,0.09021153165810024,7.980041372532063
36,0.7012197971343994,2.7839139999999998,6.672622117195024,0.02422358176000064,0.08691491831099385,7.900894201535552
37,0.714946985244751,2.827641,6.407076218462761,0.023259572008512145,0.08596970091945864,7.823036440942228
38,0.728691816329956,2.881389,6.0514573699295315,0.021968570944531137,0.085777426610662,7.748699817700515
39,0.7423708438873291,2.94507,5.758170016596788,0.020903851549689035,0.08592074751374339,7.678613208826953
40,0.7608568668365479,3.023557,6.090938385366348,0.02211189864818411,0.08302791240092958,7.603729829196659
41,0.7746028900146484,3.067303,5.891396925672467,0.021387504432760364,0.0823036680145017,7.530513356837988
42,0.7906849384307861,3.143388,5.554829042206225,0.020165663977877522,0.08227576486196277,7.460710147519644
43,0.8044629096984863,3.187169,5.235537350104177,0.01900654118130977,0.08245844683623821,7.394631266799641
44,0.8228240013122559,3.265529,5.532275255250919,0.020083787094590275,0.08019104810666133,7.325865561340735
45,0.8365359306335449,3.3192429999999997,5.2951080370082995,0.019222800303942064,0.07962295261505196,7.258786911147038
46,0.850214958190918,3.382923,5.043091418839968,0.018307905822004023,0.07951186635243848,7.194359865457998
47,0.8638858795166016,3.426596,4.78920624406114,0.017386227929731553,0.07955663832477611,7.13277482442657
48,0.8822548389434814,3.504965,5.208710885766296,0.018909153221852902,0.07777642733940188,7.069792647552544
49,0.8959708213806152,3.548683,5.055788203850382,0.01835399888772647,0.07731160193866078,7.00838564855968
50,0.9096958637237549,3.612409,4.737476575187783,0.017198434009835742,0.07718996851334564,6.94918388014891
51,0.923353910446167,3.6660679999999997,4.416758057158381,0.016034131415296297,0.07718742662577303,6.892301460073973
52,0.9417269229888916,3.744443,4.711765524167793,0.01710509532894247,0.07596041105764548,6.83515276872457
53,0.9554347991943359,3.788153,4.600911317980822,0.016702661940711145,0.07565805369217778,6.779570409230953
54,0.9691359996795654,3.8418539999999997,4.378077688377503,0.015893710294601328,0.0755274603708472,6.725794250002774
55,0.9828557968139648,3.9074039999999997,4.167913683221079,0.01513075311337616,0.07547109417002654,6.673861946235467
56,1.002863883972168,3.9818179999999996,4.46701045698032,0.01621656241383675,0.07483123105265396,6.622611698693604
57,1.0167388916015625,4.045493,4.359868695538269,0.015827606292447245,0.07475857092374713,6.573025189064622
58,1.0305099487304688,4.099264,4.1595786217870305,0.015100494387709378,0.07474732621908209,6.5251264317224305
59,1.044240951538086,4.142996999999999,3.9750532170662067,0.014430612870436961,0.07479338345898691,6.478931622637594
60,1.0626277923583984,4.221387,4.275787445676303,0.015522366613840871,0.07467526736705855,6.434077972423327
61,1.076300859451294,4.285061,4.164267455226615,0.015117516232823326,0.07466153955493747,6.390671971742823
62,1.0900359153747559,4.338797,3.942290814266876,0.014311675707665741,0.07462822819528457,6.348611477523138
63,1.1037089824676514,4.382471,3.740641769715599,0.013579630339035269,0.07457418195579664,6.307799676341888
64,1.1220738887786865,4.460838,3.9888799138802273,0.014480807848492448,0.07482367733967323,6.268658402377509
65,1.135814905166626,4.504581,3.916426700372151,0.014217781363497153,0.07476010682899968,6.23062135283742
66,1.1514480113983154,4.580216,3.776759998931616,0.013710750139178907,0.07444855248766163,6.193257798024267
67,1.165254831314087,4.624023,3.616721032362089,0.013129761597733883,0.07406126732165277,6.156428958148871
68,1.183642864227295,4.702414,3.791481314975707,0.013764192848288705,0.07430431555301235,6.1210474659127705
69,1.197373867034912,4.766146,3.696687342124238,0.013420062832922554,0.07417845783153174,6.086509525190998
70,1.2110929489135742,4.8198669999999995,3.5546821765167835,0.012904542295565851,0.07385638876164509,6.052497352093984
71,1.2247707843780518,4.868183999999999,3.422447729137641,0.012424492340493061,0.073517289117911,6.018966652219389
72,1.2431108951568604,4.941888,3.5632754060113623,0.012935738247260456,0.07397786678152955,5.987007782227883
73,1.2581408023834229,5.00692,3.5034266327699752,0.012718469589394677,0.07397961277269101,5.955927265325511
74,1.2718989849090576,5.0606789999999995,3.396465348556174,0.012330168653450645,0.0737179928194559,5.925331517399931
75,1.2856388092041016,5.10442,3.2947016772996705,0.011960736581982465,0.07340000799937738,5.89512682461891
76,1.3040728569030762,5.182856,3.425371617956281,0.012435106917283341,0.07411099423060165,5.866652616077083
77,1.3178668022155762,5.246652,3.383841477848667,0.012284340288103393,0.07418688865713284,5.839014488374056
78,1.3326678276062012,5.301455,3.299782789871516,0.011979182515777922,0.07400917256075656,5.811853885862955
79,1.3464758396148682,5.365264,3.2173667191291706,0.011679987927368584,0.07382136549314737,5.7851420990343865
80,1.3648908138275146,5.42368,3.3388659240442555,0.012121065793362418,0.07476006502576406,5.76028022410984
81,1.3786377906799316,5.4874279999999995,3.307642661882964,0.01200771616401222,0.07493217828118334,5.73624638538498
82,1.3923637866973877,5.541156,3.238256402218591,0.01175582362394626,0.07481288362931446,5.712648875959721
83,1.4071760177612305,5.605970999999999,3.1720586477669332,0.011515506296046644,0.07462411241776275,5.689388554122741
84,1.4255878925323486,5.664382,3.2698713843934297,0.011870595312212505,0.07576933004521866,5.6680740382704355
85,1.4393198490142822,5.738117,3.2462432094634983,0.011784818084429764,0.07595689782281786,5.64749028357192
86,1.4540448188781738,5.782843,3.17735391414575,0.011534729671177944,0.07569609391201607,5.627076964672075
87,1.4677889347076416,5.846589,3.1188198928875357,0.011322233949887793,0.07534080729597889,5.606716210177251
88,1.4861609935760498,5.916047,3.225753551733791,0.01171043459761864,0.07647745758147105,5.588152537533984
89,1.5008959770202637,5.979698,3.208422925471983,0.011647519324607288,0.0765002177668225,5.570036191121282
90,1.5147240161895752,6.024649999999999,3.152645580486771,0.011445031149363065,0.07616306704314608,5.551937525650438
91,1.5296268463134766,6.0994019999999995,3.100226064455666,0.011254732881291364,0.07575116288700948,5.533772955505203
92,1.5481538772583008,6.1779329999999995,3.1852374005109576,0.011563349046465112,0.07695668756058455,5.517364899340746
93,1.5629398822784424,6.222721,3.1553059198741,0.011454688964166071,0.07707018752558556,5.501439762539755
94,1.576737880706787,6.26652,3.11044905423909,0.011291845342405007,0.07671872662502238,5.485462941939304
95,1.5913498401641846,6.341133999999999,3.0659116253529275,0.01113016137003918,0.0762600847151393,5.46932125264579
96,1.610473871231079,6.42026,3.146996744787678,0.011424524213558449,0.07753105433099872,5.4548995452870015
97,1.625079870223999,6.464865,3.126309906477851,0.011349424903219463,0.07761880926628363,5.440871410006822
98,1.638873815536499,6.538663,3.0904310815244833,0.011219174210995938,0.07731962607850758,5.42680731915544
99,1.65346097946167,6.58325,3.060550696325789,0.011110699620172691,0.07689302999623736,5.412572568331689
100,1.6727259159088135,6.662477,3.1490558999154628,0.011431999552595839,0.07826940630162195,5.400070225482083
101,1.6867239475250244,6.711676,3.1515557154954195,0.011441074618742617,0.07836912260249676,5.3879164331648335
102,1.7014148235321045,6.776369,3.1114330045169805,0.011295417371449306,0.07800504735521875,5.375619709158454
103,1.7153937816619873,6.836327,3.0697096273328226,0.011143949234819884,0.07749215040082223,5.363034156737344
104,1.7358958721160889,6.907696,3.126103604322868,0.011348675965690749,0.0787386829026948,5.351962385370901
105,1.7497668266296387,6.9815689999999995,3.1045592668762807,0.011270463681159066,0.07880597020238785,5.341169707388623
106,1.7643909454345703,7.026192,3.0717008686039247,0.011151178026573299,0.07847284118683966,5.330244697516112
107,1.7781858444213867,7.089989999999999,3.0418679523891,0.011042875762129641,0.07802184928049426,5.319076458191529
108,1.7973318099975586,7.149138,3.0845951041324313,0.011197987895777878,0.07931389118945006,5.309394602671358
109,1.811999797821045,7.223796999999999,3.0752370832690366,0.011164015526368247,0.07949674168993932,5.300072787414437
110,1.8265678882598877,7.268364999999999,3.048334819923247,0.01106635239420818,0.07923269190063952,5.290662539523258
111,1.8403558731079102,7.342155,3.026788613951996,0.01098813332638214,0.07889644602743416,5.281097239842429
112,1.859515905380249,7.421316999999999,3.0591140810587607,0.011105484284017381,0.08011493892933344,5.272877758240349
113,1.8742268085479736,7.466029,3.0545130786589487,0.01108878129142282,0.08014531964758122,5.264831790725074
114,1.8880228996276855,7.519826999999999,3.0338656835684237,0.011013825171576397,0.07969788082469945,5.25649981018741
115,1.9026060104370117,7.58441,3.0118012827833973,0.010933724904093216,0.0790057682323922,5.247664391934191
116,1.9216639995574951,7.6634709999999995,3.030157573643341,0.011000363641406144,0.07986005801920813,5.23977666577248
117,1.9363758563995361,7.708184999999999,3.0174117148550827,0.010954092423429757,0.07962865799637085,5.231808811642333
118,1.9501287937164307,7.7819389999999995,3.0011314199578774,0.010894990162340655,0.07896897564036634,5.223371279603498
119,1.964749813079834,7.82656,2.9897734596708534,0.010853757424324432,0.07820322350507578,5.214385293475745
120,1.9838159084320068,7.905627999999999,3.0050953986524527,0.01090938057143568,0.07895998058729385,5.206218274495199
121,1.9984629154205322,7.9702779999999995,2.9997764710519657,0.010890071299107205,0.0787556464062263,5.198001750093821
122,2.012260913848877,8.024077,2.99412158079187,0.010869542383464543,0.07821736270050887,5.189447042954457
123,2.0268290042877197,8.068646,2.9917010733026936,0.010860755229024363,0.07762008616259979,5.180516015401544
124,2.045876979827881,8.147694999999999,2.999123775584615,0.010887701822499651,0.07850794707536707,5.17248743652372
125,2.060544013977051,8.222365,2.9930855408775963,0.010865781253712363,0.07849113358778774,5.164574253413328
126,2.074375867843628,8.266198,2.991287400867509,0.010859253476358088,0.07813922810894956,5.156489794875443
127,2.0889389514923096,8.330763,2.990550995078249,0.010856580106649541,0.07772531594848683,5.148189424803037
128,2.108008861541748,8.399835,2.989409792934763,0.01085243720706046,0.07869731166894221,5.140827528965547
129,2.12264084815979,8.464468,2.9898521268187643,0.010854043009219811,0.07875628305789226,5.133630310552489
130,2.136441946029663,8.50827,2.9873703765805706,0.01084503352557951,0.07855323915324064,5.1263786045706885
131,2.15104079246521,8.58287,2.9903312140685543,0.010855782236911958,0.07824938806717434,5.118990838499044
132,2.1701338291168213,8.661965,2.985612441442076,0.010838651703739731,0.07912033184754383,5.11241984419513
133,2.184781789779663,8.706615,2.9923941179399094,0.010863271184991608,0.07911211567517323,5.105940662186877
134,2.1985788345336914,8.770415999999999,2.9935001135394406,0.010867286274466315,0.07879350469379968,5.099303139929662
135,2.2132439613342285,8.83894,3.0026037494185065,0.010900335151527935,0.07840192912030895,5.092455059057963
136,2.2323219776153564,8.887827,2.9948904418406816,0.010872333575315491,0.07920234385013973,5.086339508504353
137,2.2469379901885986,8.962444,2.9956755699435758,0.010875183821359475,0.07906872904081447,5.080211646903796
138,2.260713815689087,9.006219,3.0009708142506,0.010894407116363672,0.07854447608591147,5.07376768234182
139,2.275338888168335,9.080848,3.0114404442996436,0.010932414954217463,0.07796489429486714,5.066974850138722
140,2.294384002685547,9.159894,2.994093376998355,0.010869439995394883,0.07857682915708218,5.060745589476835
141,2.309074878692627,9.204587,2.9983597208138257,0.010884928078852212,0.07850868522907371,5.054554906164545
142,2.32283878326416,9.252625,3.0024041324134636,0.010899610483060665,0.07814075926259091,5.048175567792326
143,2.3374059200286865,9.322921,3.0075251410694315,0.010918201251381238,0.0776784597501921,5.041542123863648
144,2.356482982635498,9.402001,2.9948392995299167,0.010872147913678364,0.07823552355498102,5.035408952802543
145,2.3712079524993896,9.446726,3.003587625845815,0.01090390691247289,0.07807131620921605,5.029237952193604
146,2.3859570026397705,9.521476999999999,3.01389742545882,0.010941334518812424,0.0777166859924097,5.022893671819234
147,2.399911880493164,9.565432999999999,3.032356087276918,0.011008344892826961,0.07737607088523571,5.016391406210575
148,2.4210829734802246,9.651083,3.0134465728258495,0.010939697791087603,0.07796453168428431,5.010397050573771
149,2.435889959335327,9.720862,3.017237654895164,0.010953460534556661,0.07798811732099864,5.004500137625881
150,2.4506778717041016,9.776823,3.0281304220307828,0.010993004484546329,0.07774522542592811,4.998508835219443
151,2.464470863342285,9.830494,3.0488899372699443,0.01106836763352459,0.07738605248761897,4.9923455533831556
152,2.483822822570801,9.909442,3.022608337326972,0.01097295769215212,0.07784365844768736,4.986579742421098
153,2.4997220039367676,9.979946,3.0227021780197747,0.010973298361480399,0.07778858175056519,4.980850035888205
154,2.517765998840332,10.051476,3.0349270315404286,0.011017678177025248,0.07752279195573064,4.975011017252057
155,2.5376508235931396,10.109577,3.0590591554501825,0.011105284887895925,0.0771540913606087,4.9689966961711605
156,2.5573079586029053,10.198981,3.0320274282185014,0.011007151763734246,0.07743772102225674,4.963250728423832
157,2.5788609981536865,10.277379,3.0370726912968373,0.011025467553319249,0.07731456639887177,4.957496548252551
158,2.5952939987182617,10.338652999999999,3.0566426920619643,0.011096512414732232,0.07703648166495866,4.951630987519038
159,2.618635892868042,10.424066999999999,3.0798950824122,0.011180925433912936,0.07676709703842069,4.945663164585388
160,2.645793914794922,10.525072,3.047279128566741,0.011062519923938096,0.07713820703841145,4.940015209170743
161,2.6613259315490723,10.571935999999999,3.05166407117663,0.011078438555917846,0.07712266814313537,4.934429240904933
162,2.6761069297790527,10.636719,3.0648252418214574,0.011126217478142549,0.0769421475739165,4.928796898834499
163,2.6899027824401855,10.680515,3.0829401424829745,0.011191979898004115,0.07676482609040973,4.923121613031308
164,2.711019992828369,10.771718,3.0493527582638196,0.011070047809921286,0.07712024986319953,4.917742796514107
165,2.7291979789733887,10.845488999999999,3.0565409732405477,0.01109614314547888,0.07703174377153353,4.912374193889703
166,2.764805793762207,10.923947,3.0792043184136704,0.01117841775733522,0.07682751263411611,4.9069426467775585
167,2.787860870361328,10.998301,3.1084592755403704,0.011284621860219715,0.07661818342825366,4.9014461344547
168,2.81538987159729,11.085611,3.0773851800378504,0.01117181374973439,0.07690842925753258,4.896196458964745
169,2.829267978668213,11.139417,3.085366039459852,0.01120078661787055,0.07687581067840142,4.890989873937667
170,2.8439228534698486,11.198839999999999,3.1036956723384828,0.011267328578866982,0.07670118466968326,4.885736861583465
171,2.8584909439086914,11.248431,3.126713775294353,0.011350891065865124,0.07649804757076435,4.8804203141084646
172,2.8776419162750244,11.322156999999999,3.0891054452236317,0.011214361761144334,0.07668449984998775,4.875276575763909
173,2.8914599418640137,11.395976,3.095527421068229,0.011237675423180053,0.07665857965366117,4.8701750802225225
174,2.9060609340667725,11.440579,3.1171444672817183,0.01131615166193075,0.07643025797809895,4.864995077754441
175,2.9205899238586426,11.51511,3.158184766101819,0.011465140023097151,0.07620426055740748,4.859739315772769
176,2.939732789993286,11.584254999999999,3.1245511249371383,0.011343040008690571,0.07631628179224821,4.854608253827748
177,2.9542629718780518,11.638784999999999,3.136364372428477,0.011385925573230506,0.07625699007533981,4.849499481857585
178,2.968045949935913,11.68257,3.16099621151873,0.011475346397251746,0.07615655409818554,4.844389048434596
179,2.9827218055725098,11.757247,3.2035688376406664,0.01162989755742387,0.0761420212296593,4.8393271512666285
180,3.001847982406616,11.836376999999999,3.163048967727706,0.011482798506330924,0.07632103315056334,4.8344237965102845
181,3.016413927078247,11.880943,3.1762876345314908,0.011530858762416534,0.07638589500967355,4.829612099391491
182,3.0301578044891357,11.954689,3.1915081571472537,0.011586113738277186,0.07640136387701117,4.8248636274943655
183,3.044734001159668,11.999265999999999,3.2186428637049564,0.011684620707694847,0.07649366789172976,4.82022137844707
184,3.063844919204712,12.078379,3.1730044212412905,0.011518939732060276,0.07667166741605395,4.8157314596152005
185,3.078418016433716,12.122954,3.1853342501638724,0.011563700639204009,0.07666197199944373,4.811284279968401
186,3.092190980911255,12.196727,3.213719616529502,0.011666747871741498,0.07669519707862452,4.806903484971965
187,3.106759786605835,12.252061,3.253586285888066,0.011811475612612286,0.07682002251489103,4.8026397871185615
188,3.1258649826049805,12.320407,3.204153467365752,0.011632019935358093,0.07703335119879585,4.798540560937453
189,3.1405189037323,12.395062,3.2186592929397584,0.011684680350651618,0.07716304764195736,4.794555889138796
190,3.15425181388855,12.438794,3.238034477305381,0.011755017971208053,0.07717407225370437,4.790618817619439
191,3.1688339710235596,12.483379,3.2737181361907837,0.011884560153175626,0.07717634220996496,4.786723236882291
192,3.187932014465332,12.562477,3.219576174946416,0.011688008902135946,0.0771274727815217,4.782840964562667
193,3.20261287689209,12.63716,3.2243723959231634,0.01170542059560947,0.07708850026254273,4.778978079695785
194,3.217167854309082,12.681716999999999,3.2468317701160405,0.011786954732787363,0.07708297451061986,4.77515257827581
195,3.230940818786621,12.755491,3.288397603212553,0.011937850938019972,0.07706178190176281,4.771354435141261
196,3.25010085105896,12.834655,3.239400361084779,0.011759976531249937,0.07693994299969291,4.767529308826463
197,3.264827013015747,12.883678,3.248145276748457,0.011791723148373292,0.07694119881446339,4.763743742393448
198,3.279378890991211,12.933933999999999,3.28115487850078,0.011911557716084221,0.07705685815628417,4.760057870855161
199,3.293267011642456,12.997822999999999,3.312220739161141,0.012024335931669338,0.07718717816782186,4.756477059084341
200,3.3127169609069824,13.080791,3.2542489343473693,0.01181388122150938,0.0770949679981538,4.7528833139594795
201,3.327495813369751,13.125566,3.2624404787152748,0.011843618937994972,0.07711221769502284,4.749333323522603
202,3.342047929763794,13.190121,3.2990325021175346,0.011976458750452553,0.07727380773637887,4.745902092441454
203,3.3574628829956055,13.251541,3.3361668155981485,0.012111267235467928,0.0774720714353312,4.742608153864001
204,3.3771770000457764,13.333203,3.2782964572866358,0.011901180805962648,0.07741408182224854,4.739317816989366
205,3.392000913619995,13.387335,3.290898815134511,0.0119469310732991,0.07757788927262953,4.736143812359734
206,3.4065189361572266,13.441854999999999,3.3318180663155195,0.012095479995916321,0.07773285649437088,4.733080363629599
207,3.4202888011932373,13.495626,3.3822842134850832,0.012278686960225585,0.07793179829411903,4.730148819939962
208,3.439469814300537,13.574809,3.3144621190602184,0.012032472800247674,0.07772100084757913,4.72713752363344
209,3.454138994216919,13.628319,3.3171403532921255,0.012042195578602206,0.0777943263923282,4.724191269767505
210,3.468693971633911,13.692829999999999,3.347791465075463,0.01215346813372042,0.077955415714021,4.721352913012026
211,3.482491970062256,13.74663,3.389385073737831,0.012304465172430277,0.07815150130981911,4.718638639574037
212,3.5016028881073,13.825742,3.325490513236544,0.012072509116304494,0.07802496339003814,4.715886080384442
213,3.516286849975586,13.880428,3.3340588960876505,0.012103614867371965,0.07822292891628138,4.713257557280925
214,3.5307998657226562,13.944942,3.3655969122275318,0.012218107146283418,0.07847838285876625,4.710781020128854
215,3.544628858566284,13.989904,3.410752416990788,0.012382034915957067,0.07874723477827371,4.708461324861742
216,3.5638368129730225,14.067981999999999,3.3491010404123607,0.0121582222775468,0.07852624505629789,4.706054169874176
217,3.578500986099243,14.132648,3.359360393516854,0.012195466748216132,0.07862672972825427,4.703718297481656
218,3.5930328369140625,14.187182,3.400971366151314,0.012346526823254175,0.07879639289661451,4.701486500344033
219,3.6067888736724854,14.240939,3.447860916059825,0.012516749687062312,0.07901045943198255,4.699379254481812
220,3.6259357929229736,14.310087,3.380338177360221,0.012271622276455011,0.07866291099186477,4.697121831162715
221,3.6406519412994385,14.384805,3.3837731900296077,0.012284092383225947,0.07868530624579731,4.69489561548836
222,3.655221939086914,14.429378,3.4198601952318475,0.012415098831011648,0.07882357916659344,4.692755638678111
223,3.6690239906311035,14.493181,3.4601964073246823,0.012561531150174696,0.07902768597938276,4.690733199701858
224,3.6882197856903076,14.572379,3.3897337077127334,0.01230573081634762,0.0786745049628035,4.688560515077212
225,3.702922821044922,14.627082,3.40240367847538,0.012351726538460355,0.07872997691926532,4.686434325394045
226,3.717535972595215,14.681697999999999,3.4372833080611622,0.012478349857477993,0.07898073030511674,4.684447174787703
227,3.731323003768921,14.745486,3.4876601968135983,0.012661232787468052,0.07934303129349816,4.682650642422382
228,3.7505300045013428,14.824695,3.4214199243620436,0.012420761106717536,0.07903744063265356,4.680726791196317
229,3.76607084274292,14.894608999999999,3.428902990955344,0.01244792684040583,0.0790644858787717,4.678832678273349
230,3.783646821975708,14.959508999999999,3.4694529338161733,0.012595135065148755,0.07923779907649678,4.67703487594464
231,3.8011419773101807,15.027054999999999,3.520466038782387,0.01278032764720674,0.07952478679878157,4.675385334678345
232,3.8234429359436035,15.098459,3.4435958155798536,0.012501266117278708,0.0791210364415777,4.673561505636564
233,3.8399457931518555,15.177066,3.4444169654262677,0.012504247132851367,0.07910816120476262,4.671746609665582
234,3.8645098209381104,15.247805999999999,3.486330237643733,0.012656404644329888,0.07929157465457504,4.67003134601091
235,3.8819727897644043,15.313046,3.534689004765384,0.012831961198951114,0.07959064425216249,4.6684682312607775
236,3.902132987976074,15.382071999999999,3.4559031386732784,0.012545945321640073,0.07919261035002889,4.666736613771085
237,3.919106960296631,15.455731,3.462911824419985,0.01257138891326472,0.07932310118655546,4.665078975610759
238,3.9337480068206787,15.508894999999999,3.493540402786946,0.012682579665450841,0.07967115942737686,4.66359373969014
239,3.947511911392212,15.562641,3.538340092590478,0.012845215722119179,0.08014363961907921,4.662335789117097
240,3.966749906539917,15.634742,3.467168579493795,0.012586842186768255,0.0798330552121927,4.660947298681011
241,3.981459856033325,15.699453,3.478359060176749,0.012627466924539437,0.08006276284680142,4.659673878107298
242,3.9960548877716064,15.75405,3.533319476366697,0.012826989407868751,0.08045183943103677,4.658585805835158
243,4.009838819503784,15.807834999999999,3.5852512960443015,0.013015517194668536,0.08090506092752388,4.657711051555948
244,4.029018878936768,15.887017,3.5049982285600683,0.012724174944567854,0.08052749920023668,4.656674883266375
245,4.043836832046509,15.951836,3.5182867883031137,0.012772416326704391,0.08075359165713261,4.655749776194862
246,4.058429956436157,15.996431,3.5483333176208287,0.012881494069568974,0.08101695809788696,4.654951371232986
247,4.0722198486328125,16.070224,3.596002754834312,0.013054548153782488,0.08127933652531054,4.654277591993335
248,4.091404914855957,16.139409999999998,3.504032165113857,0.012720667849985899,0.08071802359468472,4.653360995763512
249,4.106088876724243,16.194096,3.5093305597471147,0.012739902581601334,0.08063981667006011,4.652418277988587
250,4.120658874511719,16.248666999999998,3.540269383841518,0.012852219617070459,0.08069852356422172,4.65150901092605
251,4.134494781494141,16.312503,3.5908295365359226,0.013035767849096803,0.08087357721410718,4.650683202162709
252,4.153711795806885,16.391723,3.5039177587814794,0.012720252521334352,0.08036244983653534,4.649641279120013
253,4.168414831161499,16.436428,3.515198425522331,0.012761204661033702,0.0803223742383458,4.648589614489353
254,4.182976961135864,16.510991,3.558131983519684,0.012917066110120796,0.08046032644055152,4.64760530138524
255,4.196900844573975,16.553504,3.6117550949736383,0.01311173378374541,0.08070882606939073,4.6467350151999
256,4.216146945953369,16.632751,3.5194489141675254,0.012776635185557411,0.08026529212788092,4.6456818827136255
257,4.230849981307983,16.707456,3.5269081110425913,0.012803714265144652,0.08037400064239601,4.644682811957097
258,4.245406866073608,16.752012999999998,3.5605691780035054,0.012925913843261826,0.08071570038967923,4.643836454373233
259,4.259183883666992,16.805792,3.6072501843064924,0.013095379632416217,0.0811798762583032,4.643193983486747
260,4.278379917144775,16.874990999999998,3.514870973371608,0.012760015913371057,0.0808968316418586,4.642436517824157
261,4.293087005615234,16.949699,3.527831341706869,0.012807065864124284,0.08114991616262351,4.641791075421111
262,4.3076348304748535,16.994249,3.5735380488342914,0.012972994660575738,0.08160146666602469,4.6413405093461115
263,4.3214709758758545,17.068086,3.6324040118214365,0.013186695428018523,0.08208291174283973,4.64109602949063
264,4.340703010559082,17.14732,3.5521545330424793,0.012895366205974,0.08172973875904443,4.640703337720035
265,4.355419874191284,17.192038999999998,3.5613659867856042,0.012928806493608459,0.0817844405061134,4.640336036107721
266,4.369962930679321,17.246582,3.592113677427304,0.01304042965840166,0.08195892221050483,4.64004429261872
267,4.383831977844238,17.307057,3.6397205662641383,0.013213256673602559,0.0821915322172388,4.639851541286596
268,4.402998924255371,17.385974,3.5382898509065583,0.012845033330022517,0.08165947966529195,4.63943939486844
269,4.417743921279907,17.430721,3.537302822150678,0.012841450125197247,0.08156127202275955,4.638989822591086
270,4.4322497844696045,17.505228,3.5674766290688718,0.01295098992320406,0.08161207166995076,4.638564771264571
271,4.446053981781006,17.558508,3.6151418617753985,0.01312402874382011,0.08170864887171517,4.638182743885792
272,4.465264797210693,17.627836,3.530128598230686,0.012815405581292587,0.08127779807637187,4.637628246689997
273,4.479975938796997,17.702482,3.538800754306278,0.012846888059701076,0.08122712112689807,4.637057326842869
274,4.494539976119995,17.747048,3.5767062836893935,0.012984496285379229,0.08132517498138998,4.636529522096305
275,4.508356809616089,17.790865999999998,3.626833207693206,0.013166471769777576,0.08156495628844818,4.636101224575423
276,4.527523994445801,17.870034999999998,3.530212397429981,0.012815709797044642,0.08138222188966161,4.635602179349879
277,4.542244911193848,17.944758999999998,3.5314746664266705,0.01282029220493578,0.0815139311995709,4.635158950273909
278,4.556975841522217,17.989490999999997,3.552893337641538,0.012898048284067985,0.08174455820766675,4.634810635159007
279,4.5708229541778564,18.063337999999998,3.58993654840458,0.013032526039410842,0.08206469381095,4.634592822837434
280,4.5899670124053955,18.142485,3.4943463985454555,0.012685505667225191,0.08192686220510645,4.634322368564877
281,4.604710817337036,18.187231,3.4992834015277756,0.012703428440805223,0.08204773663450145,4.634102423822358
282,4.619438886642456,18.261961,3.5313648879314687,0.012819893676694961,0.08230727931176697,4.633987893413196
283,4.633271932601929,18.305792999999998,3.582567129085046,0.013005772878767974,0.0826247380451104,4.63400069872548
284,4.652519941329956,18.385044999999998,3.4981037161093234,0.01269914583560399,0.08259703374540572,4.6340030326409725
285,4.667258977890015,18.429783999999998,3.5125019063303276,0.012751415502893519,0.0828428057157179,4.634102793768993
286,4.681753873825073,18.504282,3.5518921178688183,0.012894413561675762,0.0831402285759733,4.634319395202012
287,4.6957550048828125,18.548285,3.602466806914359,0.013078014564934173,0.08330279278508047,4.634597542500971
288,4.714939832687378,18.632067,3.5209479207761056,0.012782077020641726,0.08317131587456768,4.634821049159075
289,4.72960901260376,18.702140999999997,3.522859964539893,0.012789018302139061,0.08318051388564286,4.635046351300368
290,4.744157791137695,18.746691,3.552614934283209,0.012897037597954747,0.08316597219271041,4.635264533359115
291,4.757990837097168,18.790526,3.6059487210180015,0.013090654937712594,0.0831195031430045,4.635463148104342
292,4.777153015136719,18.86969,3.5296465704980684,0.012813655678782515,0.08306225643194944,4.6356384055571125
293,4.791857004165649,18.944395999999998,3.5380696662306175,0.012844233994857679,0.08302740153070148,4.635799403772619
294,4.806388854980469,18.988929,3.5708431837108767,0.012963211507191255,0.08298103072689762,4.635941736636389
295,4.820313930511475,19.062856,3.6227676627703964,0.013151712645387352,0.08299771150350961,4.6360892740566815
296,4.839521884918213,19.142066,3.540967852854866,0.012854755265119231,0.08316798829357697,4.636300530665273
297,4.8542609214782715,19.186806,3.537810593189688,0.012843293483484706,0.08326026818281652,4.636544891187892
298,4.868806838989258,19.261354,3.5589959336209303,0.012920202503212826,0.08329164067852053,4.636798914308948
299,4.882768869400024,19.305315999999998,3.5978494972879,0.013061252372308346,0.08340124830237483,4.637092529049607
300,4.902076959609985,19.384588,3.520057773575856,0.012778845524371599,0.08384715346964444,4.637553365450935
301,4.917024850845337,19.433018,3.519559018967945,0.012777034898382188,0.08408798016523006,4.638102913439161
302,4.931623935699463,19.497618,3.540178259551375,0.012851888809083159,0.08417791800370877,4.638683679770537
303,4.947115898132324,19.561726,3.5730992833897397,0.012971401812901632,0.08426997726530142,4.639296579373324
304,4.966341972351074,19.633226999999998,3.5191613648294395,0.012775591296846373,0.08486831983530017,4.640133045455047
305,4.981114864349365,19.698000999999998,3.5260458907131884,0.012800584151633413,0.08518791590495856,4.641086525243964
306,4.995728969573975,19.742615999999998,3.548698119500294,0.012882818407737421,0.08521832230310603,4.642045762799487
307,5.009542942047119,19.816432,3.5829328197162917,0.013007100443366908,0.0851998321229656,4.642992415932679
308,5.028745889663696,19.895637999999998,3.534837630715929,0.012832500754886013,0.08578710322336193,4.644154992928752
309,5.04346489906311,19.939028999999998,3.535743695752202,0.012835790037584862,0.0859960530193503,4.645389583617283
310,5.0580267906188965,20.013586999999998,3.5635277901418543,0.012936654475920272,0.08603677641464852,4.646632109134659
311,5.071835994720459,20.057396999999998,3.5998698782854355,0.013068586949843322,0.08595541990378679,4.64783587342613
312,5.090979814529419,20.136542,3.566059677272472,0.012945845971233272,0.08660500419170078,4.6492756590909305
313,5.105708837509155,20.181272,3.578737175577556,0.012991869020540095,0.08659750322409292,4.650702780030265
314,5.120280981063843,20.255846,3.6066372391184593,0.013093154461019437,0.08636930062446457,4.652034549145281
315,5.134143829345703,20.299712,3.644635507284855,0.013231099355770055,0.08612419869866769,4.653266461565438
316,5.153314828872681,20.378884,3.610719413278103,0.013107973954432658,0.08682239481834271,4.654750145107168
317,5.168048858642578,20.453619,3.6161989887450066,0.013127866425788197,0.08696005529720144,4.65627549448537
318,5.182577848434448,20.49815,3.6325875186728847,0.013187361611887698,0.08682371800113876,4.65773922385716
319,5.196404933929443,20.561977,3.6581930979971284,0.01328031739948949,0.08664861059551424,4.659127712887112
320,5.215523958206177,20.621098999999997,3.626869837582271,0.013166604747053532,0.08743153941310007,4.660795177877453
321,5.230240821838379,20.695816999999998,3.629413774974826,0.013175839988363252,0.08760820219825821,4.662516140395964
322,5.244799852371216,20.740378,3.643764929998592,0.013227938904046308,0.0876259069742842,4.664232056409327
323,5.2586448192596436,20.814225,3.6719202967432816,0.013330151170280486,0.08763718513487509,4.665941237110573
324,5.2778308391571045,20.893413,3.6516012207388595,0.013256386945327239,0.08859522558390144,4.6679936761598215
325,5.2925519943237305,20.938135,3.6612551765541674,0.013291433645693638,0.08886327823534593,4.670133743845723
326,5.307091951370239,21.002675999999997,3.678490357236657,0.01335400242316641,0.08894583653660881,4.672293045897574
327,5.320894002914429,21.05648,3.7055476470585234,0.013452228347052465,0.08891233883044586,4.6744284261341775
328,5.340073823928833,21.135662,3.6933213033321186,0.013407843121622236,0.08976024890725648,4.676865620249529
329,5.354791879653931,21.180381,3.7077438096278104,0.013460201063418088,0.08997692481822354,4.679369819623557
330,5.369349002838135,21.254939999999998,3.7192632700879535,0.013502020094585504,0.08989205031319272,4.681828655890355
331,5.383157968521118,21.29875,3.7517230681917075,0.01361985871326783,0.08967574119440133,4.684193116937636
332,5.402444839477539,21.37804,3.749012616745792,0.013610018976946265,0.09047273416571293,4.686836974475988
333,5.417464971542358,21.443120999999998,3.76328469610678,0.013661830824704764,0.09057289168937173,4.689501511133811
334,5.432150840759277,21.497752,3.7893756736242743,0.013756548750580515,0.09035326882599001,4.692068417947257
335,5.446138858795166,21.556808999999998,3.824843639871294,0.013885307904801403,0.09006744512489262,4.694515166520977
336,5.465260982513428,21.636221,3.801683783993804,0.013801230812985801,0.09073436152038712,4.697190629523275
337,5.479992866516113,21.680661999999998,3.8119306914972455,0.013838430102461096,0.09071716710466511,4.699844509187874
338,5.494580984115601,21.755252,3.834702352263064,0.013921097931791688,0.09037572364217263,4.702357958225713
339,5.508368015289307,21.799041,3.8688546165284405,0.014045080700662954,0.0900380759008761,4.704734206883532
340,5.527523994445801,21.878197999999998,3.8476748327051418,0.013968191853056746,0.09071850170469538,4.707341573978174
341,5.542220830917358,21.952897999999998,3.850994136575591,0.01398024190283926,0.09069665701847114,4.7099245332296915
342,5.556758880615234,21.997436999999998,3.85933539484681,0.014010523124848443,0.09045124661438485,4.712403082203454
343,5.570568799972534,22.041248,3.884524522036658,0.014101967068657873,0.0900650787846192,4.714727954324048
344,5.589698791503906,22.120379,3.866649903327257,0.014037076942987453,0.09067754904305503,4.71725720403943
345,5.604405879974365,22.195086999999997,3.865522583325642,0.014032984439658298,0.09074889026614671,4.719797140990779
346,5.618917942047119,22.239601999999998,3.8795371690067046,0.014083861509589011,0.09065144042454255,4.722287891953237
347,5.632692813873291,22.313378,3.908317963608866,0.014188344262983162,0.09052608227439418,4.724720761911978
348,5.651882886886597,22.39257,3.900449206723372,0.014159778360041626,0.09122350359702622,4.727387754615137
349,5.666662931442261,22.437351,3.915874982504172,0.014215778465288816,0.09133439136781292,4.730079494928258
350,5.681501865386963,22.482191999999998,3.9414886099083155,0.01430876346978886,0.091253531452551,4.732728258408721
351,5.695558786392212,22.55625,3.9868479760970708,0.014473431316424989,0.0911826665565929,4.735338050293014
352,5.714759826660156,22.635453,3.976527475306856,0.014435964861663273,0.09172782797281921,4.738125038443592
353,5.729450941085815,22.680145,3.9872260084388973,0.014474803685064982,0.09170450615497515,4.740888095545095
354,5.7439868450164795,22.754683999999997,4.006449246033205,0.014544589694129945,0.09152814118415106,4.743573861124166
355,5.7577478885650635,22.798446,4.04105426914616,0.01467021611084598,0.09120884881345571,4.746132604610789
356,5.776920795440674,22.87762,4.012579411068177,0.014566843997058964,0.09169810149513143,4.74884775706995
357,5.791639804840088,22.922341,4.00542737038233,0.014540879984821854,0.09170422204422804,4.751550042767366
358,5.806168794631958,22.996872,4.0255339766632465,0.014613872882157791,0.09147835147403538,4.754159275154082
359,5.819979906082153,23.040682999999998,4.07227353418247,0.014783551229456304,0.09125097315357548,4.756676439115136
360,5.839111804962158,23.119816999999998,4.049252535754269,0.014699978231041582,0.09176278505693967,4.7593574144371065
361,5.85375189781189,23.194459,4.061140942191882,0.014743136644672639,0.09180711343576199,4.762039687735444
362,5.868315935134888,23.239024999999998,4.087216981160957,0.014837800339221833,0.09162763557390019,4.76464569115947
363,5.882122993469238,23.303729,4.123330591668473,0.014968903372094519,0.09139944321857331,4.767159124120371
364,5.901273965835571,23.382831,4.108100779734898,0.014913614673276752,0.09181989851983478,4.769802671083472
365,5.916000843048096,23.427559,4.098792718320961,0.014879823671369636,0.09163114922091418,4.772366234922571
366,5.930521011352539,23.502081,4.117762494601667,0.01494868954128312,0.09134980329705383,4.774819406777199
367,5.9443018436431885,23.546416999999998,4.148537440037648,0.015060411648999513,0.09109515634521982,4.777172471347352
368,5.963488817214966,23.634453,4.134454255515254,0.015009285545088987,0.09130655334327263,4.779582049154039
369,5.978222846984863,23.679188999999997,4.136306217061938,0.015016008710458544,0.09112250505238288,4.7819150370823245
370,5.992766857147217,23.753733999999998,4.170062870803026,0.015138555296714954,0.09083541184560634,4.784138370988147
371,6.006567001342773,23.797535,4.230743485821756,0.015358843785008854,0.09051651092462612,4.7862434619830205
372,6.02573299407959,23.876703,4.206323493554645,0.015270192027293314,0.09080212742194527,4.7884322965689625
373,6.040426015853882,23.921397,4.2170454998536275,0.015309116065198193,0.0907708487947484,4.790600019190373
374,6.0549609661102295,23.995934,4.246959797932841,0.015417713769756872,0.09057024613679103,4.792690128858105
375,6.068759918212891,24.039734,4.3008460036478,0.015613336552966608,0.0903726496418681,4.794704267491996
376,6.087883949279785,24.118859999999998,4.272929331613106,0.015511990818767621,0.09071188211582833,4.7968188679786055
377,6.1025779247283936,24.193557,4.258806463277182,0.015460720650936687,0.09059547035401948,4.79888363993725
378,6.117126941680908,24.238107,4.276515191353544,0.015525008544794478,0.09035256400687298,4.8008583847558945
379,6.131001949310303,24.281983,4.330745981662571,0.015721882271477562,0.09011796995664784,4.802746691759088
380,6.150194883346558,24.361178,4.305976662431434,0.015631962354090242,0.09035400280129441,4.804701647056951
381,6.164897918701172,24.435883,4.297877447292716,0.015602559819875244,0.09019797324147721,4.806595887465429
382,6.179389953613281,24.480376999999997,4.325595907962065,0.015703185988492685,0.08999239735015233,4.808414167769147
383,6.1931939125061035,24.554181999999997,4.378865796457388,0.015896571358838672,0.0898239272678703,4.8101695538415505
384,6.212396860122681,24.633387,4.364073268266738,0.015842870128682098,0.0900560644547338,4.81199005259925
385,6.227089881896973,24.678081,4.356941915612538,0.01581698122008749,0.08999792657401354,4.813783087692881
386,6.2416229248046875,24.722614999999998,4.371257352823392,0.01586895046959941,0.08980557507625662,4.8155055580173745
387,6.255437850952148,24.796431,4.443397038529387,0.016130838756414988,0.0896516715413959,4.817170200609227
388,6.274564981460571,24.875560999999998,4.4363300001337445,0.01610518332750395,0.08986221307222081,4.8188919925276945
389,6.289258003234863,24.920254999999997,4.434113299304384,0.016097136051210707,0.08978788626845163,4.82058114163052
390,6.303762912750244,24.994761999999998,4.465215792055191,0.01621004725206344,0.08959607831682619,4.82220159121491
391,6.317552804946899,25.038553999999998,4.525651205241164,0.016429445585551754,0.08944409816850486,4.823766877401027
392,6.3366899490356445,25.119107999999997,4.5064021292335354,0.016359565775443268,0.08964712156335318,4.825388388995192
393,6.351393938064575,25.171198999999998,4.480847256531597,0.01626679406780129,0.08955374415851282,4.826973620318612
394,6.3659539222717285,25.235377999999997,4.492653298814069,0.01630965347531285,0.08939631978872134,4.828502975169574
395,6.379737854003906,25.279162,4.548366070230096,0.016511907229499617,0.08926539888285685,4.829984906236463
396,6.398896932601929,25.358323,4.543486252476504,0.0164941920551271,0.0895142967130691,4.831536302545574
397,6.413590908050537,25.433018999999998,4.5107622738095845,0.016375394383263152,0.089436934940697,4.83305660373342
398,6.428170919418335,25.4776,4.529205225275835,0.016442347724077575,0.0891255748639523,4.834473795975484
399,6.44195294380188,25.551385,4.573431866568202,0.016602903446026093,0.08880181608037009,4.83578521185342
400,6.461206912994385,25.610605999999997,4.571222072743958,0.016594881244193865,0.0888685864145616,4.837109829487808
401,6.476037979125977,25.675421,4.547123652751679,0.01650739688846128,0.0886152118602059,4.838350699937204


==> Results/Disk16/ConstantMotion0.1/summarystats.csv <==
experiment_name,predictor_name,algorithm_name,startN,re_mean1,re_meanN,re_stdN,re_ci_lower,re_ci_upper,re_gt_mean1,re_gt_meanN,re_gt_stdN,re_gt_ci_lower,re_gt_ci_upper,total_time,frame_time,total_cpu_time,frame_cpu_time
ConstantMotion0.1,NP,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,50,12.8789,11.4632,1.2922,11.3282,11.5982,0.1377,0.1387,0.0054,0.1381,0.1393,1.8278450965881348,0.004546878349721728,4.425453,0.011008589552238806
ConstantMotion0.1,NP,exact_fixedstep,50,13.6905,12.351,1.3656,12.2083,12.4937,0.1379,0.1389,0.0051,0.1384,0.1394,6.4804441928863525,0.016120507942503366,24.064700999999996,0.05986244029850745
ConstantMotion0.1,NP,background_fixedstep,50,14.4564,12.7003,1.3777,12.5564,12.8442,0.1387,0.1396,0.005,0.1391,0.1401,0.9963059425354004,0.002478372991381593,4.647861,0.011561843283582089
ConstantMotion0.1,NP,background_oldstep6,50,11.6493,10.2195,1.0555,10.1092,10.3298,0.1357,0.1365,0.0068,0.1358,0.1372,1.6004281044006348,0.003981164438807549,6.954385,0.017299465174129353
ConstantMotion0.1,PDP1,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,50,5.7881,4.3262,0.951,4.2269,4.4255,0.0992,0.0989,0.0088,0.098,0.0998,2.194777011871338,0.0054596443081376565,5.158405,0.012831853233830846
ConstantMotion0.1,PDP1,exact_fixedstep,50,5.5697,4.2306,0.9705,4.1292,4.332,0.0961,0.0952,0.0128,0.0939,0.0965,6.14988112449646,0.015298211752478755,24.590609,0.061170669154228856
ConstantMotion0.1,PDP1,background_fixedstep,50,7.4758,5.5387,1.0298,5.4311,5.6463,0.1103,0.1096,0.0118,0.1084,0.1108,1.2761869430541992,0.003174594385706963,6.206264,0.015438467661691543
ConstantMotion0.1,PDP1,background_oldstep6,50,5.9323,4.8336,1.3,4.6978,4.9694,0.1054,0.1052,0.0128,0.1039,0.1065,1.4081039428710938,0.0035027461265450094,6.8020249999999995,0.016920460199004974
ConstantMotion0.1,PDP2,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,50,5.7582,4.2556,1.0029,4.1508,4.3604,0.0924,0.0914,0.0089,0.0905,0.0923,2.2095069885253906,0.005496286041107937,5.1808119999999995,0.012887592039800994
ConstantMotion0.1,PDP2,exact_fixedstep,50,4.9566,3.5344,0.4354,3.4889,3.5799,0.0838,0.0815,0.0055,0.0809,0.0821,6.289146184921265,0.015644642251047922,24.948585,0.06206115671641791
ConstantMotion0.1,PDP2,background_fixedstep,50,7.3264,5.3715,0.5827,5.3106,5.4324,0.1051,0.1037,0.0066,0.103,0.1044,1.2890851497650146,0.0032066794770274,6.215341,0.01546104726368159
ConstantMotion0.1,PDP2,background_oldstep6,50,5.2003,4.0538,0.371,4.015,4.0926,0.0895,0.0874,0.0038,0.087,0.0878,1.431121826171875,0.003560004542716107,6.895885,0.017153942786069652


==> Results/Disk16/DisappearingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/DisappearingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/DisappearingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/DisappearingMotion0.1/background_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/DisappearingMotion0.1/background_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/DisappearingMotion0.1/background_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/DisappearingMotion0.1/background_oldstep6_NP_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/DisappearingMotion0.1/background_oldstep6_PDP1_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/DisappearingMotion0.1/background_oldstep6_PDP2_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/DisappearingMotion0.1/exact_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/DisappearingMotion0.1/exact_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/DisappearingMotion0.1/exact_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/DisappearingMotion0.1/summarystats.csv <==
experiment_name,predictor_name,algorithm_name,startN,re_mean1,re_meanN,re_stdN,re_ci_lower,re_ci_upper,re_gt_mean1,re_gt_meanN,re_gt_stdN,re_gt_ci_lower,re_gt_ci_upper,total_time,frame_time,total_cpu_time,frame_cpu_time
DisappearingMotion0.1,NP,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,16.9486,15.485,15.7532,14.7576,16.2124,0.141,0.1352,0.0706,0.1319,0.1385,8.746770858764648,0.004369016412969355,18.245473,0.009113622877122878
DisappearingMotion0.1,NP,exact_fixedstep,200,18.3091,16.8567,16.363,16.1012,17.6122,0.1424,0.1368,0.0703,0.1336,0.14,29.177073001861572,0.014573962538392394,116.229041,0.05805646403596403
DisappearingMotion0.1,NP,background_fixedstep,200,18.7386,17.1807,16.6826,16.4104,17.951,0.1425,0.1369,0.0705,0.1336,0.1402,5.250608921051025,0.002622681778746766,24.822103,0.012398652847152846
DisappearingMotion0.1,NP,background_oldstep6,200,15.5768,14.4836,14.4085,13.8183,15.1489,0.1384,0.1331,0.0704,0.1298,0.1364,6.399112939834595,0.00319636010980749,29.616802,0.014793607392607393
DisappearingMotion0.1,PDP1,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,8.8436,7.5937,14.5353,6.9226,8.2648,0.1061,0.1002,0.0464,0.0981,0.1023,10.62547516822815,0.005307430153960115,22.014439,0.010996223276723276
DisappearingMotion0.1,PDP1,exact_fixedstep,200,9.4823,8.1579,14.9857,7.466,8.8498,0.1094,0.1035,0.0463,0.1014,0.1056,30.85599398612976,0.015412584408656223,123.402188,0.061639454545454546
DisappearingMotion0.1,PDP1,background_fixedstep,200,10.8213,9.2798,15.4933,8.5644,9.9952,0.1169,0.1104,0.0508,0.1081,0.1127,7.186929941177368,0.003589875095493191,34.485614,0.017225581418581416
DisappearingMotion0.1,PDP1,background_oldstep6,200,8.7212,7.7212,13.1965,7.1119,8.3305,0.1081,0.102,0.0492,0.0997,0.1043,7.657293081283569,0.0038248217189228617,36.382166999999995,0.018172910589410587
DisappearingMotion0.1,PDP2,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,8.3379,7.0922,14.3689,6.4288,7.7556,0.0968,0.0906,0.0416,0.0887,0.0925,10.741966962814331,0.005365617863543622,22.252829,0.0111152992007992
DisappearingMotion0.1,PDP2,exact_fixedstep,200,8.5554,7.2106,14.8683,6.5241,7.8971,0.0969,0.0903,0.0421,0.0884,0.0922,31.096324920654297,0.015532629830496652,124.299851,0.062087837662337664
DisappearingMotion0.1,PDP2,background_fixedstep,200,10.0952,8.6209,15.7012,7.8959,9.3459,0.1044,0.0973,0.0476,0.0951,0.0995,7.228353023529053,0.0036105659458187077,34.70088,0.01733310689310689
DisappearingMotion0.1,PDP2,background_oldstep6,200,8.6754,7.7279,13.3687,7.1106,8.3452,0.1,0.0936,0.0421,0.0917,0.0955,7.9365010261535645,0.003964286226849932,37.638774999999995,0.01880058691308691


==> Results/Disk16/HaltingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/HaltingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/HaltingMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/HaltingMotion0.1/background_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/HaltingMotion0.1/background_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/HaltingMotion0.1/background_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/HaltingMotion0.1/background_oldstep6_NP_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/HaltingMotion0.1/background_oldstep6_PDP1_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/HaltingMotion0.1/background_oldstep6_PDP2_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/HaltingMotion0.1/exact_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/HaltingMotion0.1/exact_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/HaltingMotion0.1/exact_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/HaltingMotion0.1/summarystats.csv <==
experiment_name,predictor_name,algorithm_name,startN,re_mean1,re_meanN,re_stdN,re_ci_lower,re_ci_upper,re_gt_mean1,re_gt_meanN,re_gt_stdN,re_gt_ci_lower,re_gt_ci_upper,total_time,frame_time,total_cpu_time,frame_cpu_time
HaltingMotion0.1,NP,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,10.8427,10.6572,2.4762,10.5429,10.7715,0.1372,0.1381,0.0116,0.1376,0.1386,8.735281944274902,0.004363277694443008,18.224279,0.009103036463536463
HaltingMotion0.1,NP,exact_fixedstep,200,11.6921,11.5621,2.8195,11.4319,11.6923,0.1382,0.1392,0.012,0.1386,0.1398,28.847102880477905,0.014409142297941012,115.358718,0.05762173726273726
HaltingMotion0.1,NP,background_fixedstep,200,11.9057,11.7154,2.862,11.5833,11.8475,0.1387,0.1397,0.0117,0.1392,0.1402,5.233777046203613,0.0026142742488529536,24.709241,0.01234227822177822
HaltingMotion0.1,NP,background_oldstep6,200,9.7032,9.6208,2.2394,9.5174,9.7242,0.1344,0.1356,0.0126,0.135,0.1362,6.391774892807007,0.0031926947516518517,29.749595999999997,0.01485993806193806
HaltingMotion0.1,PDP1,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,4.5551,4.1634,0.4711,4.1416,4.1852,0.1008,0.1008,0.0077,0.1004,0.1012,10.607358932495117,0.005298381085162396,21.984163,0.010981100399600398
HaltingMotion0.1,PDP1,exact_fixedstep,200,5.0528,4.679,0.7075,4.6463,4.7117,0.1055,0.1058,0.0091,0.1054,0.1062,30.7770938873291,0.015373173769894655,123.087322,0.061482178821178825
HaltingMotion0.1,PDP1,background_fixedstep,200,5.8971,5.4725,0.9706,5.4277,5.5173,0.1148,0.1151,0.0116,0.1146,0.1156,6.982941150665283,0.0034879825927399016,33.655853,0.016811115384615386
HaltingMotion0.1,PDP1,background_oldstep6,200,4.5243,4.2538,0.6039,4.2259,4.2817,0.1024,0.1023,0.0091,0.1019,0.1027,7.575533151626587,0.0037839825932200733,36.091066,0.018027505494505495
HaltingMotion0.1,PDP2,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,3.8624,3.4143,0.3038,3.4003,3.4283,0.0814,0.08,0.0047,0.0798,0.0802,10.729281902313232,0.005359281669487129,22.228610999999997,0.011103202297702296
HaltingMotion0.1,PDP2,exact_fixedstep,200,3.86,3.389,0.2332,3.3782,3.3998,0.0821,0.0805,0.0043,0.0803,0.0807,31.05558681488037,0.015512281126313872,124.18533699999999,0.062030637862137854
HaltingMotion0.1,PDP2,background_fixedstep,200,5.1179,4.5857,0.8871,4.5447,4.6267,0.0979,0.0961,0.0131,0.0955,0.0967,7.322041988372803,0.0036573636305558457,35.067561999999995,0.01751626473526473
HaltingMotion0.1,PDP2,background_oldstep6,200,4.2799,3.988,0.7855,3.9517,4.0243,0.0876,0.0862,0.0118,0.0857,0.0867,8.010823965072632,0.004001410571964351,37.659887999999995,0.018811132867132863


==> Results/Disk16/TurningMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/TurningMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/TurningMotion0.1/GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/TurningMotion0.1/background_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/TurningMotion0.1/background_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/TurningMotion0.1/background_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/TurningMotion0.1/background_oldstep6_NP_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/TurningMotion0.1/background_oldstep6_PDP1_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/TurningMotion0.1/background_oldstep6_PDP2_sigma1.0_tau0.85/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 1.0
τ = 0.85
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/TurningMotion0.1/exact_fixedstep_NP_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = none
DualPredictionType = none
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = 1


==> Results/Disk16/TurningMotion0.1/exact_fixedstep_PDP1_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = greedy
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001]


==> Results/Disk16/TurningMotion0.1/exact_fixedstep_PDP2_sigma10.0_tau0.0053/parameters.txt <==
α = 0.1
β = 200.0
γₘₐₓ = 100000.0
γₘᵢₙ = 1.0e-5
γEstimationRadius = 14.3
Preiterations = 10
MaximumRelinearizationInterval = 20
σ = 10.0
τ = 0.0053
Adaptive_τ = 6
Adaptive_σ = 3
PrimalPredictionType = flow
DualPredictionType = dual_scaling
StartPrimalPredictionAt = 2
StartDualPredictionAt = 2
MaximumUpdateFlowInterval = 4
α₂ = 0.001
α₃ = 1.0e-5
Mean = 0.0
InterpolationCoefficient = 0.35
InterpolationThreshold = 0.0001
FlowEstimationRadius = 14.0
PrimalFlowSolver = 2
DualFlowSolver = 2
PrimalFlowSolverMaxIterates = 30
DualFlowSolverMaxIterates = 5
DualPredictionParameter1 = [0.0001 10.0 2.0 1.0e-12]


==> Results/Disk16/TurningMotion0.1/summarystats.csv <==
experiment_name,predictor_name,algorithm_name,startN,re_mean1,re_meanN,re_stdN,re_ci_lower,re_ci_upper,re_gt_mean1,re_gt_meanN,re_gt_stdN,re_gt_ci_lower,re_gt_ci_upper,total_time,frame_time,total_cpu_time,frame_cpu_time
TurningMotion0.1,NP,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,11.4997,11.1224,0.5964,11.0949,11.1499,0.1371,0.1381,0.0045,0.1379,0.1383,8.778232097625732,0.0043847313174953705,18.308405999999998,0.00914505794205794
TurningMotion0.1,NP,exact_fixedstep,200,12.4802,12.1399,0.606,12.1119,12.1679,0.1383,0.1394,0.0046,0.1392,0.1396,28.84100914001465,0.014406098471535789,115.33988099999999,0.05761232817182817
TurningMotion0.1,NP,background_fixedstep,200,12.7046,12.307,0.6125,12.2787,12.3353,0.1387,0.1398,0.0044,0.1396,0.14,5.225589036941528,0.0026101843341366274,24.644871,0.012310125374625374
TurningMotion0.1,NP,background_oldstep6,200,10.5046,10.2155,0.6529,10.1854,10.2456,0.1347,0.1357,0.0042,0.1355,0.1359,6.414302110671997,0.003203947108227771,29.850386999999998,0.014910283216783216
TurningMotion0.1,PDP1,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,4.4726,3.7576,0.1309,3.7516,3.7636,0.0948,0.0926,0.0013,0.0925,0.0927,10.613121032714844,0.005301259257100322,21.998896,0.010988459540459539
TurningMotion0.1,PDP1,exact_fixedstep,200,4.6865,3.9219,0.2061,3.9124,3.9314,0.0965,0.0943,0.0013,0.0942,0.0944,30.847222089767456,0.015408202842041686,123.350095,0.061613434065934065
TurningMotion0.1,PDP1,background_fixedstep,200,5.2914,4.4707,0.4535,4.4498,4.4916,0.1028,0.1008,0.0029,0.1007,0.1009,7.586266040802002,0.0037893436767242766,34.501096,0.017233314685314683
TurningMotion0.1,PDP1,background_oldstep6,200,4.4242,3.8927,0.446,3.8721,3.9133,0.0968,0.0948,0.0039,0.0946,0.095,7.566766023635864,0.0037796034084095226,36.033806,0.017998904095904097
TurningMotion0.1,PDP2,GaussSeidel7_ADJGaussSeidel1_fixedstep_upa10,200,4.1559,3.4478,0.2069,3.4382,3.4574,0.082,0.079,0.0028,0.0789,0.0791,10.727046966552734,0.0053581653179584085,22.219396,0.0110985994005994
TurningMotion0.1,PDP2,exact_fixedstep,200,3.9702,3.1794,0.1143,3.1741,3.1847,0.0814,0.078,0.0024,0.0779,0.0781,30.88516402244568,0.015427154856366473,123.51004999999999,0.061693331668331665
TurningMotion0.1,PDP2,background_fixedstep,200,4.53,3.6778,0.7199,3.6446,3.711,0.0833,0.0795,0.0082,0.0791,0.0799,7.052791118621826,0.003522872686624289,33.863703,0.016914936563436563
TurningMotion0.1,PDP2,background_oldstep6,200,4.2323,3.6793,0.6085,3.6512,3.7074,0.0811,0.0775,0.0068,0.0772,0.0778,7.650100946426392,0.0038212292439692265,36.311022,0.01813737362637363

